An LSTM Network for Highway Trajectory Prediction

In order to drive safely and efficiently on public roads, autonomous vehicles will have to understand the intentions of surrounding vehicles, and adapt their own behavior accordingly. If experienced human drivers are generally good at inferring other vehicles' motion up to a few seconds in the future, most current Advanced Driving Assistance Systems (ADAS) are unable to perform such medium-term forecasts, and are usually limited to high-likelihood situations such as emergency braking. In this article, we present a first step towards consistent trajectory prediction by introducing a long short-term memory (LSTM) neural network, which is capable of accurately predicting future longitudinal and lateral trajectories for vehicles on highway. Unlike previous work focusing on a low number of trajectories collected from a few drivers, our network was trained and validated on the NGSIM US-101 dataset, which contains a total of 800 hours of recorded trajectories in various traffic densities, representing more than 6000 individual drivers.

==> data/errorpercentiles-vel.csv <==
0,2.85E-07,4.62E-06,2.34E-06,1.30E-06,6.74E-06,4.04E-06,1.38E-07,2.48E-06,8.94E-06,1.20E-05
0.1,0.000719541,0.000872796,0.001165117,0.001409377,0.001640661,0.001833278,0.002251902,0.002540711,0.002615067,0.002848651
0.2,0.001393627,0.001880108,0.002315964,0.002755148,0.003283749,0.003789655,0.004710993,0.005012315,0.005379535,0.005688402
0.3,0.002070867,0.002746931,0.003510147,0.004063418,0.004822315,0.005738976,0.006892696,0.007498263,0.008116368,0.008429726
0.4,0.002790848,0.003662096,0.004586301,0.005419215,0.006509222,0.007638706,0.00915577,0.009965649,0.010940798,0.011485589
0.5,0.00347942,0.004687945,0.005799292,0.00686329,0.008164704,0.009440162,0.011274275,0.012357253,0.013737787,0.014249712
0.6,0.004126772,0.005565832,0.006988092,0.00820175,0.009836528,0.011240131,0.013485522,0.014734167,0.016283839,0.017135065
0.7,0.004809485,0.006510197,0.008159957,0.009550324,0.011401475,0.013149814,0.015675297,0.017178025,0.01891292,0.019950823
0.8,0.005485321,0.007369371,0.009294493,0.010920795,0.012945337,0.015029631,0.017979073,0.019517804,0.02156384,0.022901882
0.9,0.006172924,0.008267899,0.010397569,0.012289576,0.01463331,0.016906362,0.020146828,0.021817689,0.024402295,0.025712559
1,0.006850484,0.009213725,0.011512261,0.013656705,0.016309556,0.018853139,0.022251172,0.024365278,0.027398026,0.028642741
1.1,0.007523811,0.010163336,0.012715772,0.014940867,0.017884093,0.020704212,0.024554551,0.026886915,0.030124808,0.031695434
1.2,0.008219812,0.011092932,0.013891952,0.016361822,0.019463472,0.022646514,0.02681653,0.029284263,0.032799398,0.03476024
1.3,0.008857089,0.012065671,0.015074458,0.017585937,0.021155936,0.024591089,0.028981808,0.031680549,0.035536977,0.037643297
1.4,0.009538474,0.012956514,0.016236752,0.018934088,0.022736211,0.02650558,0.031176188,0.034084656,0.038110778,0.040533959
1.5,0.010231639,0.013857121,0.017282518,0.020212762,0.024497293,0.028447583,0.033315693,0.036430713,0.040813816,0.043475602
1.6,0.01088493,0.014785236,0.01846071,0.021620675,0.026129848,0.030371148,0.035460011,0.038935584,0.043499908,0.046312288
1.7,0.011571136,0.015706578,0.0195969,0.022980599,0.027734567,0.032299063,0.037722105,0.041147642,0.046247931,0.049230212
1.8,0.01225522,0.016594771,0.020688081,0.02437531,0.029379341,0.034140559,0.039863209,0.043593945,0.0489936,0.052145193
1.9,0.012947719,0.017514549,0.021782518,0.025710163,0.031070573,0.035968915,0.04204293,0.045869064,0.051660436,0.055422747
2,0.013604865,0.018445234,0.022912313,0.027066127,0.032782256,0.037913685,0.044346174,0.048150868,0.054256896,0.058391556
2.1,0.014261254,0.019386135,0.024014492,0.028400811,0.034501876,0.039791706,0.046518209,0.050510077,0.056868224,0.061428612
2.2,0.014976347,0.020316769,0.025141999,0.029792112,0.035988546,0.041624366,0.048848373,0.052997823,0.059717642,0.064311748
2.3,0.015653171,0.021186606,0.026258521,0.031238949,0.037643354,0.043496989,0.05102106,0.055458998,0.06238928,0.067256148
2.4,0.016371705,0.022146009,0.027394049,0.032504348,0.039325123,0.045414016,0.053244789,0.057913333,0.065192617,0.070250692
2.5,0.017048918,0.02308804,0.028522724,0.033905061,0.040991057,0.047385509,0.055308402,0.060175732,0.06780879,0.07298536
2.6,0.017716056,0.024028314,0.02964883,0.035358803,0.042639415,0.049385149,0.05759101,0.062668811,0.070388981,0.075923507
2.7,0.018398857,0.024962651,0.03075104,0.036711399,0.044200217,0.051236243,0.059855378,0.065145824,0.073176111,0.078950108
2.8,0.019101228,0.025928588,0.031805412,0.038134399,0.045757763,0.053236214,0.062016996,0.067492449,0.075973549,0.081923187
2.9,0.019808,0.02678402,0.032919558,0.039361686,0.047434967,0.055091845,0.064076471,0.069837398,0.078789082,0.084887233
3,0.020507583,0.027740486,0.034042385,0.040778139,0.049082776,0.056944618,0.066283602,0.072277425,0.081460615,0.08775516
3.1,0.021207225,0.028699901,0.035187674,0.042159754,0.050639478,0.058867584,0.068412793,0.074723472,0.084040587,0.090787454
3.2,0.021926957,0.02956337,0.036345663,0.043513251,0.052347487,0.060871879,0.070783667,0.077305627,0.086811208,0.093923492
3.3,0.022599355,0.030488409,0.037514164,0.044963848,0.053958651,0.062772602,0.072957212,0.079820255,0.089495562,0.096903433
3.4,0.023274761,0.031436455,0.038580659,0.046372848,0.055573552,0.064840197,0.075241919,0.08209052,0.092363613,0.099979363
3.5,0.023977106,0.032336351,0.039747588,0.047662781,0.057243476,0.066792459,0.077463541,0.084594121,0.095013566,0.102906996
3.6,0.024649016,0.03324604,0.040833356,0.049062877,0.058795301,0.068619982,0.079744992,0.087209124,0.097658831,0.105774406
3.7,0.025313088,0.03416552,0.041994301,0.050345661,0.060481963,0.070546891,0.08173113,0.089667155,0.100243301,0.108457836
3.8,0.025998633,0.035101925,0.043132453,0.051746748,0.061979653,0.072475162,0.084087761,0.09208265,0.103101904,0.111236061
3.9,0.02673753,0.036074235,0.044359062,0.053133247,0.063681524,0.074431577,0.086305465,0.094506468,0.105527277,0.114218181
4,0.027432444,0.037028907,0.045481265,0.054427824,0.065393481,0.076342508,0.088693501,0.096927711,0.108041861,0.117416714
4.1,0.028109796,0.037960814,0.046644841,0.055879209,0.067057295,0.078333576,0.090785715,0.099360077,0.110719895,0.120335357
4.2,0.028808412,0.038896705,0.047789109,0.057275491,0.068799592,0.08017557,0.093059907,0.101792194,0.113298132,0.12326656
4.3,0.029489653,0.039898409,0.048850726,0.058680487,0.070345104,0.082156505,0.095215898,0.104160722,0.11604881,0.125956695
4.4,0.030103949,0.040804336,0.049947085,0.059958149,0.072025876,0.084067647,0.097434462,0.106652618,0.118621385,0.128891287
4.5,0.030787688,0.041786827,0.051077395,0.061330308,0.073603327,0.086023397,0.099681004,0.109040838,0.121262287,0.131799804
4.6,0.031495491,0.042694862,0.052244682,0.062694896,0.075179637,0.087938706,0.101781183,0.111539211,0.1238699,0.1346617
4.7,0.032177209,0.04361286,0.053390867,0.064117917,0.076900323,0.089872793,0.104074473,0.114114793,0.126615034,0.13754651
4.8,0.03286636,0.044584217,0.054492359,0.065400408,0.078549453,0.091807894,0.106407265,0.11660747,0.129387069,0.140431622
4.9,0.033583326,0.045500421,0.055706163,0.066690785,0.080236079,0.09375606,0.108789846,0.119041501,0.132027727,0.143243687
5,0.034297847,0.04644081,0.056890732,0.068088839,0.081913107,0.095696696,0.111033363,0.121496964,0.134718151,0.146070734
5.1,0.034998434,0.047390128,0.057978946,0.069496437,0.08353995,0.097536883,0.113263179,0.123843103,0.137332209,0.14896031
5.2,0.035753531,0.048310584,0.05916016,0.070868139,0.085138338,0.099408477,0.115522234,0.126408446,0.140098791,0.151923144
5.3,0.036438199,0.049308209,0.060394499,0.072275962,0.086783975,0.101383929,0.11769547,0.128604615,0.142752314,0.154636913
5.4,0.037088416,0.050258944,0.061517873,0.073635596,0.088350028,0.103281958,0.119801471,0.131071782,0.145270504,0.157791546
5.5,0.037810812,0.0511257,0.062623444,0.074934121,0.09004416,0.105229938,0.12220264,0.133585727,0.14782434,0.160708998
5.6,0.038498101,0.052033101,0.063854957,0.076282234,0.091591108,0.107088924,0.124359178,0.136129909,0.150323369,0.163585027
5.7,0.03919327,0.052991394,0.064948085,0.077623116,0.093294744,0.108987339,0.126467292,0.138761685,0.153013202,0.166521878
5.8,0.039936794,0.053896255,0.066131507,0.078977143,0.094860485,0.110826297,0.128809513,0.141147425,0.155552156,0.169691921
5.9,0.040640383,0.054785247,0.067218496,0.080340362,0.096498931,0.112672436,0.130902929,0.143677633,0.158268586,0.17263755
6,0.04127081,0.055738519,0.068337929,0.081707594,0.098108439,0.114598418,0.133000441,0.146134028,0.160811004,0.175523365
6.1,0.041943879,0.056644918,0.06948672,0.082997748,0.099729903,0.116445932,0.135077318,0.148692011,0.163359263,0.178479976
6.2,0.042644349,0.057563539,0.070604596,0.084280291,0.101436013,0.118379575,0.137329359,0.151164302,0.166039852,0.181367739
6.3,0.043293169,0.05849822,0.071724461,0.085547077,0.103239399,0.120353881,0.139545587,0.153715781,0.168549571,0.184388815
6.4,0.044008467,0.059440628,0.07289795,0.086976856,0.10484496,0.122303968,0.141722407,0.156059156,0.17130171,0.187393626
6.5,0.044649197,0.060298787,0.073967022,0.088264201,0.106510148,0.124075083,0.14390871,0.158592168,0.173989647,0.190344397
6.6,0.045339934,0.061138513,0.075092661,0.08971286,0.108159682,0.126010419,0.146171199,0.160833738,0.17664606,0.193294323
6.7,0.046013423,0.062122959,0.076215165,0.091138844,0.109828741,0.127892097,0.148314955,0.163293985,0.17941319,0.196467909
6.8,0.046664634,0.063012814,0.077333345,0.092447356,0.111372186,0.129777413,0.150720714,0.165698188,0.182199898,0.199296167
6.9,0.047362116,0.063915622,0.078509055,0.093924438,0.113008343,0.131647022,0.153036577,0.168135473,0.184820075,0.202340393
7,0.048012286,0.064786789,0.079619582,0.095228342,0.114723089,0.133484023,0.155283339,0.170468436,0.187507557,0.205237844
7.1,0.048710686,0.065675178,0.080713146,0.096637797,0.116318163,0.135360902,0.157457865,0.172857415,0.190228742,0.208200484
7.2,0.049389914,0.066610597,0.081883128,0.098049035,0.118025954,0.137238712,0.159596121,0.175332435,0.192938685,0.211153367
7.3,0.05007131,0.067557389,0.083041082,0.099376746,0.11966484,0.139168311,0.161788567,0.177769447,0.195651521,0.214025054
7.4,0.050764949,0.068463443,0.084076168,0.100669878,0.121321409,0.141078087,0.163957475,0.180157839,0.198390805,0.216852762
7.5,0.051433836,0.069412316,0.085178219,0.101968443,0.12283049,0.142895764,0.166211885,0.182529866,0.200980746,0.219683625
7.6,0.052149825,0.070329467,0.086339907,0.103391863,0.12441062,0.14466743,0.168410197,0.184913874,0.203660653,0.222617032
7.7,0.052858951,0.071276462,0.08747657,0.104816666,0.125980457,0.146837226,0.170711286,0.187390207,0.206440291,0.225603564
7.8,0.053539201,0.072171736,0.088678031,0.106155283,0.127571095,0.148736407,0.172815699,0.189918413,0.209092602,0.22860508
7.9,0.054235797,0.073109378,0.089834183,0.107473948,0.1292183,0.150622106,0.174978917,0.192410021,0.21185713,0.23162167
8,0.054903161,0.073961915,0.090935313,0.108862769,0.130871676,0.152477606,0.177212105,0.195014818,0.214609504,0.234573849
8.1,0.055581579,0.074889672,0.092079844,0.110214874,0.132532411,0.154512405,0.179246199,0.197414361,0.217271675,0.237429194
8.2,0.056246818,0.075766488,0.093201909,0.111572245,0.134400861,0.156551679,0.181528489,0.199926078,0.219897635,0.240262036
8.3,0.056956105,0.076703911,0.094307103,0.112960411,0.136115639,0.158523141,0.183768336,0.202405972,0.222464605,0.24339092
8.4,0.057637671,0.07766228,0.095503448,0.114208205,0.137812678,0.160458907,0.186024043,0.204972672,0.225228568,0.246337513
8.5,0.058334684,0.078632829,0.096640314,0.115548616,0.139628701,0.162326448,0.188175774,0.20758634,0.228091363,0.249299123
8.6,0.058998274,0.079580818,0.097775978,0.116961528,0.14126721,0.16429403,0.190411118,0.210219319,0.230885909,0.25238129
8.7,0.059698911,0.080477155,0.098943054,0.11836629,0.142780321,0.166093136,0.192570385,0.212563114,0.233542526,0.255119368
8.8,0.060423857,0.081425291,0.100069021,0.119755424,0.144382393,0.167977405,0.194762965,0.215121187,0.236348555,0.257943875
8.9,0.061111376,0.082304931,0.101230039,0.121122184,0.146019703,0.169879496,0.196983967,0.217578751,0.239254922,0.261101537
9,0.061768174,0.083230857,0.102478233,0.122443327,0.147638428,0.171916968,0.199232832,0.220098675,0.242127522,0.26390791
9.1,0.06243537,0.084181887,0.103646993,0.123884886,0.149315408,0.173870568,0.201242076,0.222589828,0.244706304,0.266805719
9.2,0.063155144,0.085127467,0.104837854,0.125290615,0.150900808,0.175933244,0.203347912,0.225086186,0.247256739,0.269674905
9.3,0.063848556,0.086021911,0.106019821,0.126607533,0.152597236,0.177790527,0.205437662,0.227426927,0.249875161,0.272596415
9.4,0.064518097,0.086910525,0.107226478,0.128000306,0.154339721,0.179746299,0.20770936,0.229985137,0.252474306,0.275591972
9.5,0.065193001,0.087747713,0.108449646,0.129490239,0.156154388,0.181647543,0.209909714,0.232524809,0.255307401,0.27860203
9.6,0.065920116,0.088612445,0.109623984,0.130812955,0.157795072,0.18372205,0.211972858,0.234992551,0.257937221,0.281495356
9.7,0.066571699,0.089616897,0.11068895,0.132126682,0.159435603,0.185649831,0.214235996,0.237532471,0.260548373,0.284511056
9.8,0.067258677,0.090572769,0.111812897,0.133553471,0.160968041,0.187677545,0.216530082,0.239890103,0.263099901,0.287322074
9.9,0.06792806,0.091591709,0.112908191,0.134802801,0.162641201,0.189603915,0.218730176,0.242505746,0.265722762,0.290312417
10,0.068581149,0.092549584,0.114079204,0.136266527,0.164301882,0.191565997,0.220900436,0.245092255,0.268271186,0.293331607
10.1,0.069231206,0.093509965,0.115198498,0.137705426,0.165788375,0.193473799,0.22317704,0.247712345,0.27106999,0.296242058
10.2,0.069954548,0.094412247,0.116320483,0.138999817,0.167503917,0.195258557,0.225324475,0.25024692,0.273816168,0.299059968
10.3,0.070647584,0.095370364,0.117496557,0.140400463,0.168982455,0.197092533,0.227540555,0.252816026,0.276641391,0.302059612
10.4,0.07134779,0.096290454,0.118659529,0.141821963,0.17081734,0.199172459,0.229755729,0.255262894,0.279236594,0.304928746
10.5,0.072078014,0.097175085,0.119788403,0.14323793,0.172543297,0.201049985,0.232036874,0.257636421,0.281869701,0.307870031
10.6,0.072814834,0.098088966,0.120936021,0.144567208,0.174225288,0.203009655,0.234264878,0.260030664,0.284516254,0.31065176
10.7,0.073519384,0.09901951,0.122097174,0.145845778,0.175980566,0.204928818,0.236532083,0.262482425,0.287094527,0.313554162
10.8,0.074172742,0.099942235,0.123253943,0.147224717,0.177663953,0.206835803,0.238854956,0.265015626,0.289727227,0.316468993
10.9,0.074873078,0.100802237,0.124388376,0.14855818,0.179234594,0.208656906,0.241029106,0.267628891,0.292490463,0.319556871
11,0.075571853,0.101769197,0.125531737,0.149960857,0.180948167,0.210586369,0.243285082,0.270106604,0.295145323,0.322586631
11.1,0.076261468,0.1027012,0.126708568,0.151373783,0.182643237,0.212452681,0.245651839,0.272527414,0.297853263,0.325550569
11.2,0.076919711,0.103639333,0.127906888,0.152717832,0.184197775,0.214513864,0.247841362,0.275055108,0.300552798,0.328497877
11.3,0.077615199,0.104619538,0.129111729,0.15414524,0.185919301,0.21651082,0.250035601,0.277486271,0.303081822,0.331406523
11.4,0.0782711,0.105499376,0.130258205,0.155515807,0.187579888,0.218344796,0.252169308,0.28001632,0.305783598,0.334269067
11.5,0.078928266,0.106403722,0.131377,0.156910769,0.189215151,0.220222538,0.254358049,0.282523353,0.308610637,0.337236235
11.6,0.079613444,0.107361069,0.132523984,0.158269648,0.190833643,0.222249001,0.256650608,0.28495433,0.311501051,0.340264298
11.7,0.080309292,0.108296074,0.133712009,0.15948972,0.19242679,0.224095599,0.258936219,0.287524283,0.314114028,0.343363973
11.8,0.081033131,0.109266511,0.134855029,0.160793511,0.194083383,0.225944721,0.261195603,0.289959891,0.316845769,0.346043192
11.9,0.081705512,0.110233298,0.135965972,0.162206875,0.195624387,0.227808016,0.263348116,0.292348553,0.319615354,0.349057057
12,0.082404962,0.111152342,0.137133944,0.163566975,0.197300481,0.229749153,0.26564814,0.29495146,0.322506392,0.352080456
12.1,0.083078265,0.112134458,0.138288805,0.164896252,0.19904572,0.231716892,0.267853588,0.297342332,0.325360397,0.355069016
12.2,0.083783997,0.113019129,0.139434398,0.166282126,0.200818115,0.233746941,0.269996191,0.299789806,0.328108101,0.357749973
12.3,0.084472248,0.113909856,0.140557762,0.167799387,0.202417975,0.235639682,0.27199953,0.302374508,0.330777563,0.360701338
12.4,0.085116234,0.114821526,0.141719308,0.16919176,0.204018379,0.237597706,0.27422476,0.304826129,0.333438108,0.363741689
12.5,0.085819754,0.115734342,0.142904934,0.17055334,0.205636828,0.239440815,0.27652712,0.307364125,0.336260148,0.366446044
12.6,0.086489912,0.116670943,0.144025584,0.172045524,0.20722841,0.241364959,0.27877378,0.309608378,0.339000018,0.369379287
12.7,0.087201483,0.117613601,0.145236476,0.173328178,0.208737433,0.243239298,0.281041557,0.312100406,0.341628594,0.372441314
12.8,0.087940087,0.11861242,0.14637656,0.174649654,0.210361091,0.245183418,0.28318617,0.314606706,0.344348976,0.375423332
12.9,0.088615144,0.119525516,0.147588553,0.175968738,0.212056047,0.247256889,0.285369633,0.31703406,0.347024427,0.378483204
13,0.089269742,0.120448191,0.148834426,0.17732566,0.213808163,0.24915994,0.287565228,0.319523531,0.349672129,0.381371794
13.1,0.089970241,0.121291263,0.15000074,0.178706806,0.215494587,0.251105591,0.289832447,0.321889147,0.352367223,0.384477834
13.2,0.09067301,0.122223211,0.151154661,0.180027287,0.217201284,0.253046865,0.292066826,0.324295416,0.355170644,0.387373923
13.3,0.09143696,0.123158469,0.152304116,0.181411496,0.218804868,0.254987607,0.294405683,0.326807599,0.357919832,0.390241269
13.4,0.092129042,0.124120331,0.15347962,0.182721375,0.22052135,0.25698094,0.296648028,0.32928105,0.360826374,0.39328268
13.5,0.092808519,0.12507205,0.154675029,0.184213658,0.222127083,0.259041115,0.298909439,0.331813422,0.36359854,0.396387168
13.6,0.093530045,0.125961529,0.155788691,0.185571877,0.223762095,0.260881647,0.301139031,0.334350563,0.366411609,0.399116825
13.7,0.094226404,0.126899012,0.15696589,0.186870012,0.225436044,0.26279117,0.303399906,0.336819389,0.369246227,0.402121826
13.8,0.094886864,0.12785644,0.158019791,0.188241466,0.227028743,0.264778417,0.305567793,0.33930326,0.371897561,0.405128998
13.9,0.095571653,0.128774787,0.159191725,0.18966753,0.228682054,0.266769387,0.307819795,0.341763483,0.374644478,0.408013513
14,0.096233761,0.12970145,0.160305262,0.191036541,0.2304167,0.268666873,0.310085163,0.344256363,0.377343434,0.410891863
14.1,0.096902415,0.130666294,0.161413205,0.192398946,0.232065407,0.270676533,0.312320851,0.346829802,0.379919509,0.413791885
14.2,0.097627775,0.131631174,0.162503966,0.193792489,0.233776258,0.272590283,0.314640511,0.349321995,0.382657045,0.416798236
14.3,0.098326358,0.132544606,0.16371711,0.195065512,0.235399976,0.274422814,0.316738548,0.351865794,0.38542757,0.419661679
14.4,0.099021863,0.133449819,0.164863103,0.196505978,0.236987609,0.276246388,0.319086139,0.354391525,0.388255156,0.422585042
14.5,0.099765038,0.134488529,0.165993177,0.197899903,0.238695692,0.27814102,0.321440153,0.356920999,0.39119785,0.425537723
14.6,0.100468063,0.135432474,0.167120486,0.199306175,0.240303101,0.280199362,0.323699937,0.359465552,0.393855089,0.428575314
14.7,0.101171334,0.136392681,0.16833807,0.200740495,0.241921105,0.28220981,0.325855391,0.362048931,0.396518788,0.431910776
14.8,0.101826642,0.137322896,0.169573249,0.202123167,0.243611447,0.284253142,0.328055391,0.364499171,0.399414419,0.434941902
14.9,0.102547085,0.138312513,0.170742685,0.20346565,0.245304803,0.286148544,0.330320089,0.367107616,0.402254827,0.437816943
15,0.103254697,0.139182118,0.171940514,0.204830381,0.246895187,0.288016179,0.332696979,0.369667366,0.404817861,0.440876574
15.1,0.103945729,0.140125613,0.173080786,0.206231648,0.248505784,0.28994865,0.335076415,0.372177341,0.407491495,0.44398911
15.2,0.104649369,0.14098941,0.174173028,0.207629194,0.250154231,0.291957379,0.337362324,0.374709691,0.410263834,0.446977057
15.3,0.105368755,0.141916845,0.175314008,0.209125814,0.251811268,0.293941726,0.339624349,0.37718958,0.412744266,0.450052507
15.4,0.106058762,0.142809625,0.176421644,0.210537335,0.253443155,0.295820879,0.342054449,0.379629665,0.415723476,0.453246435
15.5,0.106718547,0.143696825,0.177574378,0.211963268,0.255184494,0.297641591,0.344198772,0.382001199,0.41839761,0.456067605
15.6,0.10740162,0.144669301,0.178769032,0.213376514,0.256863725,0.29965383,0.346536642,0.384617515,0.421186435,0.459206109
15.7,0.108081362,0.145625315,0.179951562,0.214770509,0.258535323,0.301593233,0.348839487,0.387171345,0.423775718,0.46215821
15.8,0.108784831,0.146565172,0.181081308,0.216122182,0.260173836,0.303613277,0.350968313,0.389637431,0.426609972,0.465172231
15.9,0.109515483,0.147486422,0.182278753,0.217499035,0.261742108,0.305558113,0.353388925,0.392063382,0.429372386,0.46804966
16,0.110235717,0.148409666,0.18349643,0.218873792,0.263299882,0.307492365,0.355772744,0.394572871,0.432243463,0.471072035
16.1,0.110936709,0.149401695,0.184639144,0.220263162,0.26493554,0.309488986,0.357896579,0.396992561,0.43503852,0.47391618
16.2,0.111664373,0.150318165,0.185706226,0.221692682,0.26667694,0.311415113,0.360106207,0.399472714,0.43775561,0.476909522
16.3,0.112381691,0.151248356,0.186835698,0.223162573,0.268387919,0.313521934,0.362324257,0.401853481,0.440371518,0.479938039
16.4,0.113099747,0.152230839,0.187939091,0.224494874,0.270065182,0.315668478,0.364547414,0.404364372,0.443053945,0.482939073
16.5,0.113810264,0.153154134,0.189060201,0.225895169,0.27165264,0.317683905,0.366839903,0.406869468,0.445716504,0.4858912
16.6,0.114506165,0.15408721,0.190245469,0.22732901,0.27337421,0.319650206,0.369083168,0.409414335,0.448453931,0.48886673
16.7,0.11517222,0.155019634,0.191501686,0.228760464,0.275041389,0.321640841,0.371398274,0.411873723,0.451158567,0.491983161
16.8,0.115872498,0.155917689,0.192649602,0.230077277,0.276827543,0.323654347,0.373731166,0.414485823,0.453913348,0.494990989
16.9,0.116583219,0.156838816,0.193782241,0.231496516,0.278504941,0.325591037,0.375965381,0.417033817,0.456502695,0.498240861
17,0.117248008,0.157823252,0.194886307,0.232812337,0.280199249,0.32751874,0.378238489,0.41965614,0.459272714,0.501110386
17.1,0.117960298,0.158762854,0.196013273,0.234171548,0.28191708,0.329440041,0.380505935,0.42220507,0.461968406,0.504007276
17.2,0.118711541,0.159697869,0.197113322,0.235533994,0.283588989,0.33143616,0.382839727,0.424697668,0.464791394,0.506996894
17.3,0.119424065,0.160704491,0.198261121,0.237043896,0.285235891,0.33341487,0.385056594,0.427305507,0.467601852,0.510011953
17.4,0.120120353,0.161746899,0.1994691,0.238432284,0.286949711,0.335425002,0.387278242,0.429759414,0.470613441,0.513082324
17.5,0.120781819,0.162735312,0.200632189,0.239793227,0.288603191,0.337431315,0.389494467,0.43229369,0.47332697,0.516026021
17.6,0.12148558,0.163669097,0.201799841,0.241274068,0.290346957,0.339278251,0.391790404,0.434756763,0.475918832,0.51896842
17.7,0.1221386,0.164667598,0.202915514,0.242664137,0.292041268,0.341230165,0.394034153,0.4371415,0.478661416,0.521753843
17.8,0.122834311,0.165607003,0.204178853,0.244085059,0.293613673,0.343281398,0.39636104,0.439609011,0.481390414,0.524651573
17.9,0.123514301,0.166564082,0.205298753,0.245541964,0.295190074,0.345098828,0.398478902,0.44217917,0.484219006,0.527810339
18,0.124183904,0.167470874,0.206512073,0.247084458,0.29678196,0.347143935,0.400747309,0.444811434,0.486898567,0.530900938
18.1,0.124856241,0.168479375,0.207700805,0.248548301,0.298334707,0.349170574,0.403034174,0.44715509,0.489631769,0.533780439
18.2,0.125616166,0.16945323,0.20884158,0.249848179,0.299967605,0.351090481,0.405354024,0.449635738,0.492409072,0.536800767
18.3,0.126305804,0.170363418,0.209977195,0.251295252,0.301635799,0.35314189,0.407604056,0.452105542,0.495288517,0.539764048
18.4,0.126986317,0.171292984,0.211215862,0.252708919,0.303231403,0.355011762,0.410050724,0.454542621,0.498033294,0.542699092
18.5,0.12767625,0.172216476,0.212347277,0.254108407,0.304804562,0.356979914,0.412324106,0.456864029,0.500782261,0.545709136
18.6,0.128381644,0.173099295,0.213537795,0.255554329,0.306563796,0.359036024,0.414542749,0.459400409,0.50334249,0.548740505
18.7,0.129084624,0.17406458,0.214677867,0.257023804,0.308286339,0.360938678,0.416839995,0.461917687,0.505979686,0.551703763
18.8,0.129791066,0.175071235,0.215814288,0.258478621,0.309977939,0.362909336,0.419173602,0.464509786,0.508792196,0.554794747
18.9,0.130447992,0.176022924,0.217051536,0.260030412,0.311566031,0.364901052,0.421437807,0.467172966,0.511580393,0.557643828
19,0.131135749,0.177009716,0.218173456,0.261413854,0.313286097,0.366787557,0.423698793,0.469706556,0.514285839,0.560600921
19.1,0.131817177,0.177971133,0.219254701,0.262726335,0.314990113,0.368829568,0.426002324,0.472311117,0.516984811,0.563708981
19.2,0.132508445,0.178889217,0.220383296,0.264133705,0.316767621,0.370898352,0.428178804,0.474925191,0.519782619,0.566584005
19.3,0.133245232,0.179814621,0.221577141,0.265544348,0.318477352,0.372835986,0.430283596,0.477521444,0.522548724,0.569707039
19.4,0.133939919,0.180800341,0.222725581,0.266906012,0.320168171,0.374756475,0.432590535,0.480068057,0.525335061,0.572705501
19.5,0.134618707,0.181748836,0.223888482,0.268292217,0.321858502,0.376834414,0.434885256,0.482638918,0.528053124,0.575831376
19.6,0.135374621,0.182681454,0.225040195,0.269651719,0.323517349,0.378724241,0.43718671,0.485190796,0.530872773,0.578864381
19.7,0.13607457,0.18369915,0.226166084,0.27105656,0.325180045,0.380722397,0.439352468,0.487648303,0.533742399,0.581799949
19.8,0.136803063,0.184641531,0.227372084,0.27252942,0.326924764,0.382675604,0.441722944,0.490301497,0.536518147,0.584968702
19.9,0.137526889,0.185549424,0.228533778,0.273949098,0.328628871,0.384850003,0.443861195,0.493044901,0.53919449,0.587637023
20,0.138256491,0.18652719,0.229683187,0.275376426,0.330406753,0.386916691,0.446134488,0.495535409,0.542083854,0.590514533
20.1,0.138961936,0.187435307,0.230892098,0.276809971,0.332063717,0.388917288,0.448548044,0.498298937,0.544887897,0.593637202
20.2,0.13969729,0.188389439,0.232027194,0.278170716,0.33385086,0.390806095,0.450797285,0.500873682,0.547835362,0.596757131
20.3,0.140374243,0.189368278,0.233220248,0.279484253,0.335621794,0.392729654,0.453187122,0.503430224,0.550724445,0.599778915
20.4,0.141066186,0.190346476,0.234354694,0.280841285,0.33732723,0.394579062,0.455384629,0.505941417,0.553561629,0.602875719
20.5,0.141795329,0.191363364,0.23550765,0.282329427,0.339061055,0.396558281,0.457789009,0.508490642,0.556379555,0.60601582
20.6,0.142509435,0.192306617,0.236644004,0.283762317,0.340699798,0.398597678,0.460181872,0.511073707,0.559103091,0.608956692
20.7,0.143225985,0.193284905,0.237793814,0.285222567,0.342317382,0.400596866,0.462290217,0.513692918,0.561786759,0.612014297
20.8,0.143939521,0.194274764,0.238941078,0.286584996,0.344099564,0.402621098,0.464696647,0.516256246,0.564681136,0.615154036
20.9,0.144662544,0.19524249,0.240154915,0.287890345,0.345707317,0.404553286,0.466938184,0.518946602,0.567499863,0.61817588
21,0.145354806,0.19614953,0.241371412,0.289313588,0.347370069,0.406608611,0.469292468,0.521564954,0.570115571,0.621091981
21.1,0.146056028,0.197162159,0.242490432,0.290716273,0.34901866,0.408566928,0.471566089,0.524072218,0.572864251,0.624038958
21.2,0.14673284,0.198119822,0.243635422,0.292156149,0.35084082,0.41042923,0.473855999,0.526508047,0.575689794,0.627070452
21.3,0.147440531,0.199071828,0.244749834,0.293675217,0.352547579,0.412542096,0.476066647,0.528951417,0.578444823,0.630261841
21.4,0.148128717,0.200055516,0.245864038,0.295131139,0.354253766,0.414516028,0.47828149,0.531542629,0.581390005,0.633403567
21.5,0.148829873,0.200999352,0.247021556,0.296600047,0.355993326,0.416559333,0.480380082,0.53419634,0.584091544,0.636550256
21.6,0.149560311,0.201903156,0.248242126,0.298000952,0.357667869,0.418536003,0.482766413,0.536609618,0.58665022,0.639500553
21.7,0.150296618,0.202865499,0.249399516,0.299501718,0.359321586,0.420573705,0.485019017,0.539114998,0.589326939,0.642459736
21.8,0.151000014,0.2038307,0.250603538,0.300977228,0.360919214,0.422587425,0.487365782,0.541738287,0.59205598,0.645695855
21.9,0.15171189,0.204803827,0.251743688,0.302399122,0.362576479,0.424601511,0.489799045,0.54423622,0.594825737,0.648904376
22,0.152437195,0.20574287,0.252920653,0.303842703,0.364237705,0.426597141,0.492057476,0.546837328,0.597409612,0.651958716
22.1,0.153119169,0.20673642,0.254056233,0.305274657,0.365943779,0.428811894,0.494245185,0.549402484,0.6002134,0.654985678
22.2,0.153804478,0.207703637,0.255215753,0.306721763,0.367629236,0.430779793,0.49666568,0.551918753,0.603066012,0.657852841
22.3,0.154518643,0.208613839,0.256433003,0.308160286,0.369361717,0.432763885,0.499033395,0.554610333,0.60585903,0.661096245
22.4,0.155234645,0.209586405,0.257574332,0.309555294,0.371075377,0.434772381,0.501296254,0.557119734,0.608657234,0.664241557
22.5,0.155954251,0.210593241,0.258766041,0.310998046,0.372761389,0.436833401,0.503576802,0.559867069,0.611584142,0.667389328
22.6,0.156704154,0.211576154,0.25992007,0.31238168,0.374494496,0.439007914,0.505889786,0.562424727,0.614292953,0.670564151
22.7,0.15740189,0.212537967,0.261131689,0.313805609,0.376165241,0.441053347,0.508323262,0.565119975,0.617001502,0.673654349
22.8,0.158107665,0.213535489,0.262284286,0.315219458,0.37785486,0.442983439,0.510587061,0.567785362,0.619763399,0.676700037
22.9,0.158832477,0.214548535,0.263493837,0.31661577,0.379618077,0.444989347,0.512928496,0.5703099,0.622649476,0.679562247
23,0.159552993,0.215495916,0.264725945,0.318018511,0.381343058,0.44689818,0.515267031,0.57288225,0.625325826,0.682537794
23.1,0.160308289,0.216445271,0.265908179,0.319367168,0.382914229,0.448914918,0.517480361,0.575409849,0.628290726,0.685546568
23.2,0.161061223,0.217476515,0.267057038,0.320720382,0.384670818,0.450820597,0.519774815,0.578086793,0.63109293,0.688755201
23.3,0.161782377,0.218450461,0.268255658,0.32213603,0.386401277,0.452793766,0.522124131,0.580757437,0.633751323,0.691923075
23.4,0.162458887,0.219412979,0.269480431,0.323579752,0.388189525,0.45476077,0.524439815,0.58327484,0.636304391,0.694847059
23.5,0.163145994,0.220337359,0.270598814,0.324996187,0.389955569,0.456680977,0.526843214,0.585788897,0.639075737,0.69802681
23.6,0.163811245,0.221364704,0.271833071,0.326392308,0.391628939,0.458645307,0.529135192,0.588560168,0.641757044,0.700975469
23.7,0.164491126,0.2223333,0.273071461,0.327930058,0.393341008,0.460708315,0.531568165,0.591024165,0.64457971,0.704061939
23.8,0.165207153,0.223364101,0.27421976,0.329286643,0.395174636,0.462801019,0.533878566,0.593561729,0.647311554,0.707113287
23.9,0.165958113,0.224299932,0.27541153,0.330708994,0.396825265,0.464926885,0.536204692,0.596194558,0.65006188,0.710197804
24,0.166686644,0.225256959,0.27663828,0.332127904,0.398624435,0.466843268,0.538387485,0.598702113,0.652871882,0.713233596
24.1,0.167417288,0.226223002,0.277772651,0.333514573,0.400263001,0.469008426,0.540697276,0.601197135,0.6556094,0.716478588
24.2,0.168190842,0.227259452,0.278946635,0.334942301,0.40184442,0.470949756,0.543014301,0.6039206,0.658330744,0.719664326
24.3,0.168927282,0.228250541,0.280147883,0.336420401,0.403618909,0.473012496,0.545326655,0.606639618,0.661281415,0.72297944
24.4,0.169682383,0.229263928,0.281372632,0.337936573,0.405297563,0.474932994,0.547642262,0.609113497,0.664196985,0.726200577
24.5,0.170393354,0.230229793,0.282553674,0.339300349,0.40699007,0.477022818,0.549680541,0.611704248,0.666988564,0.729323047
24.6,0.171110074,0.231228592,0.283802372,0.340833567,0.408758952,0.478995152,0.5520131,0.614195746,0.669834188,0.732247579
24.7,0.171836848,0.232147343,0.285046462,0.342283686,0.41040256,0.48106469,0.554494019,0.616876707,0.672855218,0.735651186
24.8,0.172586085,0.233166722,0.286192215,0.343654577,0.41215039,0.483151703,0.5568596,0.619376973,0.6756178,0.73890276
24.9,0.173312615,0.234151801,0.287379819,0.345066157,0.413778078,0.48516822,0.559262926,0.622122839,0.678277912,0.742124644
25,0.174057349,0.235220631,0.288607731,0.346597775,0.415513796,0.487201568,0.561446176,0.624575435,0.681125903,0.745304803
25.1,0.174813008,0.236244053,0.28986624,0.348094991,0.417097292,0.489282779,0.563686579,0.626986739,0.683916044,0.748570086
25.2,0.175481238,0.237235055,0.290991027,0.349706519,0.418825334,0.491206043,0.566169979,0.629666776,0.686670819,0.751786001
25.3,0.176156494,0.238304775,0.292237954,0.351227928,0.420577389,0.493222388,0.56862705,0.632362581,0.689314666,0.754848833
25.4,0.176846642,0.239296179,0.293453953,0.352725754,0.422281868,0.495090751,0.570812432,0.635002438,0.692119052,0.758113861
25.5,0.177565841,0.240303627,0.294556322,0.354268706,0.424115658,0.497090402,0.573079119,0.637698559,0.695023884,0.761224519
25.6,0.178264195,0.241266088,0.295787949,0.355801768,0.425842942,0.499079689,0.575430746,0.640250633,0.697691316,0.764271708
25.7,0.1790531,0.242250277,0.296991826,0.357213031,0.427496116,0.501016804,0.577635515,0.642981686,0.700656668,0.767358626
25.8,0.179781099,0.243220784,0.298212161,0.358704287,0.429185233,0.502987558,0.579885363,0.645700041,0.703746255,0.770504232
25.9,0.180499935,0.244198768,0.299478788,0.360067522,0.430873028,0.504967427,0.582291424,0.648370115,0.70662702,0.773915459
26,0.181213112,0.24518255,0.300719499,0.361428062,0.432558676,0.506904487,0.584740456,0.650784082,0.709225833,0.777079468
26.1,0.181944157,0.246112188,0.30194626,0.362916398,0.434250573,0.509053632,0.587174267,0.65331014,0.712134203,0.780251023
26.2,0.18268326,0.247086533,0.303201467,0.364388292,0.436018425,0.511105472,0.589494458,0.655862678,0.71493424,0.783490822
26.3,0.183389192,0.248068888,0.304402178,0.36579459,0.437782316,0.513109163,0.591833299,0.658483441,0.717868238,0.786671793
26.4,0.184146387,0.249028836,0.30560023,0.367311092,0.439461288,0.515179153,0.594113445,0.660978453,0.720564889,0.789644109
26.5,0.184884904,0.250057775,0.306834834,0.368783531,0.441386503,0.517329569,0.596581278,0.663668858,0.723566177,0.792732062
26.6,0.185582704,0.250987674,0.308029312,0.370218011,0.44309549,0.519323302,0.598909065,0.666344952,0.726531546,0.795858317
26.7,0.186303155,0.251979931,0.309192079,0.371753776,0.444760889,0.521418331,0.601349461,0.669002368,0.729554063,0.798923556
26.8,0.187077429,0.252937188,0.310348061,0.373300582,0.44651137,0.523467846,0.603721206,0.671839827,0.732663869,0.802300678
26.9,0.187814197,0.253930864,0.311494615,0.374706596,0.448237664,0.525565818,0.606120206,0.674441707,0.735543512,0.805476658
27,0.18854825,0.254919864,0.312723672,0.376265128,0.449930044,0.527555748,0.608538458,0.677070415,0.738498443,0.80871018
27.1,0.189266824,0.255941663,0.313865818,0.377739799,0.45177276,0.529695073,0.611008004,0.679795942,0.741375691,0.811919473
27.2,0.1899939,0.256940726,0.315046655,0.379167249,0.453538838,0.531820789,0.613361248,0.68253389,0.74433201,0.81502979
27.3,0.19068549,0.25794093,0.316250058,0.380600635,0.455207992,0.533960844,0.615592178,0.685216922,0.747128322,0.818416557
27.4,0.191447074,0.258917911,0.317461527,0.382116534,0.456974016,0.536062311,0.618081549,0.687836169,0.750088878,0.821595094
27.5,0.192177121,0.259908484,0.318598619,0.383540315,0.458642104,0.537942832,0.620333651,0.690369211,0.753099495,0.824764928
27.6,0.192939525,0.260811903,0.319781555,0.385049563,0.460412389,0.540109958,0.62279522,0.692985647,0.756072746,0.827845694
27.7,0.193670987,0.261827193,0.320956108,0.386518851,0.462115822,0.542210687,0.625248001,0.695422337,0.758939138,0.83086284
27.8,0.194413668,0.262829698,0.32213844,0.387952656,0.463989929,0.544129084,0.62769648,0.69805924,0.761688,0.834100613
27.9,0.195183778,0.263789458,0.323322886,0.389383152,0.465785235,0.546112602,0.629877132,0.700785181,0.764451903,0.837053701
28,0.195920887,0.264725025,0.324502629,0.390816457,0.467602955,0.548156632,0.632283796,0.703525062,0.767386832,0.840190846
28.1,0.196676973,0.265717239,0.325685779,0.392376247,0.469405561,0.550120166,0.63468471,0.706181747,0.770237182,0.843223869
28.2,0.197418174,0.266662311,0.326897247,0.393831458,0.47117112,0.552276388,0.637198321,0.709003037,0.773213283,0.846600032
28.3,0.198116536,0.267653092,0.328063923,0.395406699,0.472962165,0.554223146,0.639643309,0.711725442,0.776085164,0.849868875
28.4,0.198831069,0.268650802,0.329351809,0.396790607,0.474692905,0.556280345,0.641818655,0.714410662,0.779140813,0.853036701
28.5,0.199553705,0.269658498,0.330545235,0.398243193,0.476579554,0.558355594,0.644096912,0.717000634,0.781938864,0.856298096
28.6,0.200325917,0.270599214,0.331695245,0.399756164,0.478364127,0.560472677,0.646459016,0.719597974,0.784770853,0.859386292
28.7,0.201084289,0.271600596,0.332842971,0.401166725,0.480051336,0.562688029,0.648804103,0.72238077,0.787474689,0.862477632
28.8,0.201852404,0.272639752,0.334109916,0.402647239,0.481844539,0.564828652,0.651200963,0.725133723,0.790398709,0.865880966
28.9,0.20258581,0.273662246,0.335325678,0.40420494,0.483666782,0.566812282,0.653514614,0.727792405,0.793225626,0.869113178
29,0.203314643,0.274635682,0.336601633,0.405770767,0.485289264,0.568950974,0.655861349,0.730353203,0.796104539,0.872197133
29.1,0.204114346,0.275613004,0.337809555,0.407199029,0.487075959,0.571013107,0.658287006,0.733094971,0.799032986,0.875350595
29.2,0.20486656,0.276652365,0.339040642,0.408591203,0.488895689,0.573024814,0.66065932,0.735877037,0.801705294,0.878582367
29.3,0.205626717,0.27764947,0.340166251,0.410081284,0.49059334,0.575131309,0.663041074,0.738495254,0.804575611,0.881952104
29.4,0.206390627,0.278660034,0.341492945,0.411548183,0.492458754,0.577265733,0.665355973,0.741184128,0.807488668,0.885428156
29.5,0.207211543,0.279652647,0.342663601,0.413058032,0.494261668,0.579256232,0.667516132,0.744165626,0.810436226,0.888582538
29.6,0.207964622,0.280661956,0.343946719,0.414521466,0.49588187,0.581470402,0.669851418,0.746807551,0.813415961,0.891891663
29.7,0.20874716,0.28166539,0.345117892,0.416048414,0.497710337,0.583627307,0.672283929,0.749339276,0.816312138,0.894970241
29.8,0.209512187,0.28264931,0.346361761,0.417465486,0.499531607,0.585692525,0.674480682,0.752013905,0.819174843,0.898278278
29.9,0.210234181,0.283641562,0.347591918,0.419065466,0.501287997,0.587936133,0.676894547,0.754750384,0.82199864,0.901408768
30,0.211014565,0.28458583,0.348777682,0.420597973,0.50304551,0.590110449,0.679303636,0.757562662,0.825038305,0.904774901
30.1,0.211753215,0.285609751,0.349953157,0.422046323,0.504781272,0.592229271,0.681776301,0.760165773,0.827861564,0.907989308
30.2,0.212488397,0.286638767,0.351117118,0.423518459,0.506632974,0.594340333,0.684185217,0.76298717,0.830653815,0.91140865
30.3,0.213211059,0.287617195,0.352317232,0.425017348,0.508353647,0.596316197,0.686483647,0.765420168,0.83363849,0.914491623
30.4,0.21392652,0.288535248,0.353580275,0.426471912,0.510095618,0.598349094,0.688831292,0.767925498,0.836578925,0.917763132
30.5,0.214670809,0.289549661,0.354789399,0.427958848,0.511833272,0.600395774,0.691359001,0.770778502,0.839793412,0.921201769
30.6,0.215426149,0.290577626,0.356086856,0.42945046,0.513673955,0.602569073,0.693774,0.773317381,0.842844568,0.924409294
30.7,0.216176909,0.291678966,0.357340213,0.430933931,0.515612726,0.604565711,0.696095037,0.776028866,0.845873266,0.927465636
30.8,0.216931222,0.292691583,0.358585796,0.432418602,0.517425783,0.606635763,0.698335052,0.778671475,0.848708884,0.930748038
30.9,0.21762977,0.293642143,0.35974598,0.433913869,0.519271757,0.608826678,0.700793505,0.781328976,0.851636361,0.934072838
31,0.218394475,0.29469498,0.360998589,0.435430592,0.521032569,0.610880705,0.70331992,0.783938648,0.854577255,0.937394031
31.1,0.219115616,0.295660057,0.362256662,0.436972537,0.522826328,0.612761423,0.705859623,0.786617418,0.857337526,0.940690876
31.2,0.219919155,0.296574868,0.3635237,0.438495314,0.524626356,0.615065963,0.708293248,0.789267036,0.860240923,0.94396593
31.3,0.220663979,0.297622616,0.36483612,0.439998044,0.526358666,0.617167548,0.710761078,0.79207904,0.863178022,0.947237378
31.4,0.22146677,0.298670545,0.366073922,0.441514277,0.528111693,0.619182935,0.713159287,0.794739485,0.866022933,0.950516053
31.5,0.222256963,0.299683925,0.367271745,0.443008966,0.529959107,0.62131204,0.715396341,0.797463197,0.869086296,0.953570678
31.6,0.222976008,0.300622539,0.36852607,0.444493522,0.531798186,0.623561406,0.717784071,0.800345685,0.872084684,0.956760196
31.7,0.223732681,0.301610665,0.369692147,0.445951258,0.533557436,0.625615236,0.720207806,0.802935392,0.875087506,0.959961791
31.8,0.224467491,0.302583842,0.370848584,0.447417975,0.53542499,0.627705344,0.722497223,0.805673221,0.878230353,0.963486221
31.9,0.225249739,0.303616354,0.372077154,0.448879351,0.537319187,0.629816299,0.724782424,0.80844468,0.881300221,0.966927279
32,0.226063938,0.304650279,0.373299715,0.450345024,0.539092926,0.632010696,0.727229788,0.811200548,0.884399387,0.970259244
32.1,0.226825556,0.305635806,0.374580574,0.451776049,0.541013116,0.634309558,0.729626638,0.813972827,0.887315292,0.973527814
32.2,0.227589948,0.306672497,0.375794619,0.453247582,0.542721727,0.636385539,0.731936796,0.816708358,0.890268489,0.976738833
32.3,0.22835237,0.307628355,0.376971747,0.454817684,0.544573637,0.638574465,0.734378999,0.819361459,0.893519897,0.980114359
32.4,0.229111677,0.30865397,0.378123585,0.456314213,0.546454438,0.640681309,0.736854557,0.822184721,0.896521199,0.983301471
32.5,0.229860367,0.30966968,0.379400635,0.457729747,0.548325513,0.642753338,0.739327685,0.824970108,0.899431202,0.986664281
32.6,0.230655364,0.310669664,0.380669055,0.459278137,0.550051577,0.644891946,0.741676958,0.827796575,0.902498893,0.989928343
32.7,0.231435678,0.311666095,0.381855124,0.46083445,0.551962986,0.646991353,0.74408755,0.830613638,0.905505138,0.993264096
32.8,0.232236893,0.312673117,0.383045923,0.462323299,0.553764981,0.649059309,0.74665256,0.833532555,0.908498686,0.996712538
32.9,0.232934826,0.313673576,0.384336437,0.463767387,0.555621955,0.651080904,0.749149087,0.836186283,0.911701172,0.999973527
33,0.233695993,0.314724275,0.385550798,0.465250026,0.557381644,0.653444961,0.751534184,0.838911473,0.914611205,1.003429031
33.1,0.234477489,0.315711033,0.386730517,0.466826951,0.559125937,0.655524098,0.753945871,0.841537194,0.917551038,1.006819061
33.2,0.235257057,0.316777065,0.38793673,0.468286501,0.561030171,0.657724352,0.756363348,0.844127619,0.920607707,1.0099921
33.3,0.236014292,0.317837749,0.389250706,0.469845164,0.56285117,0.659847238,0.758734675,0.846969882,0.923616419,1.013417488
33.4,0.236753812,0.318820146,0.390485029,0.471337763,0.56471941,0.662047589,0.761110298,0.849512993,0.926666946,1.016877744
33.5,0.237517896,0.319791012,0.391744529,0.472836328,0.566535186,0.664168799,0.763472586,0.852280196,0.929739557,1.020066691
33.6,0.238292303,0.320843276,0.393108493,0.47424929,0.568472659,0.666187275,0.766046026,0.855073129,0.932856038,1.023633018
33.7,0.239044519,0.321867722,0.394358471,0.475757045,0.570232809,0.668463403,0.768589259,0.858046713,0.935842645,1.027066232
33.8,0.23980793,0.322864407,0.395578426,0.477230605,0.572065011,0.670680736,0.771035008,0.860867866,0.938764651,1.03036129
33.9,0.240623123,0.323885617,0.396763466,0.478776311,0.57381937,0.672997269,0.773493719,0.863492656,0.941838909,1.033632463
34,0.241412698,0.324895727,0.398010664,0.480321917,0.575822712,0.67509387,0.775991765,0.866418949,0.944900721,1.0367429
34.1,0.242219984,0.32594905,0.399237732,0.481916136,0.57760167,0.677224959,0.778333821,0.869174952,0.94785082,1.040066539
34.2,0.243088325,0.326936008,0.400511505,0.483474277,0.579470211,0.67938284,0.780665572,0.872024727,0.950902642,1.04337032
34.3,0.243893282,0.327946046,0.401697589,0.484994289,0.581169436,0.681530617,0.783129711,0.874858028,0.953858144,1.046819391
34.4,0.244674598,0.328961318,0.403067024,0.486511471,0.58303625,0.68372506,0.785631517,0.877568666,0.956882076,1.050307329
34.5,0.245423477,0.330058251,0.404278598,0.488124663,0.584781132,0.686058457,0.788046149,0.880283147,0.960078681,1.053657118
34.6,0.246218448,0.331084001,0.405542009,0.489728982,0.586531714,0.688248331,0.790471547,0.883190479,0.963326055,1.056981169
34.7,0.246971028,0.332098688,0.406865232,0.491278755,0.588324282,0.690403379,0.793121711,0.885938561,0.966456686,1.06029614
34.8,0.247766072,0.333096886,0.408104921,0.49284954,0.590301277,0.692643569,0.795619069,0.888754082,0.969302467,1.063693613
34.9,0.248487759,0.334131427,0.409340205,0.494425996,0.592133448,0.69469501,0.797959842,0.891370431,0.972378376,1.06712314
35,0.249239474,0.335144878,0.410616793,0.496029219,0.59397344,0.696798634,0.800579551,0.894159261,0.975499037,1.070465571
35.1,0.25000794,0.336228123,0.411883174,0.497614796,0.595925766,0.698853932,0.803047343,0.896833071,0.978680142,1.074053469
35.2,0.250805865,0.337299134,0.413115454,0.499221146,0.597680644,0.701017781,0.805481471,0.899755628,0.981893519,1.077375889
35.3,0.251550623,0.3382414,0.414451079,0.500781343,0.599530445,0.703313334,0.808114201,0.902306247,0.984802661,1.080721503
35.4,0.252280394,0.339263337,0.415770921,0.502303617,0.601349312,0.705382924,0.810536438,0.9052026,0.987873319,1.084021264
35.5,0.253028255,0.3403016,0.41711655,0.503932678,0.603223843,0.707613363,0.813080591,0.907987183,0.99093078,1.087315857
35.6,0.253793538,0.34131582,0.418427025,0.505370443,0.605089555,0.709832656,0.815585022,0.910880824,0.99388395,1.090801096
35.7,0.254621846,0.342430896,0.419694709,0.506951857,0.606930399,0.712117702,0.817986504,0.91363114,0.99703762,1.09419335
35.8,0.255400955,0.343461173,0.420972845,0.50855829,0.608730515,0.714231542,0.820500164,0.916503039,0.999883804,1.09765809
35.9,0.25621665,0.344448449,0.422216507,0.510049055,0.61057784,0.716464941,0.822973819,0.919335242,1.002866901,1.101118568
36,0.257004963,0.345477854,0.423514104,0.51153374,0.612337283,0.718553997,0.825490439,0.922306071,1.005876106,1.10446364
36.1,0.257773898,0.34656181,0.424831349,0.513064566,0.61416177,0.720730281,0.828022669,0.925153472,1.009025748,1.107852432
36.2,0.258560234,0.347567541,0.426158887,0.51469375,0.616033459,0.722958788,0.830517114,0.927951588,1.01228816,1.111102527
36.3,0.2592893,0.348541122,0.42746527,0.516180248,0.617884592,0.725125626,0.833020454,0.93075663,1.015582254,1.114354335
36.4,0.260057047,0.349603449,0.428736084,0.517771101,0.619660904,0.727287406,0.83562882,0.933668852,1.018786429,1.117499367
36.5,0.260858902,0.350733898,0.430065241,0.519301592,0.621524796,0.729383447,0.838090607,0.936444222,1.022077004,1.120975592
36.6,0.261688035,0.351746367,0.431256445,0.520945275,0.623403899,0.731577508,0.840662976,0.939352172,1.025152196,1.124234201
36.7,0.262468991,0.35283201,0.432548864,0.5225528,0.625228275,0.733803798,0.84327,0.942257256,1.028304883,1.127650346
36.8,0.263234009,0.35392972,0.433813554,0.524119799,0.627200964,0.735990294,0.846076751,0.945008827,1.031291113,1.131118301
36.9,0.264035655,0.354927619,0.435112861,0.525783447,0.629023616,0.738149747,0.848534696,0.947756111,1.034265143,1.134721848
37,0.26480699,0.356016314,0.43636519,0.527386417,0.630846374,0.740277136,0.850886445,0.950474757,1.037430617,1.138089402
37.1,0.265611715,0.357026829,0.437608868,0.528915181,0.632788422,0.742434936,0.853443104,0.953161627,1.040657955,1.141621038
37.2,0.266377878,0.358156566,0.43893572,0.530450671,0.634606822,0.744734648,0.855977697,0.955988262,1.044007813,1.145002461
37.3,0.267154199,0.359195517,0.440191597,0.532053189,0.636424047,0.746979315,0.858481471,0.958818331,1.047161363,1.148193009
37.4,0.267885901,0.360282686,0.441464498,0.533617161,0.638308334,0.749228618,0.860991379,0.961619086,1.050412918,1.151860337
37.5,0.268655855,0.361379945,0.442864706,0.535237305,0.640076768,0.751456647,0.863474131,0.964402431,1.053444073,1.1552485
37.6,0.269437699,0.362467832,0.444157724,0.536822803,0.641957682,0.753744859,0.865981477,0.967193195,1.056584399,1.158869896
37.7,0.270221186,0.363515189,0.445434999,0.538398347,0.643841959,0.756039894,0.868540046,0.970090539,1.059728897,1.162232834
37.8,0.271003644,0.364599888,0.446697156,0.539987983,0.645761393,0.758246077,0.871103497,0.972983843,1.062873731,1.165634195
37.9,0.271806478,0.365631682,0.44810696,0.541536977,0.647643708,0.760519801,0.873734284,0.975605441,1.066062002,1.169356287
38,0.272606934,0.366699143,0.449417649,0.543052605,0.649530066,0.762804004,0.876528987,0.978419436,1.069392713,1.172770141
38.1,0.273367363,0.367752887,0.450734229,0.544692635,0.651405438,0.765204113,0.879026448,0.981216261,1.07276966,1.176271912
38.2,0.27417795,0.368801816,0.451978459,0.54624448,0.653244571,0.767433823,0.881569088,0.984013859,1.076149103,1.179735238
38.3,0.275008894,0.369930937,0.453270347,0.547868499,0.655310343,0.769755178,0.884049193,0.986751818,1.079309247,1.183013237
38.4,0.275814386,0.370969777,0.454597389,0.549453721,0.657270625,0.771935942,0.886429566,0.989571757,1.082415969,1.186685923
38.5,0.276624624,0.372046217,0.455834104,0.551048084,0.659139912,0.774291904,0.888756383,0.992305187,1.085610908,1.19014116
38.6,0.277427935,0.373038853,0.457178642,0.552541672,0.66100747,0.77650063,0.891330059,0.995315827,1.089107604,1.193611901
38.7,0.278223131,0.374135012,0.458434282,0.554152037,0.662828401,0.778680005,0.894077305,0.998117274,1.092347262,1.196905869
38.8,0.27900892,0.375174479,0.45976122,0.555721587,0.66473392,0.780861996,0.896414318,1.001027277,1.095585638,1.200401738
38.9,0.279828204,0.376263097,0.461088833,0.557418661,0.666654668,0.783150879,0.898831926,1.003742889,1.098907636,1.203982565
39,0.280672511,0.377326694,0.462377405,0.558908574,0.66867904,0.785320176,0.901313031,1.006838547,1.101849513,1.207270444
39.1,0.281433089,0.378322042,0.463726472,0.560476892,0.670687904,0.787604118,0.903962822,1.009605879,1.105133636,1.210678811
39.2,0.282254634,0.379373884,0.465073716,0.562039619,0.672488065,0.789974574,0.90655415,1.012593613,1.108312496,1.21430749
39.3,0.283078337,0.380410651,0.466364574,0.563647228,0.674313981,0.792254684,0.909111943,1.015455126,1.111399748,1.217809866
39.4,0.28393319,0.381451309,0.467567362,0.565198073,0.676189237,0.79450941,0.911671307,1.018330499,1.114549385,1.221286139
39.5,0.284757429,0.382495922,0.468901005,0.566832157,0.678135197,0.796758504,0.914062345,1.021277888,1.117720381,1.224794152
39.6,0.285478435,0.383582186,0.470286901,0.568386868,0.680073177,0.799230955,0.916573107,1.02434294,1.121075644,1.228117094
39.7,0.286279703,0.384656502,0.471693206,0.569960242,0.682091417,0.801436906,0.919093794,1.027237342,1.124236827,1.231454695
39.8,0.287085472,0.385827595,0.472923658,0.571526584,0.683984472,0.803664159,0.921647221,1.030188788,1.127663535,1.234895283
39.9,0.287858463,0.386860107,0.47426307,0.573017042,0.686014363,0.80592973,0.924134417,1.03309315,1.131013713,1.238480943
40,0.288636493,0.387942304,0.475542069,0.574535233,0.687819091,0.808150525,0.926687677,1.036044142,1.134426428,1.241888205
40.1,0.289414686,0.389014174,0.476935033,0.576160944,0.689770995,0.810476693,0.929209775,1.038878551,1.13773934,1.245555051
40.2,0.290287413,0.39008785,0.478245492,0.577772117,0.691645972,0.812696694,0.931970788,1.041948451,1.140762378,1.248920439
40.3,0.291119558,0.391227043,0.479530548,0.579399498,0.693476887,0.814802387,0.934514447,1.044849628,1.144085377,1.252665998
40.4,0.291934036,0.392370912,0.480838888,0.581047971,0.695344719,0.816920581,0.937095968,1.047719651,1.147089538,1.256092544
40.5,0.292751136,0.393469069,0.482122242,0.582677033,0.697271429,0.819194077,0.939685472,1.050581716,1.150292612,1.259618732
40.6,0.293545434,0.394559741,0.483402308,0.584202848,0.699237248,0.821511446,0.942242686,1.053660352,1.153573347,1.262901338
40.7,0.294368804,0.395682168,0.484799599,0.585830534,0.701142629,0.823874236,0.944731897,1.056556612,1.156820009,1.266462428
40.8,0.295151933,0.396723551,0.486050589,0.58739389,0.702909844,0.826229002,0.947313498,1.059472673,1.160180152,1.270202007
40.9,0.295983642,0.39773826,0.487360481,0.588960726,0.704745021,0.828548814,0.949943561,1.062493325,1.163519103,1.27343096
41,0.296832045,0.398877982,0.488658484,0.590554318,0.706680142,0.830987073,0.952354217,1.065552192,1.166720451,1.276797122
41.1,0.297694272,0.399946987,0.490058607,0.592184806,0.70861239,0.833287103,0.955149575,1.068258696,1.170094219,1.280477946
41.2,0.298477944,0.401050143,0.491341925,0.593804139,0.710587596,0.835738403,0.957852511,1.0712204,1.17333931,1.284015384
41.3,0.299332889,0.402136597,0.492614115,0.595442124,0.712549479,0.838088858,0.960488597,1.07414545,1.176623791,1.28773005
41.4,0.300079406,0.403240491,0.493919936,0.597041782,0.714598357,0.840345516,0.963114799,1.077214911,1.180054322,1.291256264
41.5,0.300910166,0.404423208,0.495224146,0.59850996,0.716612393,0.842568995,0.965712637,1.080154593,1.183514096,1.295011898
41.6,0.30165249,0.405517779,0.496517261,0.60016512,0.718649256,0.844779137,0.968345289,1.082901774,1.186846353,1.298604482
41.7,0.302498798,0.406649604,0.4978198,0.601787262,0.720643406,0.847119537,0.971067537,1.085921456,1.189957711,1.302104896
41.8,0.30328679,0.407761185,0.499243713,0.603453939,0.722490712,0.849496387,0.973626883,1.08888789,1.193666486,1.305893298
41.9,0.304126898,0.408856313,0.500513765,0.605186311,0.7243925,0.851798397,0.976412004,1.09175472,1.197019667,1.309779583
42,0.304945139,0.409886778,0.501903777,0.606745277,0.726139047,0.854240911,0.978974883,1.094585527,1.200211995,1.313165638
42.1,0.305761357,0.41096451,0.503267939,0.60824478,0.7280118,0.856419205,0.981668481,1.097366126,1.20354716,1.316592173
42.2,0.306568537,0.41206638,0.504613551,0.609980497,0.729920205,0.858549658,0.984252257,1.100375932,1.206685857,1.320092625
42.3,0.307387461,0.413137476,0.505961078,0.611648523,0.731790373,0.860839971,0.98689848,1.103228439,1.210010431,1.323663871
42.4,0.308297433,0.414227571,0.507264168,0.613326183,0.733658533,0.862935379,0.989534431,1.106204748,1.213529072,1.32740276
42.5,0.309139003,0.415291479,0.508641117,0.614951848,0.735689524,0.865254853,0.992305561,1.109101931,1.216829902,1.331105127
42.6,0.309955733,0.416400373,0.510012343,0.616603382,0.737631568,0.867478387,0.994889534,1.112020715,1.220098087,1.334727372
42.7,0.310785731,0.417478049,0.511365705,0.618263572,0.739570731,0.869786393,0.997558841,1.115015508,1.223380539,1.338371321
42.8,0.311577665,0.41861499,0.512713034,0.619913169,0.741517702,0.872090352,1.000150835,1.117863755,1.22653749,1.342164868
42.9,0.312440291,0.41968112,0.514130256,0.621545857,0.743436302,0.874377216,1.002665171,1.120798534,1.229798087,1.345673087
43,0.31327295,0.420861042,0.515438826,0.62318322,0.745405322,0.876694773,1.005327187,1.123678656,1.233010562,1.349323378
43.1,0.31413449,0.421953097,0.516857897,0.624877279,0.747357505,0.878973873,1.007812813,1.126556197,1.236639044,1.353072025
43.2,0.314945492,0.423005672,0.518193054,0.626429315,0.74937787,0.881275804,1.010497979,1.129255198,1.239780477,1.356449496
43.3,0.315761544,0.424171535,0.519502613,0.628065134,0.75130272,0.883498171,1.013105843,1.132260294,1.243221369,1.360116554
43.4,0.316585687,0.425311895,0.520927963,0.629665407,0.753209557,0.885746477,1.0157605,1.13520488,1.246411601,1.363772936
43.5,0.317459075,0.426410608,0.522319545,0.631352225,0.755078362,0.888122477,1.018386027,1.138080338,1.249711404,1.367448238
43.6,0.318277248,0.427585141,0.523666285,0.632945084,0.757051389,0.890512431,1.020996374,1.140996056,1.253004107,1.371250088
43.7,0.319177408,0.428769318,0.525233845,0.634559052,0.759037689,0.892944999,1.023753017,1.144171574,1.256427575,1.374869205
43.8,0.319988398,0.429831259,0.526615501,0.636268615,0.761094942,0.895223575,1.026390452,1.147000096,1.259802953,1.378745813
43.9,0.320802923,0.430939421,0.528038377,0.637828483,0.763125686,0.897629475,1.029033682,1.149885543,1.263026927,1.382365985
44,0.321632205,0.432042398,0.529404469,0.639542676,0.765015174,0.899955874,1.031915957,1.152950974,1.266479615,1.38602047
44.1,0.322457105,0.433226336,0.530727948,0.641251859,0.76708557,0.902061908,1.034566523,1.156005587,1.269779082,1.389832973
44.2,0.323281059,0.434386282,0.532139219,0.642887147,0.769112979,0.904448456,1.037155535,1.159170601,1.273082162,1.393482496
44.3,0.324115581,0.435541041,0.53348303,0.644581902,0.771102017,0.906809188,1.039956047,1.162334209,1.276500635,1.397103539
44.4,0.324931847,0.436720653,0.534785802,0.646192543,0.773040294,0.909145115,1.042516313,1.16538729,1.279790501,1.400676193
44.5,0.325803384,0.437807639,0.536262536,0.647804572,0.774953862,0.911496512,1.045041948,1.168446461,1.283337347,1.404435386
44.6,0.326656378,0.43892414,0.53750095,0.649518392,0.776913003,0.913805232,1.04776087,1.171450728,1.286619167,1.408150849
44.7,0.327545837,0.440017209,0.538869009,0.651159354,0.778788375,0.916261069,1.050572346,1.174528725,1.29006522,1.411969886
44.8,0.328423867,0.441136177,0.540201297,0.652813925,0.780823617,0.918630893,1.05339458,1.17753719,1.293217053,1.415545721
44.9,0.329312302,0.442305814,0.541560974,0.654413166,0.782812758,0.920918848,1.056255307,1.18075958,1.296575048,1.419316234
45,0.330209861,0.44341651,0.542976879,0.656065211,0.784859119,0.923184682,1.059175049,1.18386255,1.299865056,1.423229985
45.1,0.331059838,0.444589267,0.544364427,0.657755992,0.786863911,0.925602925,1.061873862,1.187008123,1.303219451,1.426749151
45.2,0.331926763,0.445736682,0.545725221,0.659393492,0.788825443,0.928048521,1.064525361,1.19008541,1.306573066,1.430329205
45.3,0.332797156,0.446818644,0.547064152,0.661051023,0.790838127,0.930413784,1.067266394,1.193055207,1.30985985,1.434073276
45.4,0.33362309,0.447939181,0.548488596,0.662724452,0.792833521,0.932864475,1.069932133,1.196104549,1.313289039,1.437997148
45.5,0.334466406,0.449035436,0.5498396,0.664440149,0.794880896,0.935378146,1.072638561,1.199261855,1.316661016,1.442012525
45.6,0.335306042,0.450224338,0.551221619,0.666046334,0.796798504,0.937720249,1.075343191,1.20235037,1.320364236,1.445609542
45.7,0.336132998,0.451298601,0.552612086,0.667709045,0.798915214,0.940023793,1.078046483,1.205285632,1.32393162,1.449105108
45.8,0.336983075,0.452445364,0.55404761,0.669391916,0.80091043,0.942435695,1.080765109,1.208189679,1.327353333,1.452843828
45.9,0.337797339,0.453487383,0.555399439,0.671117455,0.802842423,0.944861155,1.083489716,1.211277938,1.3308058,1.456547484
46,0.338659644,0.454676918,0.556774775,0.67278616,0.804826039,0.947250343,1.086148506,1.214337849,1.334123957,1.460267062
46.1,0.339597925,0.455874477,0.558091624,0.674532472,0.806836279,0.94956433,1.0888463,1.217235155,1.337542856,1.463676817
46.2,0.340508329,0.456943267,0.559560884,0.676222585,0.808842666,0.952051979,1.091595255,1.220272205,1.340733878,1.467611838
46.3,0.341365973,0.458129382,0.560968681,0.677925341,0.810841005,0.95463376,1.094391165,1.223215496,1.344102896,1.471328895
46.4,0.342194007,0.459237945,0.562326287,0.679621058,0.812919266,0.957015632,1.097204833,1.226086084,1.34753203,1.475349661
46.5,0.343088876,0.460470436,0.563731217,0.681294656,0.815078765,0.959500708,1.099787299,1.22900815,1.351102325,1.479343086
46.6,0.34399323,0.46163618,0.565172966,0.683056323,0.817079439,0.961830957,1.102468605,1.232329288,1.354647034,1.483026603
46.7,0.344871753,0.462755301,0.566612399,0.684744437,0.81915674,0.964242059,1.105441801,1.235458042,1.358074511,1.48669122
46.8,0.345784309,0.463902743,0.568051342,0.686459813,0.821399001,0.966674918,1.108106148,1.238612584,1.361484004,1.490585269
46.9,0.346631706,0.465085999,0.569474351,0.688264371,0.82343367,0.969070289,1.110787897,1.241845988,1.365026285,1.494638098
47,0.347549097,0.466266362,0.570903013,0.690011009,0.825635897,0.971517762,1.11354079,1.24487224,1.368485777,1.49831479
47.1,0.348452124,0.467400205,0.572300842,0.691752914,0.827672984,0.973744167,1.116250576,1.247786633,1.372082657,1.50213815
47.2,0.349304607,0.468631032,0.573741196,0.693443482,0.829528323,0.976119616,1.119099501,1.250733462,1.37543966,1.505852625
47.3,0.350128595,0.469832152,0.575134606,0.695267933,0.831466654,0.978610519,1.121996289,1.253841465,1.378992935,1.50972816
47.4,0.351008365,0.471040049,0.576554598,0.697027639,0.833491088,0.981008896,1.124679933,1.257258272,1.382689463,1.513497291
47.5,0.351852101,0.472291056,0.57789654,0.698738441,0.835524319,0.983497852,1.127463558,1.26055671,1.386134456,1.517185136
47.6,0.352658825,0.473537192,0.579203715,0.700455853,0.837612296,0.985890316,1.130223231,1.263837651,1.389577446,1.52112543
47.7,0.353567204,0.474746887,0.58058562,0.702203994,0.839614494,0.988367202,1.133022103,1.266869266,1.393139147,1.524519079
47.8,0.354544972,0.475831802,0.582039562,0.70390398,0.841494305,0.990748393,1.135821114,1.270015404,1.396600728,1.528089392
47.9,0.355390891,0.477041788,0.583438841,0.705683195,0.843584816,0.993209243,1.138544439,1.273267684,1.400181239,1.531894858
48,0.356213611,0.478153444,0.584875316,0.707444974,0.845782449,0.995589394,1.141291284,1.276432216,1.403669385,1.535842675
48.1,0.357121687,0.479298515,0.586278475,0.709029138,0.84776217,0.997991468,1.144094075,1.279828361,1.407521906,1.539521484
48.2,0.358011061,0.480494496,0.58768462,0.71083066,0.849890506,1.000330989,1.14690945,1.282934601,1.411213786,1.543514291
48.3,0.35891768,0.481716423,0.589118799,0.712592516,0.852007949,1.002834997,1.149496826,1.286229513,1.414611179,1.5475294
48.4,0.359826903,0.482853463,0.590555925,0.714291639,0.85415163,1.005253009,1.152355398,1.289364387,1.418164169,1.551340224
48.5,0.360707849,0.484062087,0.592024499,0.716038695,0.856193591,1.007730432,1.155299368,1.292405477,1.421632486,1.55526793
48.6,0.361635273,0.485238139,0.59349004,0.717801677,0.858238837,1.010062574,1.158022234,1.295529654,1.4251677,1.559318483
48.7,0.362495523,0.486466618,0.594871735,0.719470682,0.860184226,1.012646857,1.160691858,1.298811812,1.42863694,1.563076332
48.8,0.36341272,0.487699663,0.596285035,0.721159209,0.862299485,1.015114372,1.163675431,1.302156774,1.432385446,1.566948911
48.9,0.364285332,0.488852161,0.597692035,0.722938886,0.864436373,1.017624099,1.166408187,1.305409277,1.43597354,1.570672577
49,0.365198021,0.490046891,0.599098736,0.72463878,0.866486543,1.019958585,1.169237707,1.308404776,1.439622058,1.574615823
49.1,0.366050492,0.491214804,0.600589966,0.726500038,0.868668064,1.022584455,1.172163193,1.311588058,1.443234191,1.578604512
49.2,0.36698853,0.492465671,0.602029614,0.728251012,0.870820114,1.025298507,1.174961502,1.314889327,1.446707801,1.582530036
49.3,0.367876767,0.4936471,0.603509431,0.730039262,0.872949888,1.027773198,1.177907703,1.31815864,1.450279828,1.586281258
49.4,0.368766265,0.49481683,0.604905419,0.731797923,0.875076963,1.030184145,1.180750756,1.321648496,1.453849175,1.59002814
49.5,0.369669075,0.496025014,0.606360426,0.733613629,0.877072395,1.032540372,1.18365286,1.324908222,1.457264675,1.594008545
49.6,0.370547902,0.497204686,0.607827893,0.73537878,0.879191119,1.035034105,1.186497811,1.328067906,1.46106423,1.598170157
49.7,0.371488987,0.498412337,0.60927281,0.737093051,0.881291586,1.037391111,1.189456415,1.331218589,1.464644444,1.602308902
49.8,0.372360933,0.499640947,0.610816428,0.738803584,0.883290213,1.039924319,1.192349671,1.334504492,1.468261869,1.606270879
49.9,0.373319661,0.500842549,0.612231473,0.740653822,0.885437726,1.042512485,1.195195042,1.337795424,1.471877359,1.609987447
50,0.374207512,0.502080583,0.613723277,0.742391731,0.887483193,1.044979594,1.197969957,1.341108822,1.475565101,1.613525472
50.1,0.37514542,0.503274282,0.615165891,0.744225066,0.889507026,1.047448035,1.200732412,1.344138646,1.479262165,1.617582252
50.2,0.376043208,0.504442234,0.616651796,0.746055991,0.891705745,1.049965675,1.203613062,1.347509636,1.482936455,1.621287404
50.3,0.376940314,0.505639287,0.618172147,0.747712899,0.893863552,1.052285106,1.206456205,1.350749808,1.48639679,1.625122272
50.4,0.377824731,0.506855196,0.619503357,0.749525027,0.896028416,1.054808642,1.209258628,1.353994238,1.489954932,1.629059891
50.5,0.378754975,0.508119763,0.620988482,0.75127254,0.898065433,1.057357258,1.211918115,1.357335841,1.49334942,1.632879158
50.6,0.379680164,0.509372956,0.622469595,0.753021477,0.900378562,1.060028823,1.214935387,1.360615574,1.496904135,1.636782942
50.7,0.38060759,0.510624472,0.62397069,0.754809772,0.902467166,1.062600894,1.217678505,1.363830602,1.500468798,1.640947846
50.8,0.381497923,0.511757461,0.625394619,0.756587585,0.904524363,1.065060983,1.220507833,1.36694894,1.504049451,1.644745524
50.9,0.382422774,0.512983645,0.62692036,0.758435235,0.906634035,1.067600769,1.223327319,1.37011351,1.507889151,1.648740952
51,0.383410825,0.514205107,0.628325997,0.760447318,0.9087916,1.070185769,1.226375117,1.373527923,1.511577297,1.652805966
51.1,0.384332138,0.515421054,0.629776929,0.762346913,0.910875557,1.072813338,1.229281673,1.376885888,1.515100944,1.656812917
51.2,0.385229944,0.516671425,0.631181566,0.764016541,0.913041932,1.075415488,1.232187567,1.380089177,1.518690594,1.660764329
51.3,0.386188258,0.517930766,0.632790104,0.765799202,0.915319774,1.07795751,1.235215732,1.383315531,1.522267186,1.664802824
51.4,0.387171714,0.519243614,0.634235416,0.767635273,0.917413889,1.080325183,1.238071866,1.386538783,1.526117756,1.668680372
51.5,0.388105851,0.520404613,0.635686681,0.769471446,0.919697258,1.082914633,1.241127103,1.389862099,1.529788648,1.672693225
51.6,0.389069347,0.521604228,0.637158409,0.771324495,0.921928434,1.085404598,1.24418226,1.393156699,1.533542135,1.676747645
51.7,0.390009341,0.522816464,0.638684592,0.773118214,0.924152437,1.088071847,1.246862966,1.396385823,1.537219598,1.680753223
51.8,0.390943487,0.524035613,0.640156123,0.77492719,0.926269736,1.090584644,1.249760793,1.399690157,1.540838414,1.684765249
51.9,0.39186402,0.525271456,0.641656335,0.776713295,0.928350745,1.093235724,1.252921196,1.403100383,1.54446634,1.688801435
52,0.392845243,0.526401938,0.643199272,0.778534871,0.930462082,1.095724525,1.256007086,1.406569441,1.547990173,1.692922021
52.1,0.393766813,0.527617838,0.644734806,0.780390776,0.932745515,1.098451806,1.258795811,1.4097426,1.551555969,1.697127468
52.2,0.394735339,0.528836767,0.646251942,0.782092794,0.93478751,1.100935553,1.261760233,1.412951421,1.555094216,1.701139466
52.3,0.395744647,0.530114025,0.647684584,0.783854524,0.936926021,1.103469292,1.264708146,1.416269439,1.558612635,1.705243208
52.4,0.396720505,0.531276801,0.649202973,0.785768837,0.939184262,1.106021522,1.267713155,1.419510135,1.562440171,1.709225543
52.5,0.397670429,0.532512672,0.650649111,0.787661981,0.941286254,1.108666885,1.270672043,1.42284415,1.566229379,1.713284497
52.6,0.398589584,0.533761979,0.65210695,0.789448392,0.943549672,1.111398985,1.273520866,1.426201377,1.570383549,1.717531895
52.7,0.399516404,0.53494929,0.653791416,0.791334771,0.945604166,1.113806003,1.276593333,1.429415768,1.574248037,1.721446515
52.8,0.400478468,0.536195669,0.655342742,0.793132209,0.947690867,1.116614438,1.279615206,1.432703959,1.577925234,1.725650393
52.9,0.401508618,0.537405846,0.65682318,0.794991576,0.949811692,1.119251367,1.282410262,1.436335126,1.581846185,1.729684404
53,0.402470467,0.538719474,0.658325957,0.796780672,0.951944652,1.121987556,1.28533726,1.439531848,1.585476922,1.733572157
53.1,0.40344271,0.539948298,0.659860993,0.798532248,0.95402074,1.124657106,1.288173474,1.442936918,1.589295377,1.737740618
53.2,0.404410198,0.541242893,0.661425232,0.800327486,0.956148687,1.127297901,1.291198173,1.446383273,1.593101744,1.74162396
53.3,0.405353301,0.542508641,0.662894829,0.80227836,0.958482765,1.129818688,1.294409435,1.449816167,1.596731706,1.745726301
53.4,0.406309691,0.54369291,0.664456189,0.804142545,0.960636563,1.132527062,1.297361639,1.452900357,1.600313001,1.749767086
53.5,0.407262192,0.544898252,0.665935936,0.80600362,0.962857481,1.135074026,1.300146208,1.456248118,1.604082039,1.753850521
53.6,0.408260509,0.546157949,0.667414007,0.807651136,0.965017269,1.137661355,1.303267621,1.459670203,1.607723777,1.75804709
53.7,0.409228426,0.547470281,0.66899057,0.809389287,0.96737387,1.140224964,1.306314673,1.463262435,1.611659007,1.762533299
53.8,0.410202406,0.548732725,0.670642285,0.811288983,0.969631323,1.142681608,1.309136973,1.466623232,1.61530321,1.766634674
53.9,0.411181483,0.550018376,0.672241244,0.813155348,0.971914919,1.145415134,1.311936575,1.469910772,1.619099017,1.770795098
54,0.41215382,0.55128771,0.673798898,0.815049555,0.974136045,1.148183069,1.315007659,1.473410698,1.623256791,1.774760335
54.1,0.413138311,0.552542755,0.675260653,0.816919515,0.976354202,1.150722904,1.318210015,1.476928446,1.62733283,1.778936977
54.2,0.414058343,0.553876188,0.676816399,0.818687359,0.97862923,1.153426601,1.321126115,1.480410297,1.631148331,1.782963662
54.3,0.415010999,0.555097215,0.678447469,0.820554178,0.98081647,1.156060915,1.324053002,1.483674699,1.635151171,1.78703289
54.4,0.415914886,0.556335774,0.680003878,0.822298221,0.982958768,1.15883043,1.327032006,1.48707283,1.639211877,1.790976662
54.5,0.416908443,0.557623177,0.681556923,0.824039196,0.985098977,1.161179626,1.329889704,1.49040889,1.643206461,1.795060607
54.6,0.417902089,0.558909377,0.683068105,0.825886777,0.987285713,1.163762175,1.33308382,1.493817623,1.6472925,1.799276333
54.7,0.418898854,0.560123969,0.684562858,0.827793215,0.98952292,1.166265287,1.336133905,1.497235227,1.651321185,1.803451135
54.8,0.419908684,0.561375876,0.686167121,0.829699874,0.99171089,1.168847703,1.339122946,1.500979033,1.655276561,1.807521734
54.9,0.420886116,0.562719976,0.687746647,0.83172563,0.994049296,1.17160879,1.342225463,1.504359441,1.659105722,1.811731538
55,0.421845539,0.563977175,0.689239752,0.833641519,0.996233475,1.174249092,1.345397162,1.507729529,1.662993665,1.815724208
55.1,0.422866126,0.565200974,0.69082277,0.835488782,0.998494646,1.176781986,1.348366293,1.511159312,1.666895591,1.820084406
55.2,0.423922298,0.566472339,0.692318924,0.837365296,1.000796271,1.17964451,1.351406428,1.514625513,1.670874059,1.82441086
55.3,0.42498674,0.567799921,0.693846652,0.839175275,1.002966772,1.182337764,1.354428351,1.518102009,1.674939406,1.828867607
55.4,0.425990831,0.569092041,0.695501075,0.840987218,1.005196516,1.185078921,1.357392812,1.521544013,1.678679259,1.833089439
55.5,0.427016625,0.570366871,0.696978345,0.842931119,1.007393247,1.187830652,1.360653551,1.524889184,1.682566979,1.837390217
55.6,0.427989819,0.571675319,0.698549846,0.84480323,1.00971099,1.190415121,1.363694814,1.528233749,1.686287969,1.841941964
55.7,0.428966142,0.573067428,0.700101214,0.846679003,1.012060124,1.193234698,1.366816705,1.531582119,1.690203995,1.846325785
55.8,0.430000379,0.574446914,0.701783232,0.848560183,1.014387723,1.195768633,1.370127191,1.535168024,1.69417755,1.850699355
55.9,0.430976121,0.575749448,0.703409392,0.85051394,1.016570669,1.198255109,1.373214287,1.538844941,1.697938134,1.855405611
56,0.431986857,0.57704929,0.704936182,0.852392671,1.018748938,1.201062593,1.37633846,1.542155121,1.701989765,1.859742549
56.1,0.432963609,0.578290844,0.706503071,0.854291938,1.021053281,1.203649943,1.379606473,1.545699781,1.70570182,1.864101004
56.2,0.433938616,0.579592476,0.708136928,0.856146647,1.023520796,1.20631341,1.382786044,1.549178641,1.709644796,1.868218793
56.3,0.435003986,0.580989795,0.709687263,0.858008984,1.025826871,1.209067653,1.385799697,1.552597977,1.713740881,1.872534532
56.4,0.436023502,0.582348494,0.711241112,0.859885022,1.028368964,1.211896841,1.388840832,1.556324781,1.717797599,1.876795023
56.5,0.437036021,0.583606436,0.712893096,0.861788176,1.030788643,1.214735859,1.392010537,1.559732001,1.721866615,1.881317352
56.6,0.438004254,0.584927324,0.714499499,0.863818884,1.033040563,1.21719626,1.395208792,1.563352647,1.725809066,1.885713476
56.7,0.439036543,0.586263979,0.716137442,0.865832279,1.035315001,1.219893067,1.398416881,1.566713192,1.729770929,1.89028175
56.8,0.439981637,0.587532302,0.717709045,0.867671634,1.037629003,1.222801427,1.401431961,1.570164453,1.733848641,1.894677462
56.9,0.440977606,0.588900063,0.719291544,0.869631627,1.040018805,1.225454869,1.404665414,1.573986283,1.73766961,1.899016631
57,0.441964199,0.590146858,0.720897927,0.871582316,1.042391491,1.228256656,1.407902982,1.577157232,1.74175655,1.903273091
57.1,0.442925641,0.591424245,0.722473247,0.873386923,1.044537595,1.231041334,1.411231425,1.580689982,1.745682587,1.90773136
57.2,0.444000201,0.592708073,0.724016911,0.875470717,1.046755725,1.233736546,1.414165659,1.584209078,1.749681173,1.91189413
57.3,0.445053235,0.593995158,0.725770986,0.877309407,1.049023142,1.236492509,1.41725619,1.587753488,1.753899605,1.916449194
57.4,0.446077949,0.595285037,0.727328172,0.879291813,1.051256015,1.23921205,1.42041328,1.591170797,1.758029238,1.921189556
57.5,0.447147496,0.596587821,0.728888536,0.881170663,1.053737913,1.242160341,1.423753907,1.594503078,1.761948201,1.925518765
57.6,0.44806902,0.597888954,0.730466628,0.88301179,1.056054042,1.244872773,1.426916975,1.597822515,1.766066219,1.929717225
57.7,0.449110941,0.59921237,0.732120493,0.885076159,1.058270486,1.247736569,1.430089925,1.601336492,1.770129656,1.933930528
57.8,0.4501615,0.600602516,0.733713895,0.887036421,1.060746273,1.250440604,1.433214196,1.605128026,1.774183943,1.938135806
57.9,0.451227592,0.60194468,0.735308727,0.889009962,1.06307984,1.253186092,1.43632861,1.608486915,1.778013304,1.942558723
58,0.452303036,0.603277109,0.736900832,0.890923221,1.065463916,1.256017526,1.439626932,1.612053133,1.782060623,1.946963919
58.1,0.453383306,0.604582064,0.73859751,0.892770904,1.067728638,1.25886053,1.442824944,1.615573187,1.786128582,1.951231948
58.2,0.454437786,0.605957635,0.740189737,0.894676397,1.070145855,1.26146297,1.446063267,1.619255433,1.790298014,1.955758408
58.3,0.455426367,0.607247961,0.741884851,0.896629687,1.07249983,1.264260709,1.449292955,1.623047102,1.794212455,1.960181305
58.4,0.456502198,0.6085508,0.743563778,0.898465123,1.074795684,1.26713298,1.452622875,1.626562841,1.798346343,1.965018002
58.5,0.457557418,0.609860058,0.745129894,0.900528347,1.077180798,1.269999415,1.455878062,1.630247367,1.802865981,1.969353245
58.6,0.458616505,0.611241413,0.746750917,0.902411218,1.079488568,1.272849798,1.459049345,1.633821076,1.806805499,1.973714398
58.7,0.45973424,0.612638788,0.748431882,0.90438584,1.081749255,1.275578542,1.462392673,1.637394515,1.811286639,1.97809712
58.8,0.460804134,0.613956207,0.749989273,0.906538468,1.084154906,1.278500665,1.465740119,1.641124349,1.815319975,1.982858724
58.9,0.461829581,0.615309299,0.751648228,0.908491184,1.086694696,1.281091841,1.46896475,1.645095098,1.819353628,1.987214182
59,0.46290894,0.616697578,0.753382434,0.91045446,1.089043988,1.283883787,1.472146176,1.648564726,1.823336234,1.991604135
59.1,0.463975853,0.618062548,0.755023921,0.912399448,1.091391968,1.286906462,1.475467159,1.652243439,1.827712059,1.995836508
59.2,0.465022254,0.619348218,0.756694599,0.914437848,1.093803227,1.289768983,1.478828577,1.655861442,1.831682938,2.000542477
59.3,0.466057582,0.620747681,0.758511868,0.916432753,1.096273693,1.292265261,1.482188395,1.659450778,1.835854896,2.00528787
59.4,0.467198781,0.622099309,0.760133724,0.918388142,1.098557342,1.294898101,1.485575004,1.663133894,1.840203293,2.009705646
59.5,0.468182634,0.623569371,0.761765938,0.920317601,1.101020348,1.297908589,1.488877752,1.666789262,1.844318452,2.014480708
59.6,0.469227709,0.625007951,0.763479123,0.922455827,1.103487727,1.300711607,1.492387822,1.670293642,1.84855004,2.018871659
59.7,0.470289074,0.626427395,0.765114566,0.924503838,1.105831731,1.303588229,1.495533026,1.674245236,1.852728957,2.023393088
59.8,0.471270138,0.627871904,0.766791565,0.926601524,1.108138068,1.306418871,1.498637503,1.678047958,1.856832761,2.028132386
59.9,0.47231633,0.629221897,0.768444729,0.928646856,1.110423354,1.309313274,1.501754293,1.68175782,1.861157541,2.032668671
60,0.47334613,0.630713804,0.770177926,0.930791699,1.112953052,1.312200585,1.505101405,1.685426844,1.865350185,2.037268635
60.1,0.474416498,0.632159727,0.771845881,0.932869306,1.115395216,1.315314384,1.508389382,1.689252547,1.869762113,2.042033507
60.2,0.475451471,0.633580042,0.773641248,0.93495093,1.117679744,1.318346129,1.511820258,1.692837917,1.873875089,2.046508651
60.3,0.476498911,0.634911488,0.775430175,0.936967439,1.120157292,1.321056456,1.515030994,1.696592489,1.878182383,2.051033921
60.4,0.477647427,0.636273022,0.777166182,0.939081336,1.122744268,1.323893853,1.518541143,1.700429182,1.88206689,2.056000862
60.5,0.478708298,0.637701444,0.778765105,0.941171324,1.125204539,1.326853436,1.521778189,1.704242942,1.886220375,2.060669583
60.6,0.479837608,0.639082933,0.780490177,0.943246901,1.12767291,1.329708313,1.525307205,1.708017605,1.89078893,2.065385157
60.7,0.480953808,0.640452995,0.782165609,0.945326347,1.130293277,1.332734616,1.528472587,1.711888606,1.895243095,2.070103927
60.8,0.482082313,0.641975989,0.783949512,0.947472764,1.13278816,1.335685985,1.532062871,1.715599444,1.899475738,2.074689312
60.9,0.48313418,0.643285358,0.785666983,0.949663353,1.135267829,1.33880461,1.535481019,1.719528088,1.903627698,2.079048961
61,0.484292686,0.644680145,0.787424726,0.951636005,1.137682439,1.341803996,1.53897288,1.723442993,1.907911166,2.083701966
61.1,0.485356533,0.646182652,0.789194674,0.953780754,1.140164601,1.344935306,1.542224844,1.727492571,1.912255457,2.088540736
61.2,0.486487403,0.647665896,0.790896586,0.955957084,1.142794608,1.347972446,1.545816029,1.731068023,1.916599613,2.093356383
61.3,0.487615948,0.649119055,0.792732085,0.957966294,1.145292187,1.351022716,1.549214386,1.734840893,1.920942483,2.0979246
61.4,0.488690342,0.650504508,0.7944984,0.959991539,1.147698215,1.353882951,1.552565162,1.738637937,1.925202464,2.102511492
61.5,0.489783169,0.651923862,0.796257226,0.962054096,1.150196342,1.356776494,1.556121745,1.742481884,1.929441138,2.10724215
61.6,0.490863205,0.653318158,0.797980665,0.964089781,1.152803537,1.359864217,1.559486722,1.746309591,1.933774764,2.11196552
61.7,0.491983725,0.654715781,0.799645665,0.966050273,1.15534335,1.36281901,1.56271405,1.750158389,1.938221935,2.116962093
61.8,0.493090219,0.656090446,0.801401774,0.968120064,1.157958611,1.365710562,1.565950854,1.754170273,1.94271882,2.121499827
61.9,0.494158581,0.657533199,0.803180936,0.97025451,1.160477741,1.368687589,1.56940404,1.758088745,1.946907261,2.126572092
62,0.495348495,0.658983129,0.804905989,0.972525441,1.163078709,1.371621597,1.572583874,1.762308132,1.951133531,2.131106547
62.1,0.496507814,0.660385354,0.806686669,0.974521745,1.165458782,1.374650473,1.575868425,1.766044631,1.955356923,2.13587859
62.2,0.497602883,0.661764291,0.808486353,0.976756769,1.168036435,1.377634847,1.579307791,1.769826726,1.959659781,2.140694826
62.3,0.498654959,0.663161986,0.810260477,0.978834241,1.170499612,1.380613406,1.582850126,1.773724776,1.964087119,2.145240591
62.4,0.499752776,0.66461119,0.812020083,0.980903566,1.173096387,1.383519136,1.586369959,1.777755122,1.968095316,2.149591242
62.5,0.500862251,0.666105614,0.81384514,0.982957897,1.175454479,1.386611069,1.589913087,1.781693647,1.972590172,2.154493333
62.6,0.502021521,0.667607488,0.815636475,0.985238907,1.17798209,1.389710407,1.593475807,1.785937804,1.977081621,2.159309036
62.7,0.503064346,0.669106573,0.81737255,0.987355329,1.180576451,1.392872874,1.597085191,1.789792091,1.981394046,2.16363125
62.8,0.504108982,0.670644463,0.819234448,0.989540215,1.18307174,1.395964771,1.60053395,1.793814238,1.985773308,2.168338029
62.9,0.505228415,0.672146294,0.821033166,0.991613598,1.185676468,1.399110619,1.60396807,1.797708544,1.990294691,2.173118729
63,0.506399985,0.673568261,0.822834478,0.993804583,1.188207242,1.402342413,1.607497566,1.801693922,1.994729219,2.17823076
63.1,0.507581859,0.675044662,0.824710418,0.996216953,1.190797321,1.405475868,1.611106967,1.805680298,1.999140571,2.183085804
63.2,0.508715881,0.676501829,0.826632365,0.998171516,1.193431295,1.408432505,1.614616626,1.809538945,2.003352326,2.187816443
63.3,0.509848153,0.677924774,0.828311628,1.000299556,1.195931374,1.411460251,1.617834645,1.813805607,2.00755993,2.192616789
63.4,0.51100533,0.679424158,0.830135496,1.002519613,1.198296947,1.414690192,1.621371032,1.818018447,2.011872531,2.197638992
63.5,0.512219874,0.680840099,0.831874726,1.004802094,1.200867392,1.417893103,1.625044721,1.822032642,2.016393011,2.202655378
63.6,0.513438021,0.682304777,0.833699823,1.007037223,1.203371821,1.420688382,1.628665997,1.826067412,2.02074725,2.207792294
63.7,0.514619692,0.683842198,0.835440119,1.009279025,1.206035726,1.423716183,1.632149673,1.830082014,2.025700186,2.212793105
63.8,0.515815487,0.685391024,0.837337516,1.011440002,1.208656455,1.426822239,1.635649869,1.834215647,2.030133007,2.217504298
63.9,0.516949464,0.686845114,0.839227485,1.013578432,1.211309164,1.42977721,1.639053427,1.838126987,2.03473725,2.222305697
64,0.518182904,0.688298572,0.84099324,1.015814897,1.21406416,1.432886324,1.64302021,1.842062383,2.039339389,2.227250854
64.1,0.51933948,0.689779905,0.842923046,1.018097526,1.21678333,1.436086179,1.646616172,1.846296221,2.043788299,2.232386363
64.2,0.52055399,0.691360904,0.844815744,1.020390659,1.219585931,1.439348761,1.65019258,1.850493406,2.04830276,2.237637434
64.3,0.521733916,0.692854378,0.846683442,1.022676196,1.222117536,1.442286815,1.653748093,1.854723974,2.053095299,2.242724137
64.4,0.52292296,0.694250678,0.848559327,1.025103791,1.224797303,1.445353817,1.657401185,1.85916864,2.05739725,2.247458612
64.5,0.52415078,0.695801878,0.850467615,1.027238631,1.227282368,1.448413476,1.661184545,1.863565087,2.061752455,2.25267789
64.6,0.525286428,0.697260162,0.852229401,1.02936274,1.229996528,1.451514635,1.664814216,1.8678563,2.066524379,2.257955984
64.7,0.526498968,0.698745422,0.854022093,1.031582135,1.232609678,1.454602077,1.668268197,1.872066186,2.071174459,2.262765549
64.8,0.527740549,0.700285771,0.85592336,1.033851328,1.235240476,1.457541345,1.672120907,1.876090673,2.075623885,2.26765512
64.9,0.528941471,0.70181851,0.857809035,1.036004778,1.238000685,1.460600886,1.675733129,1.880259814,2.080410976,2.27295347
65,0.530175275,0.703345799,0.859689947,1.03843135,1.240571394,1.463803289,1.679530659,1.884416459,2.084856525,2.277755472
65.1,0.53145828,0.704842313,0.861463666,1.040723146,1.243265303,1.466864646,1.683134189,1.888699373,2.089601135,2.283019273
65.2,0.532604287,0.706410281,0.86340907,1.043078953,1.245930898,1.469969007,1.686887019,1.892693466,2.094310597,2.28759195
65.3,0.533847697,0.707879415,0.86519406,1.045355609,1.248800082,1.473058869,1.690367994,1.89720499,2.098927963,2.292709671
65.4,0.535001224,0.70947157,0.867199714,1.047619923,1.251446431,1.476169827,1.694002057,1.901393936,2.103547442,2.29787989
65.5,0.536251137,0.710969416,0.869072255,1.050013386,1.254226221,1.479230349,1.697733389,1.905780811,2.108518141,2.303291452
65.6,0.537441171,0.712418626,0.871007981,1.05236576,1.256882756,1.482486543,1.701293093,1.910351027,2.113188151,2.308653723
65.7,0.538602677,0.71398849,0.872948865,1.054748346,1.259666918,1.485683845,1.705014424,1.914762444,2.117993255,2.313960596
65.8,0.539874634,0.71555,0.874792739,1.057056815,1.262446404,1.488883855,1.708650511,1.9190134,2.122835296,2.319100125
65.9,0.541044614,0.717110529,0.876710471,1.059392715,1.265287606,1.492170651,1.712286169,1.923237947,2.127824036,2.324006457
66,0.542181115,0.718653287,0.878778582,1.061676954,1.268064621,1.495579004,1.715833277,1.927485916,2.132528496,2.329232751
66.1,0.543372979,0.720212813,0.880594984,1.063972183,1.270647918,1.498800292,1.719518829,1.93167048,2.137492363,2.334258451
66.2,0.544616064,0.721726104,0.882450659,1.066305925,1.273428038,1.502122405,1.723462961,1.936067094,2.1423,2.339189639
66.3,0.54595882,0.723257129,0.884365351,1.068629361,1.276171093,1.505373362,1.727648151,1.940252809,2.147165844,2.344394996
66.4,0.547296183,0.724894405,0.88643166,1.071001105,1.278823848,1.508449035,1.731187624,1.944690205,2.151892865,2.349413256
66.5,0.54854566,0.726479537,0.888561184,1.073389184,1.281663933,1.51174383,1.735083313,1.949002862,2.156759823,2.354825864
66.6,0.549771724,0.728099696,0.890416039,1.075722523,1.284755445,1.515046661,1.739022174,1.953436256,2.161962771,2.359899862
66.7,0.551004375,0.729633937,0.892388741,1.078089536,1.28765324,1.51837628,1.742903682,1.95763611,2.166653268,2.365246255
66.8,0.552242887,0.731327711,0.894351782,1.080352002,1.29038785,1.521629294,1.746465109,1.961925148,2.171525603,2.370405882
66.9,0.553513918,0.732861557,0.896355693,1.08271307,1.293160931,1.525016914,1.750508433,1.966264459,2.176196408,2.37563894
67,0.554712469,0.734402177,0.898232247,1.085095356,1.29611316,1.528393378,1.75465825,1.970482374,2.181399352,2.381341756
67.1,0.555960858,0.735996577,0.900161414,1.087459704,1.298919796,1.531652107,1.758493865,1.974828248,2.18604204,2.386556398
67.2,0.557167743,0.737674227,0.902147545,1.089828483,1.301885564,1.534828013,1.762229716,1.979028029,2.191289196,2.392093488
67.3,0.558435989,0.739202479,0.904148375,1.092073527,1.304935641,1.538447852,1.766233907,1.983314502,2.196310676,2.397356178
67.4,0.559756421,0.740820323,0.906100927,1.094557102,1.307690993,1.541851828,1.770089377,1.987578973,2.201075436,2.403090052
67.5,0.561004735,0.742342661,0.908183591,1.097079572,1.310623597,1.545231635,1.774020026,1.992061254,2.205817219,2.408628106
67.6,0.562286274,0.743994912,0.910313478,1.099373929,1.313623811,1.548704039,1.778068726,1.996466927,2.210985674,2.413981775
67.7,0.563472577,0.745669815,0.912289781,1.101792885,1.316424077,1.55235528,1.782132245,2.000548774,2.216000106,2.419187659
67.8,0.564765413,0.747295566,0.914180914,1.104278846,1.319367956,1.555481893,1.78594669,2.004988722,2.220784098,2.42447742
67.9,0.56608448,0.748853193,0.916105684,1.106601898,1.322136044,1.558946403,1.789952805,2.009658112,2.225890173,2.429985338
68,0.567313261,0.750564251,0.918139842,1.108903295,1.324885945,1.562501653,1.79384246,2.014017667,2.230912512,2.435267147
68.1,0.568607863,0.752128982,0.920057768,1.111118721,1.327875626,1.565816322,1.797699189,2.017985479,2.236101779,2.440515883
68.2,0.569874345,0.753652459,0.922134414,1.113480963,1.330772346,1.569169419,1.801472038,2.022492415,2.24095939,2.445771034
68.3,0.571245394,0.755300319,0.924117041,1.115899771,1.333688467,1.572751665,1.805309426,2.026544104,2.246166337,2.450866039
68.4,0.572579895,0.756803788,0.92622377,1.118419462,1.336467994,1.576157982,1.809332766,2.031256014,2.251196047,2.456451635
68.5,0.573892127,0.758403468,0.928287485,1.120956995,1.339414906,1.579572295,1.813252071,2.03596624,2.25634079,2.462275733
68.6,0.575085947,0.760035983,0.930268306,1.123400919,1.342213693,1.583078603,1.817152665,2.040521403,2.261316447,2.467659515
68.7,0.576399118,0.761665857,0.932244462,1.125916716,1.345124624,1.586367344,1.821242769,2.044926325,2.266545093,2.472850657
68.8,0.577659172,0.76319951,0.934254521,1.128320584,1.348056057,1.589884591,1.82517948,2.049632483,2.27146373,2.478121656
68.9,0.578962468,0.764933837,0.936299161,1.13096478,1.351046284,1.593593897,1.829166866,2.054144531,2.27664979,2.48359508
69,0.580232024,0.766523898,0.938417451,1.133438887,1.354146721,1.597074954,1.833227108,2.058507084,2.281546943,2.48913675
69.1,0.581579521,0.768091698,0.940372501,1.136029881,1.357063489,1.600644656,1.837480088,2.062955075,2.286068101,2.494415206
69.2,0.582842498,0.76970257,0.942570951,1.138489752,1.360100516,1.60425402,1.841302489,2.067254841,2.291231155,2.499785248
69.3,0.584159906,0.771341534,0.944716515,1.140943925,1.362979057,1.607896611,1.84550567,2.072096127,2.296291216,2.505228355
69.4,0.585365436,0.773000256,0.946851756,1.143563448,1.366047043,1.611391245,1.849568905,2.07677761,2.301316523,2.510756139
69.5,0.586682944,0.77475679,0.948823984,1.145986203,1.368861438,1.615012049,1.853378442,2.081413751,2.306488324,2.516314554
69.6,0.587977298,0.776469318,0.951027895,1.148513442,1.371981664,1.618583577,1.857314196,2.086203781,2.311595142,2.522250589
69.7,0.589327041,0.778229006,0.953059458,1.150874006,1.375059536,1.622273347,1.861423281,2.090840208,2.316992453,2.527984368
69.8,0.590604854,0.779934452,0.955251475,1.153367756,1.378008742,1.625965817,1.865807846,2.09534765,2.322079271,2.53407982
69.9,0.591915199,0.781461319,0.957297619,1.155943195,1.381263361,1.629337379,1.869864349,2.09999729,2.327516542,2.539695586
70,0.593231333,0.783270423,0.959431082,1.158633938,1.384349481,1.632716771,1.874061311,2.104590636,2.332586588,2.545600999
70.1,0.594578531,0.785024615,0.961511978,1.161073244,1.387387838,1.636284203,1.878168976,2.109221726,2.33787919,2.551467198
70.2,0.595877167,0.786710384,0.963587169,1.163445278,1.390854939,1.639991475,1.882174158,2.113846727,2.343342968,2.557083294
70.3,0.597216194,0.788333076,0.965720351,1.165846136,1.394025959,1.643466924,1.886268685,2.119008738,2.348399019,2.562770703
70.4,0.598623244,0.790101222,0.96800329,1.168329673,1.397057117,1.647252793,1.890356171,2.123836849,2.353667264,2.568397233
70.5,0.599945376,0.791758514,0.970093961,1.170909058,1.400129234,1.651038518,1.894427496,2.128476142,2.358692898,2.574431
70.6,0.601357374,0.793447212,0.972233208,1.173464203,1.403251346,1.654610991,1.898570616,2.13347806,2.363757801,2.580463702
70.7,0.602706615,0.795155226,0.97436862,1.176102129,1.406198474,1.658334535,1.903018554,2.13825011,2.368669741,2.586311956
70.8,0.604154639,0.796801948,0.976531024,1.178652453,1.409427782,1.661964354,1.907504661,2.143325431,2.374452657,2.592301125
70.9,0.605506442,0.798382968,0.97854658,1.181137738,1.412834356,1.66577935,1.911722898,2.14823925,2.379811759,2.598348984
71,0.606834705,0.800130984,0.980719906,1.183755826,1.416153462,1.669587972,1.915761988,2.15310182,2.384999087,2.60430693
71.1,0.608154185,0.801870245,0.98281829,1.186582942,1.419222473,1.673139488,1.920044116,2.158335332,2.390665668,2.610003065
71.2,0.609432604,0.80361163,0.985009398,1.189229572,1.422361437,1.676776705,1.924558563,2.163118021,2.395879088,2.616081813
71.3,0.610796216,0.805327878,0.987158077,1.1919385,1.425473265,1.680542427,1.928686137,2.168182714,2.401308824,2.62160623
71.4,0.61207611,0.806975547,0.989381687,1.19468682,1.428690771,1.684373448,1.932779726,2.173293163,2.406784532,2.627478074
71.5,0.613434341,0.80881172,0.991504375,1.197381121,1.43181656,1.687819918,1.936794169,2.178192706,2.41250168,2.63329453
71.6,0.614815494,0.810528658,0.993696222,1.200079815,1.434762963,1.691754902,1.941288996,2.182963235,2.418306569,2.6395573
71.7,0.616124921,0.812444515,0.995938805,1.20267813,1.43775249,1.695487911,1.945537901,2.187974711,2.42413193,2.645926564
71.8,0.61751263,0.814185936,0.998069447,1.205175869,1.440962787,1.69927398,1.949898671,2.193172103,2.429645418,2.652049697
71.9,0.618932402,0.816003073,1.000354209,1.207873184,1.444228032,1.703193225,1.9541668,2.198261791,2.43489217,2.658129338
72,0.620360128,0.817901158,1.002659706,1.210646119,1.447458924,1.706839482,1.958614055,2.203206662,2.44047225,2.664427022
72.1,0.621759261,0.819661697,1.004902004,1.213216744,1.450687345,1.710717262,1.962862721,2.207928061,2.445963449,2.67060106
72.2,0.623171409,0.821423784,1.007040308,1.215818118,1.453931698,1.714451715,1.967257753,2.213163592,2.451370535,2.676284237
72.3,0.624592097,0.82326307,1.009281829,1.218316687,1.457187919,1.718518453,1.971557688,2.218405001,2.456954537,2.682142404
72.4,0.626050857,0.825133446,1.011465528,1.220934408,1.460378448,1.722107395,1.975860361,2.223338612,2.462509783,2.688304997
72.5,0.62741611,0.827038575,1.013821681,1.223550894,1.463567292,1.725975475,1.980284799,2.228371287,2.468205121,2.694789314
72.6,0.628899136,0.82890426,1.015964165,1.226178055,1.46670178,1.730057203,1.98508957,2.233405918,2.473633086,2.7009225
72.7,0.630418358,0.83084486,1.018182893,1.228840867,1.469885731,1.734207399,1.989677025,2.238799778,2.479121866,2.7071711
72.8,0.63185985,0.832720858,1.02059464,1.23161706,1.473133157,1.738134355,1.994251101,2.244036709,2.485092981,2.713294104
72.9,0.633238701,0.834556579,1.022852582,1.234497738,1.476498911,1.74180907,1.998607629,2.249120242,2.490537115,2.719193652
73,0.634719993,0.836541426,1.02510241,1.237400698,1.479869511,1.745822387,2.003112589,2.254360103,2.496661116,2.725555964
73.1,0.636193499,0.838325391,1.027400775,1.240308413,1.483300322,1.749665065,2.007929605,2.25970171,2.501946453,2.731915484
73.2,0.637730532,0.840139824,1.029901718,1.243174127,1.48666374,1.753813154,2.012439472,2.264732233,2.507257213,2.738314714
73.3,0.639083137,0.842027482,1.032115703,1.245915281,1.490029524,1.757772375,2.017067952,2.269881181,2.513177399,2.744608344
73.4,0.640649573,0.843925385,1.034358924,1.248755848,1.493423628,1.761718597,2.021600345,2.275409289,2.519090004,2.751016031
73.5,0.642086318,0.845802206,1.036586287,1.251382013,1.496731381,1.765817344,2.026229966,2.280636561,2.525225937,2.756897302
73.6,0.643533339,0.847630971,1.038814473,1.254122689,1.500023887,1.769871327,2.030521609,2.285915151,2.531098567,2.762923386
73.7,0.6449938,0.849506736,1.041205409,1.25681007,1.503552028,1.774015282,2.035141142,2.291303621,2.536739695,2.769424307
73.8,0.646340521,0.851427054,1.04354994,1.259823772,1.506767283,1.778234488,2.040086266,2.296641389,2.543008439,2.775754906
73.9,0.647807756,0.853182693,1.045792789,1.262749427,1.510063283,1.78248278,2.044893319,2.301972816,2.548835945,2.782028339
74,0.649295352,0.85505358,1.048173654,1.265575528,1.51356152,1.786597441,2.049453306,2.307239185,2.554930946,2.787861763
74.1,0.650720546,0.856970129,1.050461588,1.268337274,1.516774761,1.79051597,2.054144002,2.31265312,2.561190967,2.794135704
74.2,0.65219112,0.858819729,1.052766468,1.271386025,1.520123998,1.794742895,2.058873921,2.317697759,2.567012678,2.800582053
74.3,0.653631357,0.860669647,1.054977093,1.274339032,1.523558739,1.799007183,2.06355572,2.323160863,2.573084914,2.806847273
74.4,0.655013775,0.862625455,1.057208439,1.277118907,1.527042531,1.803101119,2.068257996,2.328535714,2.579211007,2.813165434
74.5,0.656475165,0.864613933,1.059644885,1.280065247,1.530473513,1.807251067,2.072577884,2.333802437,2.585109617,2.81936835
74.6,0.65796326,0.866578557,1.061946133,1.282807502,1.533957636,1.811318566,2.077299808,2.339591598,2.591333519,2.825519466
74.7,0.659423395,0.868436098,1.064382436,1.285594599,1.53752606,1.815272692,2.082045412,2.344899532,2.597248849,2.83221869
74.8,0.660932098,0.870438949,1.066534335,1.288648995,1.540823723,1.81938246,2.0867767,2.35006196,2.603518692,2.838634778
74.9,0.662563687,0.872277408,1.068990485,1.291696141,1.544465003,1.823574582,2.091611272,2.355607881,2.609235364,2.845027372
75,0.664058689,0.874222619,1.071439637,1.294748844,1.54802229,1.827714984,2.09674315,2.360793338,2.615776634,2.851601691
75.1,0.665689302,0.876257376,1.073875588,1.297571844,1.551566543,1.831789153,2.10145628,2.366242739,2.621936843,2.857800617
75.2,0.667232179,0.878285733,1.076401402,1.300397262,1.555300955,1.835982538,2.106418795,2.371720406,2.627406982,2.864196338
75.3,0.668811759,0.880222165,1.078797026,1.303333247,1.558993767,1.840304806,2.111354092,2.377053286,2.634138045,2.870902376
75.4,0.670440396,0.882166554,1.081232417,1.3063153,1.562412119,1.844677625,2.116372036,2.382576511,2.640415122,2.877937964
75.5,0.672000657,0.884379068,1.083687966,1.309254722,1.565987665,1.848760938,2.121249453,2.387822432,2.646864419,2.884865124
75.6,0.673531876,0.886310364,1.086100191,1.312191313,1.56979031,1.853088975,2.126076221,2.393570657,2.653139955,2.89159514
75.7,0.675202296,0.888365622,1.088564173,1.315156613,1.573639837,1.857248775,2.131048183,2.399109992,2.659352835,2.898545631
75.8,0.676874261,0.890310648,1.090969457,1.318064999,1.5770981,1.861439517,2.135722281,2.404401552,2.665405576,2.905552618
75.9,0.678522948,0.892412381,1.093518166,1.321135009,1.580720602,1.865977561,2.140826034,2.409683665,2.671561103,2.91262992
76,0.680015365,0.894497041,1.095975818,1.323990777,1.584444174,1.870121007,2.145945327,2.415200914,2.677609525,2.919663648
76.1,0.681652885,0.896605023,1.098387572,1.327045138,1.588097454,1.874479927,2.151249119,2.420725643,2.683877954,2.926702564
76.2,0.683251048,0.898591288,1.1008038,1.329730794,1.592073208,1.87875367,2.156155985,2.426350459,2.690282597,2.932941734
76.3,0.684903252,0.90077022,1.103216139,1.332796851,1.595945211,1.882790056,2.161495039,2.431804653,2.69642002,2.940108456
76.4,0.686625516,0.902946841,1.105755216,1.335755992,1.599382149,1.886893457,2.166245545,2.437584672,2.702754433,2.947125045
76.5,0.68829867,0.90506371,1.108241311,1.338749344,1.603188606,1.890977774,2.171418425,2.443639439,2.709172066,2.954486523
76.6,0.68996772,0.907192966,1.110731314,1.3417094,1.606733194,1.895165816,2.176489649,2.449877672,2.715534187,2.961543867
76.7,0.69171544,0.909232322,1.113113896,1.345020265,1.61038103,1.899813212,2.181516247,2.455061642,2.721983026,2.968455787
76.8,0.693235085,0.911395422,1.115582674,1.348355362,1.614149229,1.904142855,2.186651901,2.460838718,2.728120846,2.975926526
76.9,0.694866688,0.91343462,1.118158661,1.351464604,1.617956424,1.908588743,2.191836525,2.466730137,2.734498476,2.982529233
77,0.696480984,0.915638492,1.12069509,1.354566981,1.621904365,1.91310028,2.196906337,2.472473904,2.741115105,2.989187268
77.1,0.698134505,0.917707602,1.123347933,1.35766038,1.625911736,1.917684101,2.201936663,2.478632007,2.748226662,2.996914252
77.2,0.699826562,0.919787197,1.125910406,1.360664707,1.629589946,1.922196586,2.206988129,2.484235095,2.754517459,3.003878244
77.3,0.701521991,0.921991893,1.128553684,1.363775404,1.633515776,1.926728632,2.21208509,2.489897146,2.760827788,3.011186068
77.4,0.703130952,0.924177052,1.131307631,1.366930395,1.637393194,1.93118487,2.217248893,2.495730015,2.767232915,3.01850836
77.5,0.704891093,0.926337753,1.134016479,1.369854672,1.640898139,1.935857947,2.222608652,2.501684545,2.773851131,3.025412372
77.6,0.706696461,0.928480054,1.136604708,1.373130531,1.644851427,1.940369064,2.22775433,2.507388242,2.780646548,3.033519698
77.7,0.708407887,0.930514468,1.139381329,1.376331277,1.648704908,1.944679173,2.23288844,2.513141127,2.786990194,3.040898206
77.8,0.710122461,0.932739423,1.141907442,1.379691805,1.652660628,1.949312185,2.238045475,2.519110343,2.793383635,3.048295315
77.9,0.711844804,0.934936994,1.144405527,1.382817491,1.656763627,1.953977041,2.243393465,2.525088675,2.800417348,3.05599904
78,0.713431161,0.937130377,1.147053918,1.386048298,1.660335558,1.95870593,2.249109433,2.53126998,2.80688247,3.063246524
78.1,0.715097355,0.939365467,1.14972725,1.389373413,1.664296855,1.963191167,2.254347866,2.536909973,2.81384809,3.070643152
78.2,0.716908987,0.941531026,1.152376072,1.392789967,1.668404322,1.967863739,2.259923023,2.543080316,2.819991084,3.077798272
78.3,0.71868585,0.943702128,1.154997308,1.396008124,1.672272704,1.97252843,2.265355998,2.549558361,2.826588375,3.08552492
78.4,0.720549875,0.94601798,1.15775852,1.399311267,1.676110283,1.977270076,2.270963419,2.555593213,2.833887228,3.093048
78.5,0.722345556,0.948315783,1.160237977,1.402653049,1.680014563,1.98190605,2.27634887,2.56184965,2.840632414,3.100989216
78.6,0.724017897,0.95053692,1.16317316,1.405775243,1.683878605,1.986650693,2.281699651,2.567888933,2.847356701,3.108982463
78.7,0.725826986,0.952893567,1.165744583,1.408911159,1.688082037,1.991320898,2.287175352,2.574031034,2.854462921,3.116916069
78.8,0.727540137,0.955062492,1.168389164,1.412159395,1.692106288,1.996078772,2.293091206,2.58031528,2.86104919,3.124816579
78.9,0.729216079,0.95746788,1.171201335,1.415565479,1.695971424,2.001035518,2.298729925,2.586264856,2.867855546,3.132920318
79,0.731064267,0.959761326,1.173952082,1.419231529,1.70017206,2.005884045,2.30434151,2.592633304,2.875533005,3.140893968
79.1,0.732886703,0.961988152,1.176774616,1.422615335,1.704091054,2.010557845,2.30959789,2.598804437,2.882621982,3.148738092
79.2,0.73465246,0.964322481,1.179580292,1.425707264,1.70787501,2.015203072,2.315186196,2.605381458,2.889913982,3.156382789
79.3,0.7365408,0.966586557,1.18257013,1.429168354,1.712024655,2.020151121,2.320335004,2.611037775,2.897210866,3.164273862
79.4,0.738440252,0.968809093,1.185266936,1.432564576,1.715998845,2.02508099,2.326419748,2.617287337,2.904311104,3.172174985
79.5,0.740287688,0.971114753,1.188059114,1.436097392,1.720049584,2.03001957,2.33206012,2.623726683,2.911716798,3.18029712
79.6,0.74207063,0.973449739,1.190884582,1.439295655,1.724108552,2.034929353,2.337988056,2.630020388,2.918541011,3.188082435
79.7,0.744010875,0.975713834,1.193724493,1.442481053,1.727982893,2.040132447,2.343491136,2.636670895,2.925719622,3.195960113
79.8,0.745968656,0.978079544,1.196586561,1.446218295,1.732084331,2.044996778,2.348928134,2.642900373,2.932886811,3.203934573
79.9,0.747915182,0.980433512,1.19927335,1.449547347,1.73654797,2.050068548,2.354763196,2.649137774,2.940277246,3.212520445
80,0.749739049,0.982862181,1.202078754,1.453122244,1.74107992,2.054761004,2.360637074,2.655771373,2.947169855,3.22124636
80.1,0.751706003,0.985225391,1.205008844,1.456478599,1.745599257,2.059828761,2.366261256,2.662665596,2.954163488,3.228909974
80.2,0.753754383,0.987564558,1.208086423,1.459798139,1.749823068,2.065104141,2.372443743,2.669223272,2.961263352,3.236867467
80.3,0.755762653,0.9899552,1.211105597,1.463406014,1.75407313,2.07025409,2.378673338,2.675918527,2.968455781,3.245623495
80.4,0.757662241,0.992493815,1.214338074,1.467210301,1.758295018,2.075390162,2.385028471,2.682940489,2.975590509,3.253950928
80.5,0.759699353,0.994955682,1.217182277,1.470946794,1.762783152,2.080254273,2.391025688,2.689911106,2.982598407,3.262130098
80.6,0.76151994,0.997364396,1.220229116,1.474336532,1.767361303,2.085432899,2.397034388,2.696546243,2.989691386,3.270481046
80.7,0.763427082,0.999819448,1.223258124,1.477769029,1.77163647,2.090502873,2.402921774,2.703665662,2.997132674,3.279266427
80.8,0.765379695,1.002181236,1.226126696,1.481562583,1.776104972,2.095636556,2.409002902,2.710224205,3.004714998,3.28784456
80.9,0.767357511,1.004621953,1.228954665,1.485152936,1.780895964,2.101105865,2.414805316,2.717028831,3.012545963,3.29598432
81,0.769427606,1.007321609,1.231987652,1.488702784,1.784888401,2.106514125,2.421229687,2.724139213,3.020043262,3.304650742
81.1,0.771439749,1.009865811,1.234956051,1.49230768,1.789575132,2.111559548,2.427248897,2.731134288,3.02808661,3.312923554
81.2,0.773418778,1.012512825,1.238126583,1.495720728,1.794206359,2.116941316,2.433190873,2.737543642,3.035954385,3.321238108
81.3,0.775455335,1.015208445,1.241394329,1.499240338,1.798962168,2.122213004,2.43933648,2.744245428,3.043722488,3.329844299
81.4,0.777443632,1.017795889,1.244590851,1.50290299,1.803519134,2.127406309,2.445374786,2.751594747,3.051367117,3.337623563
81.5,0.77940069,1.02036872,1.247348677,1.506585092,1.808017151,2.133039592,2.451628668,2.758539989,3.059553998,3.346944899
81.6,0.781362002,1.022904202,1.250345979,1.510317666,1.81246666,2.138649751,2.45799358,2.765945289,3.067549272,3.355832363
81.7,0.783320408,1.025406616,1.253463549,1.514300927,1.816977906,2.144204236,2.464192288,2.77248566,3.075734547,3.364395893
81.8,0.785395542,1.027971855,1.25688701,1.517891425,1.821663425,2.149419512,2.470772228,2.779719405,3.083671665,3.373367112
81.9,0.787457638,1.030447831,1.260100739,1.521835791,1.826084422,2.1548921,2.477654798,2.787012914,3.091836587,3.382593515
82,0.78958814,1.033074627,1.263147733,1.525648671,1.830764535,2.160686664,2.483976352,2.793978574,3.100057556,3.391628119
82.1,0.791810275,1.035802571,1.266099189,1.529462895,1.835624243,2.16606372,2.490944503,2.801177567,3.107866559,3.401003477
82.2,0.793778057,1.038400903,1.269258095,1.533597993,1.840333317,2.171779376,2.497032985,2.808179433,3.115833623,3.410395811
82.3,0.795879468,1.041147366,1.272604672,1.537495144,1.844956064,2.177132313,2.503432831,2.816068294,3.124360821,3.419270294
82.4,0.798101438,1.043786482,1.275813084,1.541372582,1.849652669,2.182718488,2.510086739,2.823381293,3.132473808,3.428592246
82.5,0.800243088,1.046597234,1.278803083,1.54494687,1.854487907,2.188239588,2.516684067,2.830467592,3.140272094,3.437071455
82.6,0.802463307,1.049343551,1.282014492,1.548956628,1.859233218,2.19367529,2.523246521,2.838214781,3.148556788,3.446003646
82.7,0.804638833,1.052075087,1.285325244,1.552727345,1.863972111,2.199293413,2.529912315,2.845545215,3.156589334,3.454968439
82.8,0.806830333,1.054814965,1.288605879,1.556910993,1.868759167,2.204901323,2.536542162,2.852730683,3.164672502,3.464488496
82.9,0.808955584,1.057515524,1.291927013,1.560994668,1.873416186,2.210817377,2.543036924,2.860591353,3.172754146,3.473485813
83,0.811076336,1.060345172,1.295259554,1.565054849,1.878217057,2.216796257,2.549770237,2.868095644,3.181116272,3.482690357
83.1,0.813288675,1.063135677,1.298352484,1.56887414,1.882639623,2.22252941,2.555738862,2.875540265,3.189698127,3.49242738
83.2,0.815634822,1.065964166,1.30183416,1.572921451,1.887632461,2.228894067,2.562736723,2.883201064,3.198370225,3.501784777
83.3,0.817802029,1.068798661,1.305054321,1.577090424,1.892424098,2.235056418,2.569330045,2.890797198,3.20663759,3.511198831
83.4,0.82022479,1.071756308,1.308173618,1.581306204,1.897305844,2.241068655,2.576474617,2.898043694,3.215317606,3.520573296
83.5,0.822416707,1.074594613,1.311445297,1.585370164,1.902136946,2.247316903,2.583777977,2.905732695,3.224155235,3.529934956
83.6,0.824639811,1.077606562,1.314734816,1.589348098,1.907196286,2.253446921,2.590627958,2.913093687,3.232764954,3.539835845
83.7,0.826982005,1.080564185,1.317915706,1.593277773,1.912190297,2.259392191,2.596912061,2.921133477,3.241673911,3.549305471
83.8,0.829173439,1.083454361,1.321306409,1.597040548,1.917340893,2.265511548,2.603981758,2.928553753,3.250274387,3.55924194
83.9,0.831392422,1.086298457,1.324432054,1.601307064,1.922182412,2.271345545,2.611240328,2.936706255,3.259292096,3.568543846
84,0.833696455,1.08924648,1.327694431,1.60534684,1.927563629,2.277638433,2.618297145,2.944524225,3.268394761,3.578037872
84.1,0.83598296,1.092271211,1.331335219,1.609399884,1.932766822,2.283610808,2.625450346,2.952564149,3.277393707,3.587715781
84.2,0.838194237,1.095012526,1.334967,1.613738414,1.937995777,2.290092426,2.632562694,2.960703711,3.286121787,3.598116981
84.3,0.840404346,1.098118633,1.338617402,1.61778144,1.942921537,2.296308255,2.639481171,2.969085496,3.295252534,3.6078539
84.4,0.842829586,1.101029834,1.3419774,1.622288403,1.948176076,2.302453446,2.646582869,2.977241367,3.304252003,3.618232984
84.5,0.845387985,1.103848638,1.345431552,1.626470977,1.9533639,2.308800383,2.65367869,2.985714986,3.313447216,3.628601373
84.6,0.847736485,1.106875059,1.349092971,1.630793744,1.958759503,2.315009999,2.661260491,2.993712391,3.32278516,3.638109266
84.7,0.850166464,1.109988734,1.352993853,1.63539481,1.96400023,2.321609851,2.668564031,3.002179662,3.331627684,3.648371694
84.8,0.85263366,1.112885913,1.356697918,1.639855087,1.969397641,2.32824049,2.676056035,3.010543094,3.340487694,3.658716121
84.9,0.85493915,1.115826881,1.360444473,1.644487309,1.974899121,2.334727543,2.683773479,3.018632856,3.349578117,3.66899999
85,0.857333032,1.118972108,1.364259344,1.648867971,1.980121571,2.341444431,2.691473114,3.026450212,3.358604393,3.679788131
85.1,0.859701198,1.121966926,1.367897195,1.653323676,1.985588678,2.347369327,2.698937906,3.034370618,3.367613035,3.690590531
85.2,0.862304508,1.125222374,1.371466425,1.657797681,1.990866839,2.354317434,2.7066702,3.042789231,3.377272093,3.701412377
85.3,0.864843905,1.128281953,1.375359428,1.662500386,1.996414463,2.361205824,2.714034327,3.051911421,3.387122405,3.712261653
85.4,0.867503435,1.13133356,1.378681548,1.667208515,2.002070481,2.36817275,2.721495309,3.060641176,3.397671938,3.723302496
85.5,0.870115494,1.13452519,1.382524199,1.671716953,2.007334252,2.374974723,2.72926032,3.069397928,3.407219214,3.733610452
85.6,0.872662485,1.137757095,1.386392586,1.676116198,2.012983284,2.381906627,2.736881822,3.078240289,3.41767314,3.743992892
85.7,0.875241637,1.140839818,1.390470815,1.680877446,2.01876765,2.388674313,2.744560094,3.087033715,3.427853535,3.755014515
85.8,0.87785109,1.14409363,1.394175347,1.685519063,2.024498063,2.395508221,2.752276486,3.095332712,3.437769486,3.76558259
85.9,0.880662014,1.147340116,1.397926962,1.690323873,2.030275315,2.402034272,2.760128065,3.104284051,3.447645907,3.776505286
86,0.883241589,1.150707298,1.401924801,1.694858525,2.035637847,2.408912303,2.767994157,3.11313546,3.457144476,3.787787059
86.1,0.885800531,1.15391873,1.405873831,1.699636246,2.041907205,2.415811695,2.776159423,3.122205129,3.46719653,3.799166336
86.2,0.888410688,1.157397357,1.409826091,1.704290377,2.047505463,2.422081215,2.78438295,3.131002723,3.476615767,3.810327843
86.3,0.891021685,1.160720889,1.413719063,1.709397388,2.053559399,2.429036052,2.792438246,3.140566199,3.486491981,3.821599196
86.4,0.893677878,1.164043759,1.417879555,1.714548052,2.059326211,2.436107326,2.800498736,3.149364394,3.496654172,3.832373057
86.5,0.896335593,1.167257204,1.422024251,1.719512183,2.065042878,2.443149164,2.808869032,3.158581607,3.506103865,3.843153519
86.6,0.898886027,1.170632098,1.426344308,1.724489057,2.070913435,2.449738401,2.817362929,3.167471342,3.516256146,3.854812337
86.7,0.901848625,1.174241491,1.430368529,1.729319734,2.07671001,2.457436767,2.825911108,3.177024587,3.526698942,3.865338719
86.8,0.904670752,1.177882032,1.434647838,1.734486732,2.082369875,2.464629203,2.834476335,3.186512713,3.537356098,3.876184978
86.9,0.90744689,1.181249071,1.438700537,1.739585452,2.088893796,2.471521803,2.842862465,3.195753069,3.547521203,3.887444844
87,0.910281163,1.184957203,1.443073364,1.744521722,2.095063207,2.478768482,2.850836405,3.205177002,3.557630783,3.89930641
87.1,0.913111779,1.188467627,1.447237522,1.749426343,2.101414531,2.486120796,2.860029693,3.215145155,3.567787237,3.910567491
87.2,0.915851042,1.192152701,1.451378263,1.754639032,2.107200719,2.493509097,2.868334367,3.224694635,3.578447312,3.921940202
87.3,0.918637443,1.195913579,1.455494147,1.759645618,2.11384688,2.501311361,2.877412981,3.233528289,3.589337294,3.932449033
87.4,0.921522394,1.19950742,1.45981898,1.764810336,2.120068156,2.508776914,2.886366446,3.243138604,3.600135064,3.943980389
87.5,0.92480838,1.202975502,1.464177263,1.770058466,2.126793411,2.515948509,2.894880509,3.252772243,3.611536185,3.9561929
87.6,0.927738243,1.206653829,1.468731193,1.775286524,2.133471455,2.524362427,2.903495812,3.26260942,3.622924178,3.968029859
87.7,0.930568223,1.210406807,1.473023226,1.780725588,2.13994444,2.531757532,2.912580195,3.271946172,3.633911071,3.979551798
87.8,0.933422145,1.214165005,1.477656439,1.785992116,2.146520323,2.539557586,2.921676051,3.282048165,3.64563883,3.991946151
87.9,0.93657619,1.218199394,1.482023737,1.792044647,2.152923771,2.547543135,2.930008147,3.291865091,3.656545653,4.004123607
88,0.939446867,1.221728287,1.486593338,1.797803987,2.159915983,2.555395663,2.939436606,3.301712793,3.668905267,4.015838598
88.1,0.942505846,1.225715041,1.491214217,1.803375461,2.166190247,2.563603337,2.948438738,3.312683009,3.680586331,4.027872756
88.2,0.945508614,1.229648323,1.496267226,1.808708668,2.172989304,2.571699968,2.957961087,3.323253831,3.692046858,4.040417173
88.3,0.948553928,1.233460011,1.500721088,1.814330669,2.179815084,2.580042101,2.967711302,3.333067325,3.702836675,4.052280517
88.4,0.951708962,1.237727055,1.505381015,1.819858987,2.186851579,2.587696805,2.976898399,3.343368491,3.713537906,4.064850663
88.5,0.954689642,1.241420305,1.510124989,1.82578138,2.193383422,2.595950608,2.986735213,3.353793895,3.725153233,4.07908811
88.6,0.957908355,1.245461929,1.514438041,1.83149376,2.200539837,2.604103016,2.996420313,3.365087864,3.736660895,4.091869009
88.7,0.9613082,1.249381102,1.51946334,1.837472422,2.207137667,2.61265063,3.006335194,3.375005795,3.748417612,4.104913481
88.8,0.964477032,1.253135917,1.524316614,1.843203027,2.213881485,2.620518152,3.016305382,3.386427175,3.760558888,4.118334308
88.9,0.967733817,1.257137597,1.529454878,1.849069163,2.220907963,2.629284986,3.026357144,3.398172282,3.77206385,4.133001909
89,0.971004106,1.261203537,1.534382557,1.855179072,2.228106022,2.637654799,3.036677801,3.409172557,3.784203611,4.146194079
89.1,0.974294105,1.265405342,1.539296721,1.861017968,2.235658004,2.645970228,3.046797539,3.420879746,3.797020049,4.159872902
89.2,0.977483684,1.269391778,1.544224223,1.867382793,2.243312227,2.65458549,3.057308624,3.432131582,3.809828757,4.173516175
89.3,0.980948662,1.273954729,1.549440498,1.873847049,2.250785553,2.663597587,3.067976642,3.443938275,3.822208089,4.187265986
89.4,0.984275819,1.278075104,1.554643098,1.879842619,2.25835928,2.672534367,3.078648966,3.455356263,3.834635244,4.200955058
89.5,0.987442072,1.282303269,1.559832032,1.886103795,2.265656326,2.681707696,3.089250811,3.467473941,3.846977915,4.215435258
89.6,0.990823081,1.286583733,1.565208156,1.892527893,2.273089717,2.691079632,3.099441974,3.478984028,3.859895706,4.230146461
89.7,0.994010379,1.290708148,1.570351604,1.898900934,2.281211172,2.700613988,3.110188314,3.490808068,3.87255556,4.24520437
89.8,0.997395773,1.294862368,1.575261286,1.905252321,2.289142948,2.709755567,3.120248324,3.503237151,3.885836826,4.260327777
89.9,1.001088103,1.29928286,1.580500484,1.911739151,2.296825345,2.718855642,3.131319886,3.515239336,3.899710904,4.274308408
90,1.004699422,1.303628518,1.585752754,1.917890881,2.305486027,2.727800926,3.14120938,3.527076384,3.912446888,4.289203924
90.1,1.008516741,1.308323498,1.591517879,1.924039115,2.313276769,2.737069074,3.150901176,3.540225887,3.926277589,4.30456472
90.2,1.012380043,1.312669005,1.597435504,1.930757383,2.321774861,2.746020595,3.162307853,3.552765758,3.940530169,4.319648703
90.3,1.015925901,1.317343803,1.603181658,1.937336198,2.330208818,2.755723909,3.173885561,3.565801056,3.955007074,4.334961823
90.4,1.019529496,1.321931755,1.608847737,1.944169266,2.338826284,2.76555044,3.184979726,3.578848962,3.969063068,4.350732835
90.5,1.023390106,1.326773331,1.614415445,1.950912462,2.347479133,2.774787298,3.195782694,3.591537994,3.98333707,4.366031356
90.6,1.027065642,1.33151706,1.619795627,1.957552698,2.356015206,2.78479205,3.207241981,3.60381982,3.997139583,4.381507728
90.7,1.030959809,1.336466106,1.625759208,1.964758571,2.364678869,2.794281205,3.219132446,3.616932023,4.01205837,4.396950977
90.8,1.034610457,1.341404884,1.631797572,1.97218288,2.373157154,2.804181935,3.230113069,3.63029871,4.025542532,4.413969076
90.9,1.038400152,1.346261262,1.637473906,1.979239032,2.38146173,2.814337768,3.24174681,3.643856154,4.040367272,4.431108836
91,1.042054951,1.350792318,1.643276812,1.986215343,2.390391557,2.824536116,3.253731946,3.656635546,4.055149718,4.446572048
91.1,1.046066005,1.355804328,1.649434053,1.993083432,2.399127995,2.834535358,3.265875622,3.67008263,4.069799137,4.463514439
91.2,1.050215845,1.360725992,1.655433892,2.000038803,2.407960536,2.845038531,3.278440461,3.683345562,4.085806072,4.479880209
91.3,1.053900959,1.365468217,1.661486092,2.007083673,2.416520089,2.855779471,3.290408204,3.69770605,4.101381511,4.496843735
91.4,1.05802851,1.37047031,1.667504852,2.014692376,2.42603665,2.866486111,3.303079576,3.711609206,4.11685299,4.514701534
91.5,1.06255085,1.375601597,1.673922964,2.021990478,2.435503935,2.876688797,3.315704642,3.727035894,4.132752091,4.53141359
91.6,1.066832675,1.380878857,1.679803864,2.029463287,2.445084951,2.887265528,3.328317111,3.740968594,4.148436247,4.549741607
91.7,1.071030955,1.386074413,1.686241833,2.037161801,2.454701189,2.897700538,3.340290496,3.755312628,4.163920305,4.567704756
91.8,1.075307018,1.391338502,1.692527188,2.045199539,2.463764437,2.908587234,3.353294858,3.770237676,4.180251439,4.585229163
91.9,1.079758151,1.397086916,1.698761912,2.053695342,2.47302222,2.919431296,3.366365111,3.785033414,4.196704129,4.604085141
92,1.084325293,1.4025469,1.705554927,2.06223262,2.482506819,2.931203835,3.380111037,3.80003121,4.21246019,4.62288761
92.1,1.088752241,1.407935633,1.712210475,2.070673585,2.49177529,2.942519317,3.393769056,3.815805971,4.229493076,4.640972231
92.2,1.092971991,1.413675454,1.719277131,2.078885897,2.501552079,2.954045159,3.406139777,3.83043514,4.246975931,4.660573486
92.3,1.097660457,1.419031287,1.726064171,2.087574733,2.51190881,2.966056855,3.419716755,3.845597498,4.264070757,4.678190991
92.4,1.102384698,1.425071191,1.732863712,2.095345621,2.521699578,2.978271317,3.433638531,3.860749405,4.280865861,4.696258319
92.5,1.106949957,1.431071369,1.740298305,2.103449203,2.531924616,2.990242862,3.446654884,3.876864915,4.297719092,4.715914698
92.6,1.111447101,1.436780371,1.74758466,2.111897468,2.542822619,3.002498757,3.45987411,3.893318648,4.316058108,4.733765593
92.7,1.116274275,1.442552069,1.754595181,2.120812421,2.554534073,3.014210506,3.474420068,3.908439063,4.334361777,4.753878367
92.8,1.120840088,1.44857527,1.762197165,2.129676679,2.565305488,3.026387314,3.488890092,3.924906313,4.352013108,4.774286066
92.9,1.12607109,1.454877444,1.769563521,2.138427543,2.575884565,3.039275442,3.503018533,3.941624258,4.37170664,4.79372952
93,1.13080226,1.46074377,1.776937208,2.147675676,2.587047299,3.051912114,3.518186153,3.958827977,4.391495934,4.816329096
93.1,1.136233656,1.4668317,1.784487207,2.156813166,2.598126537,3.065686543,3.532971734,3.975167954,4.410261884,4.837488328
93.2,1.141411946,1.472886737,1.792170073,2.166061462,2.609947158,3.078515522,3.547169317,3.99157077,4.429460091,4.858802616
93.3,1.146984119,1.479099038,1.800171119,2.174691523,2.621748066,3.091776475,3.562173471,4.008380248,4.449075345,4.879354657
93.4,1.152295564,1.48572871,1.807776326,2.184083318,2.632866352,3.105658497,3.576622437,4.026388398,4.468999554,4.900483311
93.5,1.157869566,1.492431255,1.815202124,2.19396313,2.645262791,3.119534003,3.591859,4.044437313,4.489529833,4.921541951
93.6,1.163153383,1.499227311,1.82358236,2.202815294,2.657466544,3.133669348,3.606339833,4.061592944,4.510180129,4.945228248
93.7,1.169103351,1.505898584,1.831708545,2.212649894,2.669648623,3.147835031,3.622067386,4.078819347,4.530086815,4.968578994
93.8,1.175065371,1.512875655,1.839825415,2.223107029,2.682172672,3.162015789,3.63822339,4.097548175,4.552168855,4.990128902
93.9,1.18106047,1.520069019,1.848247693,2.233623786,2.694590181,3.176953117,3.656155354,4.116289277,4.573843092,5.01369553
94,1.187122146,1.527339611,1.856932584,2.244314298,2.707609324,3.192102015,3.672761125,4.136228689,4.596894773,5.036892173
94.1,1.193051034,1.534368674,1.865291953,2.255214497,2.719958707,3.208204652,3.690089653,4.156622079,4.619712011,5.060391071
94.2,1.199093134,1.541918986,1.87424862,2.265796006,2.733643105,3.224895351,3.707343627,4.177553736,4.642418116,5.084771302
94.3,1.205383282,1.549612526,1.883255425,2.27693912,2.747293282,3.239110918,3.724751798,4.19970725,4.665242662,5.109951662
94.4,1.211953928,1.557216491,1.892347055,2.288473185,2.76065468,3.255775508,3.742409542,4.220426825,4.687671496,5.136828112
94.5,1.217853733,1.565183835,1.901640996,2.299917552,2.773699778,3.271935427,3.760675691,4.241204977,4.71214359,5.162583813
94.6,1.223947094,1.573220307,1.910927507,2.31183649,2.789304349,3.287377494,3.779397513,4.263689171,4.73635641,5.188651461
94.7,1.230402234,1.581065199,1.920880623,2.32396777,2.803465528,3.30334936,3.798396088,4.286742422,4.761951402,5.216137708
94.8,1.237230195,1.589153809,1.930604097,2.335456791,2.818383915,3.320593234,3.816214734,4.308968498,4.787611229,5.243713307
94.9,1.243934314,1.597419098,1.94138851,2.347102697,2.833800561,3.337633745,3.836214802,4.33215713,4.813035802,5.272844828
95,1.250859403,1.606021436,1.951843701,2.359504653,2.848264292,3.355130274,3.857066525,4.354585082,4.840404434,5.300734474
95.1,1.258094834,1.614554293,1.962560617,2.372916983,2.864344863,3.37408122,3.877718286,4.3784254,4.863977116,5.331412487
95.2,1.265259715,1.623419084,1.972719423,2.385990691,2.879180076,3.392035079,3.898596303,4.401470308,4.892904624,5.362324442
95.3,1.272407179,1.632776935,1.983363892,2.39848911,2.89612888,3.41130017,3.920344345,4.426032713,4.9214118,5.39220299
95.4,1.279820644,1.641643665,1.995151537,2.413067394,2.912417393,3.429715308,3.942104146,4.449849388,4.950434201,5.423255371
95.5,1.287864191,1.651450291,2.005978335,2.426843307,2.929199455,3.449223702,3.963849,4.475772057,4.97812111,5.457634214
95.6,1.295544943,1.661052162,2.017288553,2.440648191,2.946416737,3.467768368,3.98644904,4.501030921,5.008747899,5.491470343
95.7,1.303919839,1.671017956,2.029193904,2.455449876,2.964805684,3.489519839,4.009787278,4.527671346,5.037451826,5.526893551
95.8,1.313020015,1.681438212,2.041628147,2.471079044,2.983163433,3.511473457,4.034830554,4.555656651,5.069202518,5.561631983
95.9,1.321508915,1.691795935,2.054438778,2.487567061,3.002890039,3.533153161,4.059899028,4.58730944,5.101140373,5.599245963
96,1.330380948,1.702203408,2.067749906,2.503135287,3.022611412,3.556259803,4.084987211,4.614389419,5.133214383,5.636760499
96.1,1.339371012,1.713030767,2.081600796,2.520294843,3.041761785,3.57883218,4.112710633,4.644949994,5.167031621,5.674969248
96.2,1.348894134,1.723734215,2.096236201,2.537500356,3.061795023,3.601661249,4.141778032,4.672045014,5.202550387,5.714712269
96.3,1.358396078,1.735270936,2.109556861,2.554759999,3.083149492,3.626211992,4.168658731,4.704661064,5.237817557,5.75477016
96.4,1.368230556,1.747056644,2.122750741,2.573329813,3.104108988,3.650546553,4.195783301,4.737063511,5.273049075,5.797499316
96.5,1.378134317,1.758595004,2.137364682,2.591840366,3.126364286,3.675896463,4.225180296,4.769385004,5.309879526,5.837373081
96.6,1.388455961,1.770990824,2.153277973,2.609987484,3.148722198,3.703416477,4.254597788,4.802394508,5.346186118,5.882249632
96.7,1.399506438,1.783504664,2.169298087,2.629991738,3.173304004,3.729621614,4.286803778,4.837182815,5.383194476,5.926109321
96.8,1.410503461,1.797296107,2.18663398,2.65088409,3.196178833,3.756617883,4.316636008,4.873478646,5.422858234,5.971483886
96.9,1.421563551,1.810875359,2.203537156,2.67151477,3.219946449,3.785707786,4.349521366,4.911188889,5.46153798,6.019059615
97,1.433589844,1.825969792,2.22233003,2.69297603,3.24568541,3.813085476,4.384777901,4.950081526,5.505251989,6.066799941
97.1,1.446166924,1.840533423,2.241689111,2.716759306,3.274567779,3.842894706,4.42152963,4.986406734,5.550881432,6.118097435
97.2,1.459525013,1.856201981,2.260864864,2.739447642,3.301665675,3.876469229,4.457059591,5.026505407,5.59648493,6.166969898
97.3,1.473313245,1.873187831,2.280416537,2.763844323,3.329174201,3.907778645,4.493311059,5.068910004,5.645299675,6.219153605
97.4,1.487456761,1.888881073,2.301808103,2.789669046,3.359700729,3.940823907,4.532326006,5.11406024,5.696084923,6.271814845
97.5,1.502588293,1.905786418,2.323354403,2.815209677,3.389717063,3.97718262,4.574412411,5.157636411,5.748421934,6.325826752
97.6,1.518428344,1.924585297,2.344647251,2.843140291,3.42248802,4.012518807,4.617104185,5.205119763,5.800499765,6.38268496
97.7,1.533945733,1.943705141,2.36743153,2.874087204,3.455532638,4.051346447,4.660186224,5.262167372,5.857653778,6.44339104
97.8,1.550805671,1.963820294,2.392603429,2.904046532,3.489663211,4.092203915,4.703167301,5.314042778,5.91736639,6.50692788
97.9,1.568620245,1.984277586,2.418232341,2.936283862,3.526460572,4.135051103,4.752212412,5.368856531,5.97947307,6.575192877
98,1.58619916,2.007012059,2.444162358,2.972154301,3.56568165,4.177545161,4.798874015,5.424158474,6.044705527,6.642565214
98.1,1.606136886,2.030925124,2.473244857,3.011939038,3.60514305,4.224783108,4.851046386,5.48551312,6.112433818,6.711597629
98.2,1.627744181,2.053231329,2.503747256,3.051446102,3.647510702,4.273456572,4.909852968,5.544823926,6.180935961,6.791214681
98.3,1.65079149,2.080124322,2.538375111,3.092851421,3.692642228,4.325509748,4.966366655,5.605883935,6.254518401,6.862447677
98.4,1.677250973,2.108597538,2.573825274,3.139644881,3.740817784,4.379202168,5.030254919,5.676466644,6.335517025,6.94070879
98.5,1.70260462,2.138509067,2.612831642,3.188435099,3.791407047,4.439523223,5.094453903,5.753124725,6.420879479,7.024966672
98.6,1.73085961,2.172565849,2.654889731,3.23924192,3.84687093,4.500127948,5.167415637,5.825275094,6.510368265,7.125338752
98.7,1.761488142,2.208493132,2.702265452,3.296072569,3.905688207,4.565544391,5.24697927,5.919149686,6.603300513,7.225998214
98.8,1.792357109,2.249872371,2.750869316,3.36246435,3.972609643,4.636028794,5.329651502,6.007322514,6.707558735,7.338662146
98.9,1.830208227,2.297085002,2.803827249,3.430948192,4.046756491,4.719297765,5.421605433,6.104012622,6.819720951,7.456850524
99,1.871328867,2.346819072,2.866408788,3.502069539,4.12991689,4.8017258,5.526207381,6.211681824,6.936516207,7.582701618
99.1,1.918468507,2.402782091,2.937746082,3.584314234,4.22383364,4.899955316,5.646645865,6.340794847,7.065651288,7.71604509
99.2,1.973932855,2.469775132,3.025995624,3.672769948,4.329827573,5.019109067,5.767170927,6.476773259,7.213517358,7.865354227
99.3,2.036925198,2.539312808,3.113646572,3.775573381,4.444014637,5.148957986,5.90906465,6.634438707,7.370363682,8.019520822
99.4,2.112382424,2.632891591,3.223894658,3.897436563,4.577312145,5.306421307,6.059713061,6.819505751,7.554152237,8.219124228
99.5,2.206580472,2.750654631,3.354451327,4.049831708,4.736571951,5.493886971,6.249546581,7.02834034,7.755965049,8.453216284
99.6,2.329223992,2.880926607,3.529093751,4.241108639,4.962827455,5.729952075,6.503098905,7.262609825,8.019722134,8.746204327
99.7,2.507783774,3.059333736,3.76253268,4.487739345,5.256796237,6.034699063,6.851203905,7.598819125,8.375629494,9.099201493
99.8,2.815522385,3.343452631,4.102047062,4.870921642,5.679475001,6.468274878,7.309189971,8.062212409,8.87269229,9.581898402
99.9,3.433461901,3.872654774,4.63430724,5.53849099,6.396210173,7.276358276,8.114830486,8.837620312,9.646244963,10.42542843


==> data/errorpercentiles.csv <==
0,5.87896E-08,1.01078E-07,6.50085E-08,1.10082E-07,1.0221E-06,1.08817E-06,2.71942E-07,7.43653E-07,6.98549E-07,4.50899E-07,2.846E-07,4.62246E-06,2.33826E-06,1.3047E-06,6.74301E-06,4.04286E-06,1.37967E-07,2.48322E-06,8.93771E-06,1.1976E-05
0.1,0.000186927,0.000213824,0.000292818,0.000367141,0.000334913,0.000303431,0.000334838,0.000390239,0.000473385,0.000459186,0.000719541,0.000872796,0.001165117,0.001409377,0.001640661,0.001833278,0.002251902,0.002540711,0.002615067,0.002848651
0.2,0.000362659,0.000417279,0.000567242,0.000731292,0.000638309,0.000619458,0.000661721,0.000793313,0.000938235,0.000877992,0.001393627,0.001880108,0.002315964,0.002755148,0.003283749,0.003789655,0.004710993,0.005012315,0.005379535,0.005688402
0.3,0.000554747,0.000640051,0.000859806,0.001086426,0.000963503,0.000941649,0.001014604,0.001156735,0.001411238,0.00130559,0.002070867,0.002746931,0.003510147,0.004063418,0.004822315,0.005738976,0.006892696,0.007498263,0.008116368,0.008429726
0.4,0.000733824,0.000849255,0.001143081,0.001432884,0.001297173,0.00126129,0.001337075,0.001572638,0.001917481,0.001764523,0.002790848,0.003662096,0.004586301,0.005419215,0.006509222,0.007638706,0.00915577,0.009965649,0.010940798,0.011485589
0.5,0.000909515,0.001047134,0.001434311,0.001785342,0.00162618,0.001586756,0.001672602,0.001984162,0.002385725,0.002197696,0.00347942,0.004687945,0.005799292,0.00686329,0.008164704,0.009440162,0.011274275,0.012357253,0.013737787,0.014249712
0.6,0.001078582,0.001264297,0.001724021,0.00213129,0.001935663,0.001915948,0.002017597,0.002392465,0.002848349,0.00266831,0.004126772,0.005565832,0.006988092,0.00820175,0.009836528,0.011240131,0.013485522,0.014734167,0.016283839,0.017135065
0.7,0.001249791,0.001488693,0.002010788,0.002481146,0.002258763,0.002236189,0.002338869,0.002816642,0.003348651,0.003120371,0.004809485,0.006510197,0.008159957,0.009550324,0.011401475,0.013149814,0.015675297,0.017178025,0.01891292,0.019950823
0.8,0.001427257,0.0016902,0.002281065,0.002843969,0.00258001,0.002547274,0.002679221,0.003232649,0.003825363,0.003540361,0.005485321,0.007369371,0.009294493,0.010920795,0.012945337,0.015029631,0.017979073,0.019517804,0.02156384,0.022901882
0.9,0.001596675,0.001910076,0.002560363,0.003197347,0.002899173,0.002884695,0.003019088,0.003649515,0.00429175,0.003981729,0.006172924,0.008267899,0.010397569,0.012289576,0.01463331,0.016906362,0.020146828,0.021817689,0.024402295,0.025712559
1,0.001774534,0.002124303,0.002849288,0.003551916,0.003229471,0.003184973,0.003346703,0.0040439,0.004777565,0.004435375,0.006850484,0.009213725,0.011512261,0.013656705,0.016309556,0.018853139,0.022251172,0.024365278,0.027398026,0.028642741
1.1,0.001956532,0.002328921,0.003140752,0.003897613,0.003546328,0.003515894,0.003681598,0.004455288,0.005279503,0.004869827,0.007523811,0.010163336,0.012715772,0.014940867,0.017884093,0.020704212,0.024554551,0.026886915,0.030124808,0.031695434
1.2,0.002124899,0.002546663,0.003443159,0.004251693,0.003870307,0.003832222,0.004036666,0.004882587,0.005747295,0.005299551,0.008219812,0.011092932,0.013891952,0.016361822,0.019463472,0.022646514,0.02681653,0.029284263,0.032799398,0.03476024
1.3,0.002306758,0.002757149,0.003726189,0.004603538,0.004204249,0.004158092,0.004364056,0.005303518,0.006220899,0.005738297,0.008857089,0.012065671,0.015074458,0.017585937,0.021155936,0.024591089,0.028981808,0.031680549,0.035536977,0.037643297
1.4,0.002477547,0.002966173,0.00401221,0.00496462,0.004523406,0.00447641,0.004694578,0.005697099,0.006703191,0.006156469,0.009538474,0.012956514,0.016236752,0.018934088,0.022736211,0.02650558,0.031176188,0.034084656,0.038110778,0.040533959
1.5,0.002656606,0.003180632,0.004276604,0.005328107,0.004837627,0.004810835,0.0050259,0.006106516,0.007186188,0.006598139,0.010231639,0.013857121,0.017282518,0.020212762,0.024497293,0.028447583,0.033315693,0.036430713,0.040813816,0.043475602
1.6,0.002822582,0.003389181,0.004562652,0.005669785,0.005179931,0.005118892,0.005369597,0.006487264,0.007674261,0.007062294,0.01088493,0.014785236,0.01846071,0.021620675,0.026129848,0.030371148,0.035460011,0.038935584,0.043499908,0.046312288
1.7,0.002997417,0.003591522,0.004873038,0.006018144,0.005494382,0.005431866,0.005715968,0.006935197,0.008146121,0.007509302,0.011571136,0.015706578,0.0195969,0.022980599,0.027734567,0.032299063,0.037722105,0.041147642,0.046247931,0.049230212
1.8,0.003171645,0.003789726,0.00515629,0.006372941,0.005800268,0.005729831,0.006070829,0.007334766,0.008630201,0.007954849,0.01225522,0.016594771,0.020688081,0.02437531,0.029379341,0.034140559,0.039863209,0.043593945,0.0489936,0.052145193
1.9,0.003356684,0.004011712,0.005443261,0.006714324,0.006142067,0.006038054,0.006405618,0.0077604,0.009129569,0.008400236,0.012947719,0.017514549,0.021782518,0.025710163,0.031070573,0.035968915,0.04204293,0.045869064,0.051660436,0.055422747
2,0.003519643,0.00421864,0.005727264,0.00709624,0.006454731,0.006343857,0.006752323,0.008172985,0.009605895,0.008845676,0.013604865,0.018445234,0.022912313,0.027066127,0.032782256,0.037913685,0.044346174,0.048150868,0.054256896,0.058391556
2.1,0.003706459,0.004418602,0.006029495,0.007427648,0.006767175,0.006641811,0.007085291,0.008612951,0.010050262,0.009268908,0.014261254,0.019386135,0.024014492,0.028400811,0.034501876,0.039791706,0.046518209,0.050510077,0.056868224,0.061428612
2.2,0.003876732,0.004629518,0.006310014,0.007796574,0.007080671,0.006953116,0.007426144,0.009009276,0.010501553,0.009686544,0.014976347,0.020316769,0.025141999,0.029792112,0.035988546,0.041624366,0.048848373,0.052997823,0.059717642,0.064311748
2.3,0.004056223,0.00485905,0.006619066,0.00817532,0.007419179,0.007267282,0.007778316,0.009429146,0.010992052,0.01011998,0.015653171,0.021186606,0.026258521,0.031238949,0.037643354,0.043496989,0.05102106,0.055458998,0.06238928,0.067256148
2.4,0.00423472,0.005086315,0.00689859,0.008539379,0.007736251,0.007606513,0.008127553,0.009828701,0.011432784,0.010574189,0.016371705,0.022146009,0.027394049,0.032504348,0.039325123,0.045414016,0.053244789,0.057913333,0.065192617,0.070250692
2.5,0.00442097,0.005291115,0.007194406,0.008878453,0.008047699,0.007903018,0.008473095,0.010247566,0.011938076,0.011021117,0.017048918,0.02308804,0.028522724,0.033905061,0.040991057,0.047385509,0.055308402,0.060175732,0.06780879,0.07298536
2.6,0.004589828,0.005505104,0.007497347,0.009229062,0.008372589,0.008222318,0.00880416,0.010623674,0.012446742,0.011473009,0.017716056,0.024028314,0.02964883,0.035358803,0.042639415,0.049385149,0.05759101,0.062668811,0.070388981,0.075923507
2.7,0.004767548,0.005728022,0.007784335,0.009580071,0.008685082,0.00854175,0.009152406,0.011009626,0.012917944,0.011946438,0.018398857,0.024962651,0.03075104,0.036711399,0.044200217,0.051236243,0.059855378,0.065145824,0.073176111,0.078950108
2.8,0.00493497,0.005943183,0.008064598,0.009942567,0.009013577,0.008855835,0.009478673,0.011432441,0.01340014,0.01238241,0.019101228,0.025928588,0.031805412,0.038134399,0.045757763,0.053236214,0.062016996,0.067492449,0.075973549,0.081923187
2.9,0.005122881,0.006139917,0.00835003,0.010306576,0.009350808,0.009178796,0.009833523,0.011833705,0.013882951,0.012808553,0.019808,0.02678402,0.032919558,0.039361686,0.047434967,0.055091845,0.064076471,0.069837398,0.078789082,0.084887233
3,0.005298266,0.00635017,0.008628913,0.010668007,0.009663707,0.009494625,0.010158591,0.012210368,0.014388053,0.013255911,0.020507583,0.027740486,0.034042385,0.040778139,0.049082776,0.056944618,0.066283602,0.072277425,0.081460615,0.08775516
3.1,0.005476508,0.006565327,0.008912788,0.011032669,0.009991468,0.009796594,0.010497685,0.012616233,0.014850348,0.013678894,0.021207225,0.028699901,0.035187674,0.042159754,0.050639478,0.058867584,0.068412793,0.074723472,0.084040587,0.090787454
3.2,0.005660114,0.00677444,0.009217086,0.011379644,0.010315527,0.010110204,0.0108541,0.013030649,0.015338576,0.014131193,0.021926957,0.02956337,0.036345663,0.043513251,0.052347487,0.060871879,0.070783667,0.077305627,0.086811208,0.093923492
3.3,0.005846096,0.006984151,0.009505729,0.011733184,0.010624425,0.01042361,0.011197073,0.013430366,0.01579766,0.014537066,0.022599355,0.030488409,0.037514164,0.044963848,0.053958651,0.062772602,0.072957212,0.079820255,0.089495562,0.096903433
3.4,0.006024017,0.007197422,0.009792866,0.012087962,0.010925789,0.010735864,0.011567885,0.013848216,0.016261914,0.014988978,0.023274761,0.031436455,0.038580659,0.046372848,0.055573552,0.064840197,0.075241919,0.08209052,0.092363613,0.099979363
3.5,0.006206102,0.007397229,0.010070301,0.012437859,0.011223838,0.011072492,0.011933823,0.014234167,0.016706208,0.015429199,0.023977106,0.032336351,0.039747588,0.047662781,0.057243476,0.066792459,0.077463541,0.084594121,0.095013566,0.102906996
3.6,0.006385321,0.007604965,0.010351713,0.012799996,0.011545345,0.011392036,0.012272124,0.014677706,0.017175046,0.015839976,0.024649016,0.03324604,0.040833356,0.049062877,0.058795301,0.068619982,0.079744992,0.087209124,0.097658831,0.105774406
3.7,0.006562795,0.007803277,0.01062973,0.013155469,0.011856593,0.011715672,0.012615717,0.01508825,0.017646531,0.016286922,0.025313088,0.03416552,0.041994301,0.050345661,0.060481963,0.070546891,0.08173113,0.089667155,0.100243301,0.108457836
3.8,0.006736061,0.008015801,0.010927685,0.013508184,0.012191268,0.012034683,0.012970264,0.015511071,0.018141648,0.016752544,0.025998633,0.035101925,0.043132453,0.051746748,0.061979653,0.072475162,0.084087761,0.09208265,0.103101904,0.111236061
3.9,0.006908778,0.008219125,0.011215636,0.013874431,0.012495151,0.012354674,0.013322815,0.015913197,0.018613906,0.017208438,0.02673753,0.036074235,0.044359062,0.053133247,0.063681524,0.074431577,0.086305465,0.094506468,0.105527277,0.114218181
4,0.007076725,0.008427949,0.01151893,0.014242976,0.012821529,0.012672057,0.013657337,0.016316241,0.019059867,0.017633506,0.027432444,0.037028907,0.045481265,0.054427824,0.065393481,0.076342508,0.088693501,0.096927711,0.108041861,0.117416714
4.1,0.007253994,0.008650389,0.01182103,0.01458163,0.013146663,0.012996828,0.014000126,0.016687851,0.019513896,0.018048869,0.028109796,0.037960814,0.046644841,0.055879209,0.067057295,0.078333576,0.090785715,0.099360077,0.110719895,0.120335357
4.2,0.00743348,0.008862303,0.012117727,0.014942165,0.013462264,0.013319084,0.014347737,0.017096186,0.020018654,0.018525075,0.028808412,0.038896705,0.047789109,0.057275491,0.068799592,0.08017557,0.093059907,0.101792194,0.113298132,0.12326656
4.3,0.00761029,0.009078385,0.012413079,0.015293894,0.013780474,0.013646403,0.014683202,0.017510675,0.020492551,0.018988741,0.029489653,0.039898409,0.048850726,0.058680487,0.070345104,0.082156505,0.095215898,0.104160722,0.11604881,0.125956695
4.4,0.007780224,0.009296446,0.012686446,0.015651339,0.014095223,0.013957635,0.015025157,0.017916444,0.020968729,0.019430672,0.030103949,0.040804336,0.049947085,0.059958149,0.072025876,0.084067647,0.097434462,0.106652618,0.118621385,0.128891287
4.5,0.007945405,0.009500286,0.012976554,0.016015081,0.014407844,0.014276125,0.01536715,0.018309839,0.021463861,0.019866018,0.030787688,0.041786827,0.051077395,0.061330308,0.073603327,0.086023397,0.099681004,0.109040838,0.121262287,0.131799804
4.6,0.008120529,0.009707537,0.013263981,0.016383102,0.014712268,0.014583903,0.015721579,0.01872584,0.021937138,0.020327642,0.031495491,0.042694862,0.052244682,0.062694896,0.075179637,0.087938706,0.101781183,0.111539211,0.1238699,0.1346617
4.7,0.00829487,0.009914787,0.013553003,0.016754051,0.015025541,0.014903968,0.016077399,0.01912849,0.022392013,0.020803884,0.032177209,0.04361286,0.053390867,0.064117917,0.076900323,0.089872793,0.104074473,0.114114793,0.126615034,0.13754651
4.8,0.008468361,0.010131197,0.013837994,0.017102473,0.015348278,0.015213483,0.016423009,0.019509831,0.022868002,0.021226463,0.03286636,0.044584217,0.054492359,0.065400408,0.078549453,0.091807894,0.106407265,0.11660747,0.129387069,0.140431622
4.9,0.008643681,0.010342847,0.014118139,0.017450165,0.015670069,0.015535773,0.016776071,0.01992009,0.023341709,0.021676044,0.033583326,0.045500421,0.055706163,0.066690785,0.080236079,0.09375606,0.108789846,0.119041501,0.132027727,0.143243687
5,0.008815186,0.010545862,0.014410351,0.017805811,0.015970478,0.015839098,0.017138681,0.020320759,0.023806365,0.022101621,0.034297847,0.04644081,0.056890732,0.068088839,0.081913107,0.095696696,0.111033363,0.121496964,0.134718151,0.146070734
5.1,0.008987005,0.0107588,0.014711478,0.018179672,0.016293026,0.016149206,0.017493772,0.020702286,0.024275912,0.022579717,0.034998434,0.047390128,0.057978946,0.069496437,0.08353995,0.097536883,0.113263179,0.123843103,0.137332209,0.14896031
5.2,0.009157935,0.010964683,0.015007883,0.018531527,0.016621051,0.016441327,0.017830983,0.021101767,0.024781077,0.023026392,0.035753531,0.048310584,0.05916016,0.070868139,0.085138338,0.099408477,0.115522234,0.126408446,0.140098791,0.151923144
5.3,0.009324615,0.01118735,0.015287888,0.018892364,0.016943342,0.016753833,0.018158551,0.021529678,0.02527973,0.023486033,0.036438199,0.049308209,0.060394499,0.072275962,0.086783975,0.101383929,0.11769547,0.128604615,0.142752314,0.154636913
5.4,0.00949678,0.01140187,0.015576815,0.019253878,0.017252308,0.017079722,0.018493788,0.02195747,0.025755025,0.023931837,0.037088416,0.050258944,0.061517873,0.073635596,0.088350028,0.103281958,0.119801471,0.131071782,0.145270504,0.157791546
5.5,0.009664072,0.011623299,0.015868113,0.019616526,0.017585812,0.017404301,0.018822895,0.022375427,0.026224653,0.024386182,0.037810812,0.0511257,0.062623444,0.074934121,0.09004416,0.105229938,0.12220264,0.133585727,0.14782434,0.160708998
5.6,0.0098318,0.011839108,0.016154315,0.019993004,0.017898859,0.017720997,0.019167563,0.022786839,0.026689025,0.024864158,0.038498101,0.052033101,0.063854957,0.076282234,0.091591108,0.107088924,0.124359178,0.136129909,0.150323369,0.163585027
5.7,0.010007268,0.012056592,0.016422635,0.02035003,0.018219457,0.018055639,0.019505226,0.023181298,0.027196875,0.025319681,0.03919327,0.052991394,0.064948085,0.077623116,0.093294744,0.108987339,0.126467292,0.138761685,0.153013202,0.166521878
5.8,0.010175632,0.012281231,0.016724995,0.020752466,0.018556578,0.018371487,0.019853044,0.02359862,0.02772766,0.025744301,0.039936794,0.053896255,0.066131507,0.078977143,0.094860485,0.110826297,0.128809513,0.141147425,0.155552156,0.169691921
5.9,0.010358031,0.012489016,0.016998988,0.021089787,0.01888139,0.018700255,0.020197389,0.023987657,0.028218338,0.026205683,0.040640383,0.054785247,0.067218496,0.080340362,0.096498931,0.112672436,0.130902929,0.143677633,0.158268586,0.17263755
6,0.01053146,0.012682716,0.017290407,0.021449359,0.019199903,0.019017455,0.020516801,0.024396896,0.028710875,0.026654181,0.04127081,0.055738519,0.068337929,0.081707594,0.098108439,0.114598418,0.133000441,0.146134028,0.160811004,0.175523365
6.1,0.010700351,0.012898952,0.017583056,0.021783366,0.01951924,0.019336975,0.020856989,0.024806756,0.029175373,0.027100675,0.041943879,0.056644918,0.06948672,0.082997748,0.099729903,0.116445932,0.135077318,0.148692011,0.163359263,0.178479976
6.2,0.010866815,0.013116977,0.017889834,0.022144642,0.019842594,0.019655375,0.021203833,0.025229756,0.02964565,0.027520354,0.042644349,0.057563539,0.070604596,0.084280291,0.101436013,0.118379575,0.137329359,0.151164302,0.166039852,0.181367739
6.3,0.011041099,0.013321338,0.018158587,0.022515812,0.02015397,0.019972078,0.021561329,0.025636767,0.030108076,0.02795653,0.043293169,0.05849822,0.071724461,0.085547077,0.103239399,0.120353881,0.139545587,0.153715781,0.168549571,0.184388815
6.4,0.011217443,0.013536156,0.018438379,0.022853936,0.020480981,0.020300126,0.021909664,0.026035344,0.030599101,0.028407414,0.044008467,0.059440628,0.07289795,0.086976856,0.10484496,0.122303968,0.141722407,0.156059156,0.17130171,0.187393626
6.5,0.011385833,0.013753666,0.018719141,0.023196438,0.020812604,0.0206388,0.022268283,0.026467327,0.031088215,0.028869999,0.044649197,0.060298787,0.073967022,0.088264201,0.106510148,0.124075083,0.14390871,0.158592168,0.173989647,0.190344397
6.6,0.011550393,0.013965668,0.018991189,0.023548898,0.021144536,0.020949358,0.022616292,0.026875599,0.03157676,0.029337567,0.045339934,0.061138513,0.075092661,0.08971286,0.108159682,0.126010419,0.146171199,0.160833738,0.17664606,0.193294323
6.7,0.011726716,0.014168266,0.019284409,0.023909548,0.021500908,0.02127075,0.022943515,0.027305003,0.032030794,0.029816191,0.046013423,0.062122959,0.076215165,0.091138844,0.109828741,0.127892097,0.148314955,0.163293985,0.17941319,0.196467909
6.8,0.011907867,0.014381978,0.019562007,0.024277779,0.021813526,0.021589258,0.023288787,0.027704882,0.032494819,0.030290079,0.046664634,0.063012814,0.077333345,0.092447356,0.111372186,0.129777413,0.150720714,0.165698188,0.182199898,0.199296167
6.9,0.012078932,0.014599219,0.019826669,0.024611659,0.022136512,0.021909505,0.023632307,0.028121038,0.033003335,0.030770951,0.047362116,0.063915622,0.078509055,0.093924438,0.113008343,0.131647022,0.153036577,0.168135473,0.184820075,0.202340393
7,0.012252897,0.014815366,0.020110338,0.024946217,0.02247079,0.022242606,0.023972582,0.028531571,0.033524382,0.031223297,0.048012286,0.064786789,0.079619582,0.095228342,0.114723089,0.133484023,0.155283339,0.170468436,0.187507557,0.205237844
7.1,0.012419407,0.015030424,0.020384731,0.025299157,0.022800849,0.022584371,0.024329554,0.028936027,0.034000364,0.031655944,0.048710686,0.065675178,0.080713146,0.096637797,0.116318163,0.135360902,0.157457865,0.172857415,0.190228742,0.208200484
7.2,0.012588659,0.01525075,0.020663415,0.025659666,0.023121486,0.02288085,0.024674683,0.029350758,0.034445929,0.032100304,0.049389914,0.066610597,0.081883128,0.098049035,0.118025954,0.137238712,0.159596121,0.175332435,0.192938685,0.211153367
7.3,0.012764442,0.015450747,0.020961336,0.026014788,0.023438092,0.023194951,0.02500394,0.029753851,0.034913086,0.032580034,0.05007131,0.067557389,0.083041082,0.099376746,0.11966484,0.139168311,0.161788567,0.177769447,0.195651521,0.214025054
7.4,0.012946099,0.015664458,0.021236159,0.026363391,0.023761173,0.023501757,0.025351206,0.030172086,0.035394376,0.033047543,0.050764949,0.068463443,0.084076168,0.100669878,0.121321409,0.141078087,0.163957475,0.180157839,0.198390805,0.216852762
7.5,0.013130589,0.015882974,0.021522429,0.026721653,0.024107407,0.023820536,0.02569196,0.030553719,0.035856687,0.03350803,0.051433836,0.069412316,0.085178219,0.101968443,0.12283049,0.142895764,0.166211885,0.182529866,0.200980746,0.219683625
7.6,0.013308532,0.016086648,0.021807891,0.027086805,0.024422208,0.024113617,0.026036397,0.03096192,0.03636904,0.033976553,0.052149825,0.070329467,0.086339907,0.103391863,0.12441062,0.14466743,0.168410197,0.184913874,0.203660653,0.222617032
7.7,0.013477688,0.016296125,0.022101326,0.027426507,0.024739506,0.024410712,0.026403818,0.031367738,0.036831513,0.034422283,0.052858951,0.071276462,0.08747657,0.104816666,0.125980457,0.146837226,0.170711286,0.187390207,0.206440291,0.225603564
7.8,0.013650293,0.016510157,0.022405632,0.027777783,0.025048154,0.024744513,0.026748828,0.031800642,0.037324097,0.034864429,0.053539201,0.072171736,0.088678031,0.106155283,0.127571095,0.148736407,0.172815699,0.189918413,0.209092602,0.22860508
7.9,0.013819455,0.016730127,0.02269986,0.028152671,0.025355031,0.025030993,0.027083787,0.032228189,0.037815159,0.035344623,0.054235797,0.073109378,0.089834183,0.107473948,0.1292183,0.150622106,0.174978917,0.192410021,0.21185713,0.23162167
8,0.013996527,0.016930387,0.022989634,0.028504148,0.025681568,0.025362533,0.027447216,0.032647582,0.038261331,0.035803029,0.054903161,0.073961915,0.090935313,0.108862769,0.130871676,0.152477606,0.177212105,0.195014818,0.214609504,0.234573849
8.1,0.014173737,0.017148901,0.023273554,0.028878289,0.025997205,0.025686975,0.027804316,0.033060964,0.038756549,0.036275421,0.055581579,0.074889672,0.092079844,0.110214874,0.132532411,0.154512405,0.179246199,0.197414361,0.217271675,0.237429194
8.2,0.014339501,0.017378278,0.023545441,0.0292369,0.026332174,0.026012296,0.028164433,0.033480684,0.039292301,0.036705272,0.056246818,0.075766488,0.093201909,0.111572245,0.134400861,0.156551679,0.181528489,0.199926078,0.219897635,0.240262036
8.3,0.014519801,0.017590348,0.023840645,0.029584694,0.026642079,0.026339596,0.028495664,0.03387886,0.039750595,0.037164947,0.056956105,0.076703911,0.094307103,0.112960411,0.136115639,0.158523141,0.183768336,0.202405972,0.222464605,0.24339092
8.4,0.014691621,0.017817848,0.024134319,0.029967412,0.026971453,0.02666826,0.028815402,0.034270042,0.040216938,0.037609538,0.057637671,0.07766228,0.095503448,0.114208205,0.137812678,0.160458907,0.186024043,0.204972672,0.225228568,0.246337513
8.5,0.014859731,0.018021789,0.02441289,0.030314519,0.027300462,0.026972055,0.029159415,0.034688734,0.040706198,0.038062229,0.058334684,0.078632829,0.096640314,0.115548616,0.139628701,0.162326448,0.188175774,0.20758634,0.228091363,0.249299123
8.6,0.015035281,0.01822013,0.024720307,0.030638309,0.02762133,0.027286194,0.029501367,0.035111206,0.041210407,0.038526441,0.058998274,0.079580818,0.097775978,0.116961528,0.14126721,0.16429403,0.190411118,0.210219319,0.230885909,0.25238129
8.7,0.015219569,0.01843497,0.025018596,0.030987179,0.027943748,0.027594339,0.029856237,0.035510403,0.04172533,0.038973905,0.059698911,0.080477155,0.098943054,0.11836629,0.142780321,0.166093136,0.192570385,0.212563114,0.233542526,0.255119368
8.8,0.015388597,0.018650387,0.02531529,0.03136454,0.028258735,0.02791059,0.030205179,0.035919162,0.042187412,0.0394477,0.060423857,0.081425291,0.100069021,0.119755424,0.144382393,0.167977405,0.194762965,0.215121187,0.236348555,0.257943875
8.9,0.015562756,0.018872073,0.025595174,0.031743215,0.028610241,0.028243728,0.030544049,0.036331114,0.042683538,0.039908938,0.061111376,0.082304931,0.101230039,0.121122184,0.146019703,0.169879496,0.196983967,0.217578751,0.239254922,0.261101537
9,0.015744105,0.019088028,0.025875903,0.032117518,0.028926771,0.028575633,0.030885878,0.036726708,0.043166963,0.040374426,0.061768174,0.083230857,0.102478233,0.122443327,0.147638428,0.171916968,0.199232832,0.220098675,0.242127522,0.26390791
9.1,0.015924412,0.019294765,0.02617384,0.032473717,0.029255382,0.028897138,0.031217607,0.037165263,0.043633879,0.040842446,0.06243537,0.084181887,0.103646993,0.123884886,0.149315408,0.173870568,0.201242076,0.222589828,0.244706304,0.266805719
9.2,0.01611507,0.019531196,0.026465051,0.032805519,0.029574184,0.029184636,0.031558953,0.037553073,0.044131487,0.04129341,0.063155144,0.085127467,0.104837854,0.125290615,0.150900808,0.175933244,0.203347912,0.225086186,0.247256739,0.269674905
9.3,0.016296955,0.019730111,0.026752719,0.033173924,0.029887405,0.029501412,0.031911859,0.03799996,0.044600859,0.04174993,0.063848556,0.086021911,0.106019821,0.126607533,0.152597236,0.177790527,0.205437662,0.227426927,0.249875161,0.272596415
9.4,0.016471451,0.01994296,0.027029392,0.033533154,0.030224208,0.029818494,0.032275612,0.038420047,0.045091868,0.042209683,0.064518097,0.086910525,0.107226478,0.128000306,0.154339721,0.179746299,0.20770936,0.229985137,0.252474306,0.275591972
9.5,0.016637259,0.020154973,0.027320324,0.033922794,0.030550054,0.030155537,0.032623721,0.03885184,0.045571091,0.042650168,0.065193001,0.087747713,0.108449646,0.129490239,0.156154388,0.181647543,0.209909714,0.232524809,0.255307401,0.27860203
9.6,0.016815428,0.020381933,0.027608684,0.034268935,0.030886395,0.030485883,0.032966156,0.039270086,0.046027881,0.043140686,0.065920116,0.088612445,0.109623984,0.130812955,0.157795072,0.18372205,0.211972858,0.234992551,0.257937221,0.281495356
9.7,0.016996542,0.020595715,0.027892754,0.03463726,0.031214729,0.030797786,0.033296147,0.03967895,0.046517224,0.043621087,0.066571699,0.089616897,0.11068895,0.132126682,0.159435603,0.185649831,0.214235996,0.237532471,0.260548373,0.284511056
9.8,0.01718579,0.020811031,0.028184275,0.035001873,0.031533019,0.03111208,0.033634726,0.040078434,0.047030322,0.044083943,0.067258677,0.090572769,0.111812897,0.133553471,0.160968041,0.187677545,0.216530082,0.239890103,0.263099901,0.287322074
9.9,0.017358169,0.021026375,0.028461143,0.035374773,0.031847656,0.031441743,0.033990002,0.040511092,0.047511862,0.044569675,0.06792806,0.091591709,0.112908191,0.134802801,0.162641201,0.189603915,0.218730176,0.242505746,0.265722762,0.290312417
10,0.017530747,0.021232031,0.028750847,0.035725932,0.032192654,0.031752118,0.034333593,0.040920906,0.048008138,0.045034034,0.068581149,0.092549584,0.114079204,0.136266527,0.164301882,0.191565997,0.220900436,0.245092255,0.268271186,0.293331607
10.1,0.017710741,0.021454247,0.029042264,0.036098712,0.032526679,0.032051507,0.034669167,0.041328324,0.048479587,0.045490649,0.069231206,0.093509965,0.115198498,0.137705426,0.165788375,0.193473799,0.22317704,0.247712345,0.27106999,0.296242058
10.2,0.017881771,0.021671975,0.029328767,0.036468147,0.032848994,0.032367317,0.035002728,0.041740131,0.048933266,0.045963235,0.069954548,0.094412247,0.116320483,0.138999817,0.167503917,0.195258557,0.225324475,0.25024692,0.273816168,0.299059968
10.3,0.01805949,0.021886009,0.029608165,0.036852843,0.033156226,0.032694421,0.035322311,0.042163786,0.049422329,0.046408755,0.070647584,0.095370364,0.117496557,0.140400463,0.168982455,0.197092533,0.227540555,0.252816026,0.276641391,0.302059612
10.4,0.018240323,0.022091097,0.029894558,0.037199824,0.033483821,0.033034509,0.035667278,0.042567823,0.049913959,0.046881259,0.07134779,0.096290454,0.118659529,0.141821963,0.17081734,0.199172459,0.229755729,0.255262894,0.279236594,0.304928746
10.5,0.018420123,0.022311173,0.030185673,0.037576299,0.033805604,0.033358973,0.036009934,0.042972482,0.050381764,0.047340451,0.072078014,0.097175085,0.119788403,0.14323793,0.172543297,0.201049985,0.232036874,0.257636421,0.281869701,0.307870031
10.6,0.018601738,0.02252367,0.030483411,0.037954174,0.034131387,0.033690832,0.036336332,0.043373246,0.050840839,0.047820529,0.072814834,0.098088966,0.120936021,0.144567208,0.174225288,0.203009655,0.234264878,0.260030664,0.284516254,0.31065176
10.7,0.018779676,0.022735708,0.030761444,0.03829945,0.034465581,0.034010215,0.036684832,0.043809046,0.051322852,0.048320161,0.073519384,0.09901951,0.122097174,0.145845778,0.175980566,0.204928818,0.236532083,0.262482425,0.287094527,0.313554162
10.8,0.018958076,0.022949296,0.031040999,0.038668231,0.034773837,0.034333373,0.037019671,0.044222456,0.051758858,0.048802299,0.074172742,0.099942235,0.123253943,0.147224717,0.177663953,0.206835803,0.238854956,0.265015626,0.289727227,0.316468993
10.9,0.019134957,0.023175238,0.031339265,0.039013578,0.035099237,0.034663537,0.037362086,0.044629479,0.052221867,0.049267481,0.074873078,0.100802237,0.124388376,0.14855818,0.179234594,0.208656906,0.241029106,0.267628891,0.292490463,0.319556871
11,0.019305898,0.023397892,0.031611043,0.039378726,0.035421129,0.034969655,0.037699704,0.045021811,0.052695688,0.049702091,0.075571853,0.101769197,0.125531737,0.149960857,0.180948167,0.210586369,0.243285082,0.270106604,0.295145323,0.322586631
11.1,0.019477543,0.023615452,0.031887144,0.039743661,0.035744621,0.0352978,0.038046016,0.045429208,0.053177118,0.050149359,0.076261468,0.1027012,0.126708568,0.151373783,0.182643237,0.212452681,0.245651839,0.272527414,0.297853263,0.325550569
11.2,0.019650404,0.023829646,0.032180613,0.040096489,0.036062118,0.035616232,0.0384034,0.045844256,0.053644902,0.050593499,0.076919711,0.103639333,0.127906888,0.152717832,0.184197775,0.214513864,0.247841362,0.275055108,0.300552798,0.328497877
11.3,0.019824587,0.024031105,0.032451698,0.04044949,0.036396284,0.035931673,0.038767974,0.046253313,0.054168306,0.051068938,0.077615199,0.104619538,0.129111729,0.15414524,0.185919301,0.21651082,0.250035601,0.277486271,0.303081822,0.331406523
11.4,0.019994406,0.024236526,0.032721755,0.040816436,0.036727713,0.036265708,0.039112159,0.046673614,0.054627595,0.051531985,0.0782711,0.105499376,0.130258205,0.155515807,0.187579888,0.218344796,0.252169308,0.28001632,0.305783598,0.334269067
11.5,0.02015964,0.024447354,0.032994862,0.041180554,0.037072021,0.036596312,0.039473142,0.047102143,0.055130667,0.052004536,0.078928266,0.106403722,0.131377,0.156910769,0.189215151,0.220222538,0.254358049,0.282523353,0.308610637,0.337236235
11.6,0.020331076,0.024659247,0.033270058,0.041546497,0.037417811,0.036909097,0.039817137,0.047508979,0.055599691,0.052457852,0.079613444,0.107361069,0.132523984,0.158269648,0.190833643,0.222249001,0.256650608,0.28495433,0.311501051,0.340264298
11.7,0.020509132,0.024875015,0.033555398,0.041901164,0.037734485,0.037234198,0.040171836,0.047905524,0.05609032,0.052906834,0.080309292,0.108296074,0.133712009,0.15948972,0.19242679,0.224095599,0.258936219,0.287524283,0.314114028,0.343363973
11.8,0.020687688,0.02508638,0.033832296,0.042263095,0.038065459,0.037553909,0.040530211,0.048320969,0.056567571,0.053394717,0.081033131,0.109266511,0.134855029,0.160793511,0.194083383,0.225944721,0.261195603,0.289959891,0.316845769,0.346043192
11.9,0.020859045,0.025303851,0.034105398,0.042617697,0.038373849,0.037876635,0.040880491,0.048761182,0.057035657,0.05384181,0.081705512,0.110233298,0.135965972,0.162206875,0.195624387,0.227808016,0.263348116,0.292348553,0.319615354,0.349057057
12,0.02103524,0.025521502,0.034379106,0.042959246,0.038692224,0.038202016,0.041220421,0.049162369,0.057533339,0.054300671,0.082404962,0.111152342,0.137133944,0.163566975,0.197300481,0.229749153,0.26564814,0.29495146,0.322506392,0.352080456
12.1,0.021206094,0.025741851,0.034667812,0.043300049,0.039023451,0.038523892,0.041574914,0.049559541,0.058032445,0.054740581,0.083078265,0.112134458,0.138288805,0.164896252,0.19904572,0.231716892,0.267853588,0.297342332,0.325360397,0.355069016
12.2,0.021385914,0.025954057,0.034969086,0.0436622,0.039334106,0.03885723,0.041926739,0.049991588,0.058496945,0.0551886,0.083783997,0.113019129,0.139434398,0.166282126,0.200818115,0.233746941,0.269996191,0.299789806,0.328108101,0.357749973
12.3,0.021567251,0.026180941,0.035247873,0.044035538,0.03965715,0.039193177,0.042284862,0.050394667,0.059044351,0.055643153,0.084472248,0.113909856,0.140557762,0.167799387,0.202417975,0.235639682,0.27199953,0.302374508,0.330777563,0.360701338
12.4,0.02175059,0.026409497,0.035521204,0.044411665,0.039972285,0.039512742,0.04262925,0.050779672,0.059527048,0.056081877,0.085116234,0.114821526,0.141719308,0.16919176,0.204018379,0.237597706,0.27422476,0.304826129,0.333438108,0.363741689
12.5,0.021925321,0.026629738,0.03581587,0.04477311,0.040312971,0.039827715,0.042980627,0.051190375,0.060007545,0.0565799,0.085819754,0.115734342,0.142904934,0.17055334,0.205636828,0.239440815,0.27652712,0.307364125,0.336260148,0.366446044
12.6,0.022108735,0.0268365,0.036114555,0.045142212,0.040643568,0.040141458,0.043337141,0.051637836,0.06052551,0.057011247,0.086489912,0.116670943,0.144025584,0.172045524,0.20722841,0.241364959,0.27877378,0.309608378,0.339000018,0.369379287
12.7,0.022291791,0.027035547,0.036424558,0.045500219,0.04095814,0.040485858,0.043692518,0.052026084,0.060995226,0.057442639,0.087201483,0.117613601,0.145236476,0.173328178,0.208737433,0.243239298,0.281041557,0.312100406,0.341628594,0.372441314
12.8,0.022468192,0.027252756,0.036715469,0.045816979,0.041285204,0.040806807,0.044025833,0.05247409,0.061467517,0.057903436,0.087940087,0.11861242,0.14637656,0.174649654,0.210361091,0.245183418,0.28318617,0.314606706,0.344348976,0.375423332
12.9,0.022644262,0.027478351,0.036996797,0.046165511,0.041612752,0.041117229,0.044361426,0.052912656,0.061943418,0.058363303,0.088615144,0.119525516,0.147588553,0.175968738,0.212056047,0.247256889,0.285369633,0.31703406,0.347024427,0.378483204
13,0.022835284,0.02769113,0.037295485,0.04653085,0.041956864,0.041454958,0.044727874,0.053316398,0.062407837,0.058782172,0.089269742,0.120448191,0.148834426,0.17732566,0.213808163,0.24915994,0.287565228,0.319523531,0.349672129,0.381371794
13.1,0.023022461,0.027894092,0.03757885,0.046864801,0.042263673,0.04176516,0.045083099,0.053773197,0.06289581,0.059221525,0.089970241,0.121291263,0.15000074,0.178706806,0.215494587,0.251105591,0.289832447,0.321889147,0.352367223,0.384477834
13.2,0.023196519,0.028109655,0.037883711,0.047256629,0.04259255,0.042085642,0.045447656,0.054210362,0.063392317,0.059681439,0.09067301,0.122223211,0.151154661,0.180027287,0.217201284,0.253046865,0.292066826,0.324295416,0.355170644,0.387373923
13.3,0.023368145,0.028341679,0.038154457,0.04762933,0.042927553,0.042396317,0.045797545,0.054615454,0.063880656,0.060146835,0.09143696,0.123158469,0.152304116,0.181411496,0.218804868,0.254987607,0.294405683,0.326807599,0.357919832,0.390241269
13.4,0.023531168,0.028560173,0.038424492,0.047972119,0.043278381,0.042721681,0.046148668,0.055025681,0.064359052,0.060612506,0.092129042,0.124120331,0.15347962,0.182721375,0.22052135,0.25698094,0.296648028,0.32928105,0.360826374,0.39328268
13.5,0.023705606,0.028772909,0.038705324,0.048339236,0.043598604,0.043040343,0.046515042,0.055449082,0.064837244,0.061055821,0.092808519,0.12507205,0.154675029,0.184213658,0.222127083,0.259041115,0.298909439,0.331813422,0.36359854,0.396387168
13.6,0.023885583,0.028989731,0.038990612,0.04870236,0.043915361,0.043365064,0.04687292,0.055850327,0.065312692,0.061521162,0.093530045,0.125961529,0.155788691,0.185571877,0.223762095,0.260881647,0.301139031,0.334350563,0.366411609,0.399116825
13.7,0.024057601,0.029191353,0.039277405,0.049063133,0.044251751,0.043697988,0.047194856,0.056275572,0.065773967,0.06196046,0.094226404,0.126899012,0.15696589,0.186870012,0.225436044,0.26279117,0.303399906,0.336819389,0.369246227,0.402121826
13.8,0.024233553,0.029391741,0.039556404,0.049414212,0.044583459,0.044019063,0.047526355,0.056699633,0.066242281,0.062421736,0.094886864,0.12785644,0.158019791,0.188241466,0.227028743,0.264778417,0.305567793,0.33930326,0.371897561,0.405128998
13.9,0.024402959,0.0296146,0.039833917,0.049775772,0.044913629,0.044336027,0.047866351,0.057111655,0.066721916,0.062875187,0.095571653,0.128774787,0.159191725,0.18966753,0.228682054,0.266769387,0.307819795,0.341763483,0.374644478,0.408013513
14,0.024573571,0.02982811,0.040105979,0.050138583,0.045238268,0.044668,0.048208984,0.05752436,0.067227808,0.063345613,0.096233761,0.12970145,0.160305262,0.191036541,0.2304167,0.268666873,0.310085163,0.344256363,0.377343434,0.410891863
14.1,0.024757632,0.030057879,0.040373116,0.050496657,0.045569958,0.044995792,0.048554716,0.057947377,0.067745622,0.063809142,0.096902415,0.130666294,0.161413205,0.192398946,0.232065407,0.270676533,0.312320851,0.346829802,0.379919509,0.413791885
14.2,0.024943711,0.030268852,0.040660513,0.05084876,0.045891864,0.045300617,0.048910815,0.058366373,0.068216273,0.064264431,0.097627775,0.131631174,0.162503966,0.193792489,0.233776258,0.272590283,0.314640511,0.349321995,0.382657045,0.416798236
14.3,0.025115872,0.030469927,0.040935649,0.051201132,0.04621253,0.045594076,0.049270684,0.058793799,0.068704123,0.064728583,0.098326358,0.132544606,0.16371711,0.195065512,0.235399976,0.274422814,0.316738548,0.351865794,0.38542757,0.419661679
14.4,0.02529943,0.03067885,0.041213643,0.05155371,0.046554239,0.045910519,0.049609477,0.059248169,0.069193418,0.065181066,0.099021863,0.133449819,0.164863103,0.196505978,0.236987609,0.276246388,0.319086139,0.354391525,0.388255156,0.422585042
14.5,0.025493646,0.030888007,0.041492096,0.051922089,0.046882475,0.046219083,0.049955501,0.05964114,0.069696011,0.065654368,0.099765038,0.134488529,0.165993177,0.197899903,0.238695692,0.27814102,0.321440153,0.356920999,0.39119785,0.425537723
14.6,0.025679697,0.031106499,0.041762641,0.052261791,0.047207429,0.0465425,0.050343553,0.06006823,0.070146442,0.066116763,0.100468063,0.135432474,0.167120486,0.199306175,0.240303101,0.280199362,0.323699937,0.359465552,0.393855089,0.428575314
14.7,0.025859313,0.031310224,0.042025989,0.052634171,0.047539609,0.046858025,0.050695938,0.060480713,0.070652189,0.066594899,0.101171334,0.136392681,0.16833807,0.200740495,0.241921105,0.28220981,0.325855391,0.362048931,0.396518788,0.431910776
14.8,0.02603352,0.031503808,0.042332498,0.052983043,0.047857237,0.047190626,0.051035581,0.060878888,0.071157288,0.067083849,0.101826642,0.137322896,0.169573249,0.202123167,0.243611447,0.284253142,0.328055391,0.364499171,0.399414419,0.434941902
14.9,0.026203278,0.031718239,0.042629058,0.053362511,0.048186685,0.047523515,0.051374284,0.061323209,0.071629565,0.067544806,0.102547085,0.138312513,0.170742685,0.20346565,0.245304803,0.286148544,0.330320089,0.367107616,0.402254827,0.437816943
15,0.026383369,0.031917792,0.042913618,0.053703186,0.048491229,0.047859535,0.051730675,0.06175478,0.072162831,0.068040426,0.103254697,0.139182118,0.171940514,0.204830381,0.246895187,0.288016179,0.332696979,0.369667366,0.404817861,0.440876574
15.1,0.026566741,0.032130805,0.043195011,0.054049262,0.048833852,0.048211342,0.052093426,0.062173497,0.072664178,0.068492349,0.103945729,0.140125613,0.173080786,0.206231648,0.248505784,0.28994865,0.335076415,0.372177341,0.407491495,0.44398911
15.2,0.026739653,0.032360263,0.043472878,0.054384284,0.049176761,0.048535979,0.052452996,0.062569924,0.073148481,0.068986134,0.104649369,0.14098941,0.174173028,0.207629194,0.250154231,0.291957379,0.337362324,0.374709691,0.410263834,0.446977057
15.3,0.02691664,0.032576662,0.043754506,0.054748016,0.049524215,0.048866137,0.052813005,0.062999103,0.073663335,0.069433624,0.105368755,0.141916845,0.175314008,0.209125814,0.251811268,0.293941726,0.339624349,0.37718958,0.412744266,0.450052507
15.4,0.027098445,0.032775014,0.044037586,0.055088674,0.0498572,0.04919298,0.053160145,0.063416829,0.074129345,0.069889416,0.106058762,0.142809625,0.176421644,0.210537335,0.253443155,0.295820879,0.342054449,0.379629665,0.415723476,0.453246435
15.5,0.027282642,0.032979564,0.044312253,0.055428853,0.050185233,0.04953185,0.05351012,0.063823132,0.074634058,0.070319489,0.106718547,0.143696825,0.177574378,0.211963268,0.255184494,0.297641591,0.344198772,0.382001199,0.41839761,0.456067605
15.6,0.027462052,0.033192699,0.044593719,0.055793078,0.050515769,0.049864306,0.053885961,0.064253275,0.075140255,0.070791604,0.10740162,0.144669301,0.178769032,0.213376514,0.256863725,0.29965383,0.346536642,0.384617515,0.421186435,0.459206109
15.7,0.027629988,0.033408277,0.044869358,0.056165414,0.050839098,0.050193476,0.054255523,0.064656366,0.075638778,0.071247182,0.108081362,0.145625315,0.179951562,0.214770509,0.258535323,0.301593233,0.348839487,0.387171345,0.423775718,0.46215821
15.8,0.027811689,0.033628548,0.045149995,0.056511666,0.051178271,0.050505543,0.054613406,0.06507658,0.076139718,0.071741868,0.108784831,0.146565172,0.181081308,0.216122182,0.260173836,0.303613277,0.350968313,0.389637431,0.426609972,0.465172231
15.9,0.0279857,0.033853169,0.04544417,0.056854198,0.051508517,0.050824141,0.054972861,0.065511913,0.076678261,0.072201329,0.109515483,0.147486422,0.182278753,0.217499035,0.261742108,0.305558113,0.353388925,0.392063382,0.429372386,0.46804966
16,0.028171444,0.034071087,0.045778258,0.05718916,0.051866461,0.051146669,0.05533019,0.065943296,0.077163709,0.072635565,0.110235717,0.148409666,0.18349643,0.218873792,0.263299882,0.307492365,0.355772744,0.394572871,0.432243463,0.471072035
16.1,0.028354569,0.03428279,0.046056846,0.057554326,0.052199341,0.051475188,0.055677093,0.066376583,0.077632788,0.073113699,0.110936709,0.149401695,0.184639144,0.220263162,0.26493554,0.309488986,0.357896579,0.396992561,0.43503852,0.47391618
16.2,0.028539712,0.034507013,0.046350212,0.057919949,0.052521206,0.051797982,0.056051136,0.066785356,0.078137541,0.073590013,0.111664373,0.150318165,0.185706226,0.221692682,0.26667694,0.311415113,0.360106207,0.399472714,0.43775561,0.476909522
16.3,0.02871308,0.034720515,0.04663957,0.058272751,0.05283823,0.052133745,0.05639407,0.067201708,0.078631122,0.074044705,0.112381691,0.151248356,0.186835698,0.223162573,0.268387919,0.313521934,0.362324257,0.401853481,0.440371518,0.479938039
16.4,0.028885325,0.034930531,0.046922228,0.058613695,0.053148595,0.052470826,0.056758526,0.067612959,0.079132612,0.074493987,0.113099747,0.152230839,0.187939091,0.224494874,0.270065182,0.315668478,0.364547414,0.404364372,0.443053945,0.482939073
16.5,0.029065026,0.035154594,0.047200997,0.058983644,0.05345818,0.052823829,0.057086097,0.068024138,0.079591942,0.074938815,0.113810264,0.153154134,0.189060201,0.225895169,0.27165264,0.317683905,0.366839903,0.406869468,0.445716504,0.4858912
16.6,0.029254139,0.035356545,0.047486264,0.059314086,0.05377733,0.053142089,0.057435193,0.068447956,0.080085644,0.075400416,0.114506165,0.15408721,0.190245469,0.22732901,0.27337421,0.319650206,0.369083168,0.409414335,0.448453931,0.48886673
16.7,0.029420223,0.035575476,0.047775885,0.059690802,0.054091886,0.05347203,0.057800489,0.068891949,0.080556934,0.075879949,0.11517222,0.155019634,0.191501686,0.228760464,0.275041389,0.321640841,0.371398274,0.411873723,0.451158567,0.491983161
16.8,0.02960416,0.03580258,0.048048132,0.060064225,0.054440907,0.053808696,0.058155377,0.069310396,0.081025834,0.07637262,0.115872498,0.155917689,0.192649602,0.230077277,0.276827543,0.323654347,0.373731166,0.414485823,0.453913348,0.494990989
16.9,0.029785939,0.036029893,0.048352086,0.060413162,0.054760603,0.054153341,0.058534764,0.06973575,0.081494656,0.076846876,0.116583219,0.156838816,0.193782241,0.231496516,0.278504941,0.325591037,0.375965381,0.417033817,0.456502695,0.498240861
17,0.029959846,0.036242882,0.048632066,0.060773655,0.055094049,0.054483597,0.058898753,0.070165459,0.081980239,0.077300536,0.117248008,0.157823252,0.194886307,0.232812337,0.280199249,0.32751874,0.378238489,0.41965614,0.459272714,0.501110386
17.1,0.030151695,0.0364605,0.048916085,0.061141857,0.055408863,0.054796587,0.059244686,0.070598923,0.082476189,0.077758976,0.117960298,0.158762854,0.196013273,0.234171548,0.28191708,0.329440041,0.380505935,0.42220507,0.461968406,0.504007276
17.2,0.030333514,0.036690429,0.049188807,0.06152411,0.055736327,0.055139619,0.059598125,0.071020987,0.082944319,0.078260976,0.118711541,0.159697869,0.197113322,0.235533994,0.283588989,0.33143616,0.382839727,0.424697668,0.464791394,0.506996894
17.3,0.030518651,0.036907109,0.049475273,0.061921921,0.056082982,0.055445697,0.059959853,0.071496312,0.083427725,0.078728668,0.119424065,0.160704491,0.198261121,0.237043896,0.285235891,0.33341487,0.385056594,0.427305507,0.467601852,0.510011953
17.4,0.030693967,0.037122622,0.049764108,0.062282351,0.056439089,0.055776019,0.060323513,0.07191939,0.083898947,0.079217986,0.120120353,0.161746899,0.1994691,0.238432284,0.286949711,0.335425002,0.387278242,0.429759414,0.470613441,0.513082324
17.5,0.030869154,0.037343066,0.050053426,0.062638234,0.056767166,0.056101723,0.060669281,0.072338147,0.084374857,0.079663264,0.120781819,0.162735312,0.200632189,0.239793227,0.288603191,0.337431315,0.389494467,0.43229369,0.47332697,0.516026021
17.6,0.03102748,0.037559759,0.050326404,0.063000492,0.057118755,0.056420983,0.06104,0.072757947,0.084889876,0.080161094,0.12148558,0.163669097,0.201799841,0.241274068,0.290346957,0.339278251,0.391790404,0.434756763,0.475918832,0.51896842
17.7,0.031214611,0.037772738,0.050629313,0.063380555,0.057434168,0.056742627,0.061406436,0.073191795,0.085377282,0.080610487,0.1221386,0.164667598,0.202915514,0.242664137,0.292041268,0.341230165,0.394034153,0.4371415,0.478661416,0.521753843
17.8,0.031396482,0.037994252,0.050925789,0.063725082,0.057764624,0.057061847,0.061758981,0.073612003,0.085908349,0.081063766,0.122834311,0.165607003,0.204178853,0.244085059,0.293613673,0.343281398,0.39636104,0.439609011,0.481390414,0.524651573
17.9,0.031567348,0.038205534,0.051233287,0.064073718,0.05809343,0.057412027,0.06210199,0.074020339,0.086398701,0.081539621,0.123514301,0.166564082,0.205298753,0.245541964,0.295190074,0.345098828,0.398478902,0.44217917,0.484219006,0.527810339
18,0.031743266,0.038417967,0.051514339,0.064417669,0.058422967,0.057742332,0.062443249,0.074445974,0.086871018,0.082038383,0.124183904,0.167470874,0.206512073,0.247084458,0.29678196,0.347143935,0.400747309,0.444811434,0.486898567,0.530900938
18.1,0.031926838,0.038645331,0.051804581,0.064778714,0.058745844,0.058064514,0.062826453,0.074862598,0.087374377,0.082522645,0.124856241,0.168479375,0.207700805,0.248548301,0.298334707,0.349170574,0.403034174,0.44715509,0.489631769,0.533780439
18.2,0.032109922,0.038858458,0.052093225,0.065147801,0.059086859,0.058406684,0.063182371,0.075271218,0.08785199,0.082995337,0.125616166,0.16945323,0.20884158,0.249848179,0.299967605,0.351090481,0.405354024,0.449635738,0.492409072,0.536800767
18.3,0.032285748,0.039070166,0.052367571,0.065516758,0.059429181,0.058731151,0.063545315,0.075708423,0.088304527,0.083474068,0.126305804,0.170363418,0.209977195,0.251295252,0.301635799,0.35314189,0.407604056,0.452105542,0.495288517,0.539764048
18.4,0.032465476,0.03929669,0.052637182,0.065901199,0.059768569,0.059079416,0.063897269,0.076153098,0.088812326,0.083952363,0.126986317,0.171292984,0.211215862,0.252708919,0.303231403,0.355011762,0.410050724,0.454542621,0.498033294,0.542699092
18.5,0.032633181,0.039499457,0.05292906,0.066257944,0.060103566,0.059428325,0.064260814,0.076607184,0.089276911,0.084428372,0.12767625,0.172216476,0.212347277,0.254108407,0.304804562,0.356979914,0.412324106,0.456864029,0.500782261,0.545709136
18.6,0.032820886,0.039718005,0.05321757,0.066627891,0.060428834,0.059763783,0.064638626,0.077028498,0.089758497,0.084897499,0.128381644,0.173099295,0.213537795,0.255554329,0.306563796,0.359036024,0.414542749,0.459400409,0.50334249,0.548740505
18.7,0.032994787,0.039919042,0.05349497,0.066976128,0.060769918,0.060079994,0.065001093,0.077492081,0.090265068,0.08537313,0.129084624,0.17406458,0.214677867,0.257023804,0.308286339,0.360938678,0.416839995,0.461917687,0.505979686,0.551703763
18.8,0.03317345,0.040128482,0.053778839,0.067342387,0.061093511,0.060419307,0.065377238,0.077937045,0.090761255,0.085839681,0.129791066,0.175071235,0.215814288,0.258478621,0.309977939,0.362909336,0.419173602,0.464509786,0.508792196,0.554794747
18.9,0.033349075,0.040346417,0.054062308,0.067704008,0.06144477,0.060747482,0.065739819,0.07836773,0.091236831,0.086299664,0.130447992,0.176022924,0.217051536,0.260030412,0.311566031,0.364901052,0.421437807,0.467172966,0.511580393,0.557643828
19,0.033524474,0.040566291,0.054349384,0.068056363,0.061769258,0.061113009,0.066093896,0.078833789,0.091694813,0.086777568,0.131135749,0.177009716,0.218173456,0.261413854,0.313286097,0.366787557,0.423698793,0.469706556,0.514285839,0.560600921
19.1,0.033697369,0.040788775,0.054622321,0.068427451,0.062093286,0.061457306,0.066479378,0.079268901,0.092175553,0.087251455,0.131817177,0.177971133,0.219254701,0.262726335,0.314990113,0.368829568,0.426002324,0.472311117,0.516984811,0.563708981
19.2,0.033875093,0.041016178,0.0549081,0.068761363,0.062425153,0.061782717,0.06683702,0.079706155,0.092659229,0.087718695,0.132508445,0.178889217,0.220383296,0.264133705,0.316767621,0.370898352,0.428178804,0.474925191,0.519782619,0.566584005
19.3,0.034047549,0.041229226,0.055185892,0.069129082,0.062764811,0.062132614,0.067181518,0.08014818,0.09314204,0.088178833,0.133245232,0.179814621,0.221577141,0.265544348,0.318477352,0.372835986,0.430283596,0.477521444,0.522548724,0.569707039
19.4,0.034224744,0.041452979,0.055458939,0.069485642,0.063092144,0.062463771,0.067532567,0.080582682,0.093616795,0.088618458,0.133939919,0.180800341,0.222725581,0.266906012,0.320168171,0.374756475,0.432590535,0.480068057,0.525335061,0.572705501
19.5,0.0344102,0.041660494,0.055756525,0.069846514,0.063399076,0.062816594,0.067906213,0.080996029,0.094077285,0.089071976,0.134618707,0.181748836,0.223888482,0.268292217,0.321858502,0.376834414,0.434885256,0.482638918,0.528053124,0.575831376
19.6,0.034591002,0.041881312,0.056056168,0.070193834,0.063741238,0.063155355,0.06827389,0.081436345,0.094587706,0.089564459,0.135374621,0.182681454,0.225040195,0.269651719,0.323517349,0.378724241,0.43718671,0.485190796,0.530872773,0.578864381
19.7,0.034776055,0.042090425,0.056351705,0.07054784,0.064079357,0.063471724,0.068641805,0.081850693,0.095057682,0.090019559,0.13607457,0.18369915,0.226166084,0.27105656,0.325180045,0.380722397,0.439352468,0.487648303,0.533742399,0.581799949
19.8,0.034957103,0.042311372,0.056638544,0.070917374,0.064420774,0.063803798,0.069024472,0.082274597,0.095527607,0.090477849,0.136803063,0.184641531,0.227372084,0.27252942,0.326924764,0.382675604,0.441722944,0.490301497,0.536518147,0.584968702
19.9,0.035139854,0.042521575,0.056917289,0.071285668,0.064763439,0.064147689,0.069409468,0.082716804,0.096035386,0.09096923,0.137526889,0.185549424,0.228533778,0.273949098,0.328628871,0.384850003,0.443861195,0.493044901,0.53919449,0.587637023
20,0.035320859,0.042732682,0.05720378,0.071651667,0.065096454,0.064474474,0.069759083,0.083170515,0.096520628,0.091467038,0.138256491,0.18652719,0.229683187,0.275376426,0.330406753,0.386916691,0.446134488,0.495535409,0.542083854,0.590514533
20.1,0.035500836,0.042959292,0.057497813,0.071997663,0.0654506,0.064833092,0.070133642,0.083591038,0.09699536,0.091945171,0.138961936,0.187435307,0.230892098,0.276809971,0.332063717,0.388917288,0.448548044,0.498298937,0.544887897,0.593637202
20.2,0.035690246,0.043168575,0.05779734,0.072371999,0.065790307,0.065161986,0.070482579,0.08402957,0.097477778,0.09240716,0.13969729,0.188389439,0.232027194,0.278170716,0.33385086,0.390806095,0.450797285,0.500873682,0.547835362,0.596757131
20.3,0.03587743,0.04336919,0.058090508,0.072713546,0.066124749,0.065508309,0.07082492,0.084422683,0.097999886,0.092861448,0.140374243,0.189368278,0.233220248,0.279484253,0.335621794,0.392729654,0.453187122,0.503430224,0.550724445,0.599778915
20.4,0.036061479,0.043590677,0.058376684,0.073067259,0.066473709,0.065874867,0.071206412,0.084867298,0.098532139,0.093333138,0.141066186,0.190346476,0.234354694,0.280841285,0.33732723,0.394579062,0.455384629,0.505941417,0.553561629,0.602875719
20.5,0.036243117,0.043796374,0.058648875,0.073440344,0.066784878,0.06622743,0.071575229,0.085292534,0.099031317,0.093803259,0.141795329,0.191363364,0.23550765,0.282329427,0.339061055,0.396558281,0.457789009,0.508490642,0.556379555,0.60601582
20.6,0.036407718,0.044016249,0.058932887,0.073807679,0.067107554,0.066574642,0.071948131,0.085721868,0.099488199,0.094262738,0.142509435,0.192306617,0.236644004,0.283762317,0.340699798,0.398597678,0.460181872,0.511073707,0.559103091,0.608956692
20.7,0.036591985,0.04422028,0.059221191,0.074159368,0.067434235,0.06692238,0.072313117,0.086187984,0.099988292,0.094731039,0.143225985,0.193284905,0.237793814,0.285222567,0.342317382,0.400596866,0.462290217,0.513692918,0.561786759,0.612014297
20.8,0.036766286,0.044437589,0.059498679,0.074503988,0.06778712,0.067249337,0.0726897,0.086625802,0.100485296,0.095239837,0.143939521,0.194274764,0.238941078,0.286584996,0.344099564,0.402621098,0.464696647,0.516256246,0.564681136,0.615154036
20.9,0.036936709,0.044650061,0.059795589,0.074868033,0.068123103,0.067566028,0.07307421,0.087064357,0.100988564,0.095721704,0.144662544,0.19524249,0.240154915,0.287890345,0.345707317,0.404553286,0.466938184,0.518946602,0.567499863,0.61817588
21,0.037119275,0.044860686,0.060078271,0.075235039,0.068487063,0.067889324,0.073438324,0.087519681,0.101474866,0.096236988,0.145354806,0.19614953,0.241371412,0.289313588,0.347370069,0.406608611,0.469292468,0.521564954,0.570115571,0.621091981
21.1,0.037300227,0.045073862,0.060365987,0.075624004,0.068809524,0.068220549,0.073793444,0.087963509,0.102005449,0.09671005,0.146056028,0.197162159,0.242490432,0.290716273,0.34901866,0.408566928,0.471566089,0.524072218,0.572864251,0.624038958
21.2,0.037479391,0.045286778,0.060649667,0.075982199,0.069157056,0.068555942,0.074147955,0.088393083,0.102503654,0.097221304,0.14673284,0.198119822,0.243635422,0.292156149,0.35084082,0.41042923,0.473855999,0.526508047,0.575689794,0.627070452
21.3,0.037652658,0.045524811,0.060929781,0.076332702,0.069483586,0.068888956,0.074506855,0.088841976,0.10304385,0.097702299,0.147440531,0.199071828,0.244749834,0.293675217,0.352547579,0.412542096,0.476066647,0.528951417,0.578444823,0.630261841
21.4,0.037844302,0.045752688,0.061210807,0.076708144,0.069838485,0.069217349,0.074898526,0.089287055,0.10357885,0.098185858,0.148128717,0.200055516,0.245864038,0.295131139,0.354253766,0.414516028,0.47828149,0.531542629,0.581390005,0.633403567
21.5,0.038025861,0.045956058,0.06149814,0.077075814,0.070189405,0.06955832,0.075278812,0.089710831,0.104074291,0.098686103,0.148829873,0.200999352,0.247021556,0.296600047,0.355993326,0.416559333,0.480380082,0.53419634,0.584091544,0.636550256
21.6,0.038220422,0.046176965,0.061774863,0.077437807,0.070526305,0.069910018,0.075648968,0.090127558,0.10456618,0.099158986,0.149560311,0.201903156,0.248242126,0.298000952,0.357667869,0.418536003,0.482766413,0.536609618,0.58665022,0.639500553
21.7,0.038398042,0.04639168,0.062078184,0.077796852,0.070877525,0.070238241,0.076034003,0.090557557,0.105059023,0.099617244,0.150296618,0.202865499,0.249399516,0.299501718,0.359321586,0.420573705,0.485019017,0.539114998,0.589326939,0.642459736
21.8,0.038579684,0.046613974,0.062355877,0.078159581,0.071230713,0.07058057,0.076404847,0.090982055,0.10554491,0.100095682,0.151000014,0.2038307,0.250603538,0.300977228,0.360919214,0.422587425,0.487365782,0.541738287,0.59205598,0.645695855
21.9,0.038757418,0.046831083,0.062616571,0.078513281,0.071572508,0.070921003,0.07677341,0.091454751,0.106053644,0.100570238,0.15171189,0.204803827,0.251743688,0.302399122,0.362576479,0.424601511,0.489799045,0.54423622,0.594825737,0.648904376
22,0.038938,0.047055785,0.062906603,0.078902665,0.071915834,0.07126692,0.077138627,0.091923298,0.106542923,0.101043902,0.152437195,0.20574287,0.252920653,0.303842703,0.364237705,0.426597141,0.492057476,0.546837328,0.597409612,0.651958716
22.1,0.039121208,0.047269612,0.063209653,0.079283782,0.072244987,0.071615368,0.077512473,0.092368403,0.107045546,0.101529421,0.153119169,0.20673642,0.254056233,0.305274657,0.365943779,0.428811894,0.494245185,0.549402484,0.6002134,0.654985678
22.2,0.039292369,0.047486886,0.063482081,0.079651724,0.072579753,0.071978568,0.077885477,0.092808527,0.107574052,0.102002474,0.153804478,0.207703637,0.255215753,0.306721763,0.367629236,0.430779793,0.49666568,0.551918753,0.603066012,0.657852841
22.3,0.039470131,0.04770878,0.063781517,0.079980415,0.072931166,0.072335746,0.078258948,0.09325226,0.10811154,0.102470058,0.154518643,0.208613839,0.256433003,0.308160286,0.369361717,0.432763885,0.499033395,0.554610333,0.60585903,0.661096245
22.4,0.039647359,0.047924308,0.064072912,0.08033251,0.073270866,0.072698791,0.078628047,0.093701684,0.108602561,0.102943315,0.155234645,0.209586405,0.257574332,0.309555294,0.371075377,0.434772381,0.501296254,0.557119734,0.608657234,0.664241557
22.5,0.039828028,0.048133123,0.064361794,0.080692113,0.073618419,0.073054954,0.078994843,0.094133551,0.109107501,0.103437183,0.155954251,0.210593241,0.258766041,0.310998046,0.372761389,0.436833401,0.503576802,0.559867069,0.611584142,0.667389328
22.6,0.040004471,0.048338199,0.064649859,0.081052808,0.073967692,0.073405953,0.079381877,0.094571547,0.109572532,0.103899623,0.156704154,0.211576154,0.25992007,0.31238168,0.374494496,0.439007914,0.505889786,0.562424727,0.614292953,0.670564151
22.7,0.040179989,0.048551298,0.064936856,0.081404569,0.074301494,0.073751148,0.079739383,0.095027129,0.110069926,0.104376067,0.15740189,0.212537967,0.261131689,0.313805609,0.376165241,0.441053347,0.508323262,0.565119975,0.617001502,0.673654349
22.8,0.040372215,0.04877919,0.065270308,0.081750857,0.074658125,0.074087786,0.080112636,0.095486527,0.11058764,0.104864015,0.158107665,0.213535489,0.262284286,0.315219458,0.37785486,0.442983439,0.510587061,0.567785362,0.619763399,0.676700037
22.9,0.040555762,0.048983944,0.065574684,0.082117051,0.075016368,0.074468077,0.080494208,0.09591172,0.111095322,0.105337858,0.158832477,0.214548535,0.263493837,0.31661577,0.379618077,0.444989347,0.512928496,0.5703099,0.622649476,0.679562247
23,0.040750127,0.049199727,0.065860132,0.082472472,0.075357152,0.074821448,0.080839103,0.096359837,0.111620982,0.105774492,0.159552993,0.215495916,0.264725945,0.318018511,0.381343058,0.44689818,0.515267031,0.57288225,0.625325826,0.682537794
23.1,0.040944424,0.04943054,0.066157173,0.082818742,0.075699702,0.075153415,0.0811825,0.096777274,0.112118015,0.106231423,0.160308289,0.216445271,0.265908179,0.319367168,0.382914229,0.448914918,0.517480361,0.575409849,0.628290726,0.685546568
23.2,0.041128996,0.049639558,0.066445269,0.083182087,0.076041029,0.075486977,0.081566455,0.097188367,0.112602388,0.106709544,0.161061223,0.217476515,0.267057038,0.320720382,0.384670818,0.450820597,0.519774815,0.578086793,0.63109293,0.688755201
23.3,0.041321276,0.049839336,0.066728027,0.083541836,0.076384542,0.075848315,0.08193593,0.097610066,0.113112062,0.107214237,0.161782377,0.218450461,0.268255658,0.32213603,0.386401277,0.452793766,0.522124131,0.580757437,0.633751323,0.691923075
23.4,0.041505112,0.05005578,0.066998302,0.083901055,0.076737069,0.076172666,0.082286466,0.098062938,0.113630899,0.107691635,0.162458887,0.219412979,0.269480431,0.323579752,0.388189525,0.45476077,0.524439815,0.58327484,0.636304391,0.694847059
23.5,0.041682246,0.050277325,0.067279372,0.084255978,0.077105205,0.076495319,0.082656659,0.098512477,0.114131217,0.108168695,0.163145994,0.220337359,0.270598814,0.324996187,0.389955569,0.456680977,0.526843214,0.585788897,0.639075737,0.69802681
23.6,0.041856857,0.050505396,0.067570485,0.08460489,0.077426386,0.076827854,0.08305464,0.098968561,0.114652066,0.108638004,0.163811245,0.221364704,0.271833071,0.326392308,0.391628939,0.458645307,0.529135192,0.588560168,0.641757044,0.700975469
23.7,0.042036675,0.050725652,0.067866981,0.084968254,0.077760329,0.07717068,0.083407352,0.099414947,0.11510603,0.109091909,0.164491126,0.2223333,0.273071461,0.327930058,0.393341008,0.460708315,0.531568165,0.591024165,0.64457971,0.704061939
23.8,0.042219799,0.050946485,0.068155784,0.085326017,0.078132666,0.077512141,0.083775404,0.099822568,0.115561724,0.109561905,0.165207153,0.223364101,0.27421976,0.329286643,0.395174636,0.462801019,0.533878566,0.593561729,0.647311554,0.707113287
23.9,0.042403569,0.05117872,0.068449178,0.085693694,0.078483069,0.077862592,0.084147074,0.100262447,0.116048796,0.110029002,0.165958113,0.224299932,0.27541153,0.330708994,0.396825265,0.464926885,0.536204692,0.596194558,0.65006188,0.710197804
24,0.042585305,0.051405159,0.068747726,0.086054676,0.078833594,0.078222101,0.084534647,0.100699457,0.116568502,0.110549816,0.166686644,0.225256959,0.27663828,0.332127904,0.398624435,0.466843268,0.538387485,0.598702113,0.652871882,0.713233596
24.1,0.042770101,0.051610308,0.069046362,0.086402366,0.079179698,0.078578699,0.084910036,0.101157091,0.117103094,0.111042861,0.167417288,0.226223002,0.277772651,0.333514573,0.400263001,0.469008426,0.540697276,0.601197135,0.6556094,0.716478588
24.2,0.042946217,0.051834849,0.069331585,0.086792633,0.079508085,0.078910037,0.085287357,0.101602624,0.117641111,0.111502986,0.168190842,0.227259452,0.278946635,0.334942301,0.40184442,0.470949756,0.543014301,0.6039206,0.658330744,0.719664326
24.3,0.043128208,0.052045502,0.069627833,0.087137058,0.079826303,0.0792905,0.085656759,0.102081389,0.118162674,0.111971124,0.168927282,0.228250541,0.280147883,0.336420401,0.403618909,0.473012496,0.545326655,0.606639618,0.661281415,0.72297944
24.4,0.043322388,0.052258213,0.069914416,0.087509861,0.080176399,0.07963794,0.086017907,0.102512148,0.118672906,0.112445996,0.169682383,0.229263928,0.281372632,0.337936573,0.405297563,0.474932994,0.547642262,0.609113497,0.664196985,0.726200577
24.5,0.043504271,0.052468442,0.070216922,0.087849619,0.080546182,0.080005079,0.086395604,0.10296933,0.119163014,0.11289291,0.170393354,0.230229793,0.282553674,0.339300349,0.40699007,0.477022818,0.549680541,0.611704248,0.666988564,0.729323047
24.6,0.043690306,0.052698889,0.070485461,0.088221358,0.080901136,0.08033111,0.086755982,0.103413812,0.119642921,0.113388368,0.171110074,0.231228592,0.283802372,0.340833567,0.408758952,0.478995152,0.5520131,0.614195746,0.669834188,0.732247579
24.7,0.043867161,0.052926398,0.070775463,0.088569456,0.081236297,0.080671712,0.087136378,0.103860651,0.120165034,0.113869139,0.171836848,0.232147343,0.285046462,0.342283686,0.41040256,0.48106469,0.554494019,0.616876707,0.672855218,0.735651186
24.8,0.044036106,0.05313895,0.071064137,0.088930882,0.081584621,0.081011803,0.087519488,0.104319272,0.12069511,0.114351494,0.172586085,0.233166722,0.286192215,0.343654577,0.41215039,0.483151703,0.5568596,0.619376973,0.6756178,0.73890276
24.9,0.044211878,0.053355196,0.071363171,0.089295776,0.0819272,0.081369681,0.087901794,0.104771386,0.121195694,0.114820941,0.173312615,0.234151801,0.287379819,0.345066157,0.413778078,0.48516822,0.559262926,0.622122839,0.678277912,0.742124644
25,0.044395493,0.053574787,0.071650507,0.089654826,0.082257491,0.081724218,0.088312213,0.105228947,0.121700515,0.115299447,0.174057349,0.235220631,0.288607731,0.346597775,0.415513796,0.487201568,0.561446176,0.624575435,0.681125903,0.745304803
25.1,0.044573165,0.053783517,0.071933108,0.090024218,0.082607981,0.082082078,0.088682128,0.105666339,0.122193709,0.115783608,0.174813008,0.236244053,0.28986624,0.348094991,0.417097292,0.489282779,0.563686579,0.626986739,0.683916044,0.748570086
25.2,0.044742555,0.054008019,0.072231836,0.090399894,0.082960874,0.082446576,0.089049872,0.106104486,0.122718674,0.116286751,0.175481238,0.237235055,0.290991027,0.349706519,0.418825334,0.491206043,0.566169979,0.629666776,0.686670819,0.751786001
25.3,0.044917443,0.054221879,0.07251929,0.090731946,0.083302852,0.082801415,0.089422441,0.106562213,0.123210005,0.116771814,0.176156494,0.238304775,0.292237954,0.351227928,0.420577389,0.493222388,0.56862705,0.632362581,0.689314666,0.754848833
25.4,0.045104514,0.054449604,0.072805611,0.091112239,0.083646804,0.083148041,0.089799557,0.10701619,0.123712719,0.117254504,0.176846642,0.239296179,0.293453953,0.352725754,0.422281868,0.495090751,0.570812432,0.635002438,0.692119052,0.758113861
25.5,0.045278164,0.054672178,0.073095315,0.091451583,0.083974008,0.083505436,0.090156717,0.107464155,0.124236013,0.117766321,0.177565841,0.240303627,0.294556322,0.354268706,0.424115658,0.497090402,0.573079119,0.637698559,0.695023884,0.761224519
25.6,0.045461984,0.054886081,0.073382254,0.091776067,0.084324768,0.0838377,0.090519232,0.107888711,0.124761696,0.11823207,0.178264195,0.241266088,0.295787949,0.355801768,0.425842942,0.499079689,0.575430746,0.640250633,0.697691316,0.764271708
25.7,0.045647872,0.055098801,0.073670382,0.09212463,0.084679518,0.084194632,0.090885765,0.108322097,0.1252771,0.118746535,0.1790531,0.242250277,0.296991826,0.357213031,0.427496116,0.501016804,0.577635515,0.642981686,0.700656668,0.767358626
25.8,0.04582447,0.055307672,0.073948615,0.09247943,0.085051386,0.084564991,0.091277046,0.108770367,0.125766687,0.119246191,0.179781099,0.243220784,0.298212161,0.358704287,0.429185233,0.502987558,0.579885363,0.645700041,0.703746255,0.770504232
25.9,0.045996989,0.055538068,0.074241685,0.092854658,0.085407339,0.084904346,0.091656195,0.109214841,0.12631157,0.119696968,0.180499935,0.244198768,0.299478788,0.360067522,0.430873028,0.504967427,0.582291424,0.648370115,0.70662702,0.773915459
26,0.046177488,0.055760348,0.074553589,0.093225201,0.085733497,0.085250844,0.092042315,0.109665819,0.126828438,0.12018727,0.181213112,0.24518255,0.300719499,0.361428062,0.432558676,0.506904487,0.584740456,0.650784082,0.709225833,0.777079468
26.1,0.046360366,0.05597938,0.074845636,0.093578759,0.086065715,0.085622523,0.092420136,0.110109641,0.127342363,0.120693904,0.181944157,0.246112188,0.30194626,0.362916398,0.434250573,0.509053632,0.587174267,0.65331014,0.712134203,0.780251023
26.2,0.046541655,0.056201711,0.075141877,0.093930703,0.086416821,0.085973058,0.092810399,0.110553568,0.127884005,0.121166521,0.18268326,0.247086533,0.303201467,0.364388292,0.436018425,0.511105472,0.589494458,0.655862678,0.71493424,0.783490822
26.3,0.046732417,0.056421125,0.075428087,0.094269129,0.086789505,0.086328454,0.093187912,0.110998021,0.128393466,0.121631949,0.183389192,0.248068888,0.304402178,0.36579459,0.437782316,0.513109163,0.591833299,0.658483441,0.717868238,0.786671793
26.4,0.046922772,0.05663236,0.075711345,0.094636039,0.087150513,0.086687978,0.093552668,0.111431382,0.128899008,0.122122624,0.184146387,0.249028836,0.30560023,0.367311092,0.439461288,0.515179153,0.594113445,0.660978453,0.720564889,0.789644109
26.5,0.047109176,0.056850405,0.075998322,0.094979513,0.08749416,0.087046726,0.093943901,0.111870841,0.129421891,0.122647231,0.184884904,0.250057775,0.306834834,0.368783531,0.441386503,0.517329569,0.596581278,0.663668858,0.723566177,0.792732062
26.6,0.047280372,0.057069137,0.076266626,0.095331525,0.087834647,0.087385499,0.094324776,0.112303036,0.129963119,0.12309945,0.185582704,0.250987674,0.308029312,0.370218011,0.44309549,0.519323302,0.598909065,0.666344952,0.726531546,0.795858317
26.7,0.047461849,0.057288625,0.076575549,0.095695026,0.088172585,0.087722403,0.094719791,0.112752283,0.130504914,0.12363668,0.186303155,0.251979931,0.309192079,0.371753776,0.444760889,0.521418331,0.601349461,0.669002368,0.729554063,0.798923556
26.8,0.047645582,0.05750691,0.076870732,0.096069347,0.088521485,0.088077326,0.095086635,0.11320471,0.131005356,0.124086461,0.187077429,0.252937188,0.310348061,0.373300582,0.44651137,0.523467846,0.603721206,0.671839827,0.732663869,0.802300678
26.9,0.047821019,0.057724913,0.077159814,0.096463842,0.088852492,0.088439597,0.095452538,0.113689604,0.131502166,0.124565234,0.187814197,0.253930864,0.311494615,0.374706596,0.448237664,0.525565818,0.606120206,0.674441707,0.735543512,0.805476658
27,0.048008031,0.057951723,0.077469474,0.096845755,0.089196673,0.088774585,0.095822366,0.114146144,0.132029777,0.125048239,0.18854825,0.254919864,0.312723672,0.376265128,0.449930044,0.527555748,0.608538458,0.677070415,0.738498443,0.80871018
27.1,0.048176506,0.058169835,0.077759401,0.09717994,0.089550018,0.089137866,0.096207981,0.114600129,0.132553779,0.125537873,0.189266824,0.255941663,0.313865818,0.377739799,0.45177276,0.529695073,0.611008004,0.679795942,0.741375691,0.811919473
27.2,0.04835986,0.058401007,0.0780535,0.097530647,0.089909774,0.089502297,0.096594497,0.115042202,0.133053478,0.126035841,0.1899939,0.256940726,0.315046655,0.379167249,0.453538838,0.531820789,0.613361248,0.68253389,0.74433201,0.81502979
27.3,0.048552761,0.058626856,0.078351156,0.097896746,0.090280099,0.089833292,0.096988498,0.115503417,0.133587844,0.126570128,0.19068549,0.25794093,0.316250058,0.380600635,0.455207992,0.533960844,0.615592178,0.685216922,0.747128322,0.818416557
27.4,0.048757042,0.058841792,0.078650231,0.098273729,0.09062913,0.090189416,0.097374917,0.115966492,0.134110713,0.127085704,0.191447074,0.258917911,0.317461527,0.382116534,0.456974016,0.536062311,0.618081549,0.687836169,0.750088878,0.821595094
27.5,0.0489408,0.059056095,0.078960437,0.098629412,0.091000989,0.09057371,0.097788861,0.116415987,0.134632641,0.127615417,0.192177121,0.259908484,0.318598619,0.383540315,0.458642104,0.537942832,0.620333651,0.690369211,0.753099495,0.824764928
27.6,0.049118283,0.059277832,0.079259023,0.098979995,0.091363907,0.090941088,0.098175513,0.116875303,0.135129117,0.128092586,0.192939525,0.260811903,0.319781555,0.385049563,0.460412389,0.540109958,0.62279522,0.692985647,0.756072746,0.827845694
27.7,0.049301442,0.059508016,0.079555039,0.09934481,0.09172657,0.091300994,0.098559492,0.11733886,0.135628736,0.128602121,0.193670987,0.261827193,0.320956108,0.386518851,0.462115822,0.542210687,0.625248001,0.695422337,0.758939138,0.83086284
27.8,0.049479594,0.059716046,0.079846134,0.099716115,0.092094443,0.09164585,0.098948473,0.117801874,0.136142103,0.129125444,0.194413668,0.262829698,0.32213844,0.387952656,0.463989929,0.544129084,0.62769648,0.69805924,0.761688,0.834100613
27.9,0.049664853,0.05994795,0.080133088,0.100076415,0.092440408,0.092001052,0.099353499,0.118242413,0.136664067,0.12963686,0.195183778,0.263789458,0.323322886,0.389383152,0.465785235,0.546112602,0.629877132,0.700785181,0.764451903,0.837053701
28,0.049847408,0.060170943,0.080430967,0.100446833,0.092788634,0.092350049,0.099761171,0.118654472,0.13719132,0.1301397,0.195920887,0.264725025,0.324502629,0.390816457,0.467602955,0.548156632,0.632283796,0.703525062,0.767386832,0.840190846
28.1,0.050036522,0.060392373,0.080745414,0.100804499,0.093130143,0.092699299,0.100173859,0.119103671,0.137716724,0.130640369,0.196676973,0.265717239,0.325685779,0.392376247,0.469405561,0.550120166,0.63468471,0.706181747,0.770237182,0.843223869
28.2,0.05020818,0.060605582,0.08103541,0.101185263,0.09348064,0.093062889,0.100548595,0.119529585,0.138262499,0.131153456,0.197418174,0.266662311,0.326897247,0.393831458,0.47117112,0.552276388,0.637198321,0.709003037,0.773213283,0.846600032
28.3,0.05039809,0.060834976,0.081305853,0.101525259,0.093823863,0.093397097,0.10093911,0.11997763,0.138770297,0.13166301,0.198116536,0.267653092,0.328063923,0.395406699,0.472962165,0.554223146,0.639643309,0.711725442,0.776085164,0.849868875
28.4,0.050568541,0.06108018,0.081605091,0.101889239,0.094189903,0.093756682,0.101343873,0.120440221,0.139307778,0.132157157,0.198831069,0.268650802,0.329351809,0.396790607,0.474692905,0.556280345,0.641818655,0.714410662,0.779140813,0.853036701
28.5,0.050761558,0.061291595,0.081905116,0.10224352,0.09454214,0.094118756,0.101762696,0.120886966,0.139864796,0.132658303,0.199553705,0.269658498,0.330545235,0.398243193,0.476579554,0.558355594,0.644096912,0.717000634,0.781938864,0.856298096
28.6,0.050942752,0.061512385,0.082187878,0.102596019,0.094912368,0.094476683,0.102122815,0.121344094,0.140357866,0.133142705,0.200325917,0.270599214,0.331695245,0.399756164,0.478364127,0.560472677,0.646459016,0.719597974,0.784770853,0.859386292
28.7,0.051133253,0.061733254,0.082495028,0.102952053,0.095243646,0.094830057,0.102508918,0.121810342,0.140835353,0.133625826,0.201084289,0.271600596,0.332842971,0.401166725,0.480051336,0.562688029,0.648804103,0.72238077,0.787474689,0.862477632
28.8,0.0512966,0.061958813,0.08277215,0.103319595,0.095602381,0.09521277,0.102894679,0.122251237,0.141352148,0.134135336,0.201852404,0.272639752,0.334109916,0.402647239,0.481844539,0.564828652,0.651200963,0.725133723,0.790398709,0.865880966
28.9,0.051482655,0.062175017,0.083051843,0.103681378,0.095949992,0.095601273,0.103271518,0.122703582,0.141861054,0.134631662,0.20258581,0.273662246,0.335325678,0.40420494,0.483666782,0.566812282,0.653514614,0.727792405,0.793225626,0.869113178
29,0.051672109,0.062399631,0.083342076,0.104026639,0.096323159,0.095960357,0.103647929,0.123143775,0.142408661,0.135107306,0.203314643,0.274635682,0.336601633,0.405770767,0.485289264,0.568950974,0.655861349,0.730353203,0.796104539,0.872197133
29.1,0.051861389,0.062606939,0.083629115,0.104388354,0.096672508,0.096316663,0.104024393,0.123579655,0.142919227,0.135585156,0.204114346,0.275613004,0.337809555,0.407199029,0.487075959,0.571013107,0.658287006,0.733094971,0.799032986,0.875350595
29.2,0.05203751,0.06281492,0.083933173,0.104742234,0.097037759,0.096663299,0.104420241,0.12401649,0.143451468,0.136100557,0.20486656,0.276652365,0.339040642,0.408591203,0.488895689,0.573024814,0.66065932,0.735877037,0.801705294,0.878582367
29.3,0.052226443,0.063041334,0.084220773,0.105086536,0.09741511,0.096997846,0.104800841,0.124459464,0.143970942,0.136652161,0.205626717,0.27764947,0.340166251,0.410081284,0.49059334,0.575131309,0.663041074,0.738495254,0.804575611,0.881952104
29.4,0.052405177,0.06325967,0.084506002,0.105456581,0.097784838,0.097347359,0.105199827,0.124886933,0.144518661,0.137151661,0.206390627,0.278660034,0.341492945,0.411548183,0.492458754,0.577265733,0.665355973,0.741184128,0.807488668,0.885428156
29.5,0.052592755,0.063483866,0.084780846,0.10582031,0.09814934,0.097703989,0.105603879,0.125356268,0.145051443,0.137641881,0.207211543,0.279652647,0.342663601,0.413058032,0.494261668,0.579256232,0.667516132,0.744165626,0.810436226,0.888582538
29.6,0.05278154,0.063703207,0.08506778,0.106194085,0.098529251,0.098077489,0.10600643,0.125809402,0.145618324,0.138139658,0.207964622,0.280661956,0.343946719,0.414521466,0.49588187,0.581470402,0.669851418,0.746807551,0.813415961,0.891891663
29.7,0.05297014,0.063933177,0.085351001,0.106539262,0.098863662,0.098460916,0.106397167,0.126245684,0.146189788,0.138642692,0.20874716,0.28166539,0.345117892,0.416048414,0.497710337,0.583627307,0.672283929,0.749339276,0.816312138,0.894970241
29.8,0.053155706,0.064172651,0.085648708,0.106906793,0.099240024,0.098817908,0.106794916,0.126687574,0.146726402,0.139147384,0.209512187,0.28264931,0.346361761,0.417465486,0.499531607,0.585692525,0.674480682,0.752013905,0.819174843,0.898278278
29.9,0.053338868,0.064402222,0.085924679,0.107275616,0.099602056,0.099190958,0.107197418,0.127138197,0.147255182,0.139682932,0.210234181,0.283641562,0.347591918,0.419065466,0.501287997,0.587936133,0.676894547,0.754750384,0.82199864,0.901408768
30,0.053519986,0.064618724,0.086220095,0.107672871,0.09992099,0.099547261,0.107577644,0.127613569,0.147813137,0.140189989,0.211014565,0.28458583,0.348777682,0.420597973,0.50304551,0.590110449,0.679303636,0.757562662,0.825038305,0.904774901
30.1,0.053709389,0.064840911,0.086544293,0.108029312,0.100290971,0.09990052,0.107952923,0.128065984,0.148312482,0.140661314,0.211753215,0.285609751,0.349953157,0.422046323,0.504781272,0.592229271,0.681776301,0.760165773,0.827861564,0.907989308
30.2,0.05390696,0.065071056,0.086825509,0.108370573,0.100634432,0.100275172,0.108366366,0.12851116,0.1488247,0.141188499,0.212488397,0.286638767,0.351117118,0.423518459,0.506632974,0.594340333,0.684185217,0.76298717,0.830653815,0.91140865
30.3,0.054097062,0.065292161,0.087120226,0.108718997,0.10099898,0.100648656,0.108772562,0.128969495,0.149359232,0.141710176,0.213211059,0.287617195,0.352317232,0.425017348,0.508353647,0.596316197,0.686483647,0.765420168,0.83363849,0.914491623
30.4,0.054290211,0.065514233,0.087413317,0.109087144,0.101354614,0.100993145,0.109166376,0.129432995,0.149882616,0.142248405,0.21392652,0.288535248,0.353580275,0.426471912,0.510095618,0.598349094,0.688831292,0.767925498,0.836578925,0.917763132
30.5,0.05447927,0.065740469,0.087695694,0.109481276,0.101735885,0.101350991,0.109548009,0.129930039,0.15040615,0.142749588,0.214670809,0.289549661,0.354789399,0.427958848,0.511833272,0.600395774,0.691359001,0.770778502,0.839793412,0.921201769
30.6,0.054674751,0.065965606,0.087977445,0.109835084,0.102093727,0.101697551,0.109928429,0.130405478,0.150936355,0.143297851,0.215426149,0.290577626,0.356086856,0.42945046,0.513673955,0.602569073,0.693774,0.773317381,0.842844568,0.924409294
30.7,0.054849847,0.066175036,0.088280844,0.110186383,0.102450356,0.102047806,0.110318599,0.130875108,0.151477419,0.143792763,0.216176909,0.291678966,0.357340213,0.430933931,0.515612726,0.604565711,0.696095037,0.776028866,0.845873266,0.927465636
30.8,0.055036812,0.066395929,0.088594474,0.110557113,0.10280031,0.102424044,0.11070626,0.131340288,0.152018315,0.144264406,0.216931222,0.292691583,0.358585796,0.432418602,0.517425783,0.606635763,0.698335052,0.778671475,0.848708884,0.930748038
30.9,0.055229008,0.066614451,0.088867268,0.110922702,0.10315377,0.102775281,0.111118957,0.131795854,0.152495699,0.144784568,0.21762977,0.293642143,0.35974598,0.433913869,0.519271757,0.608826678,0.700793505,0.781328976,0.851636361,0.934072838
31,0.055407227,0.066833686,0.089158693,0.111303138,0.103515107,0.103147921,0.111496014,0.132265706,0.153045596,0.145321546,0.218394475,0.29469498,0.360998589,0.435430592,0.521032569,0.610880705,0.70331992,0.783938648,0.854577255,0.937394031
31.1,0.055592858,0.067061824,0.089463222,0.111660961,0.103886704,0.103499148,0.111869456,0.132738572,0.153603337,0.145845872,0.219115616,0.295660057,0.362256662,0.436972537,0.522826328,0.612761423,0.705859623,0.786617418,0.857337526,0.940690876
31.2,0.055778224,0.067293716,0.089761623,0.112001162,0.104232784,0.103844963,0.112260727,0.13322347,0.154131747,0.146390653,0.219919155,0.296574868,0.3635237,0.438495314,0.524626356,0.615065963,0.708293248,0.789267036,0.860240923,0.94396593
31.3,0.055980584,0.067502155,0.090044389,0.112356763,0.10457742,0.104195843,0.112641266,0.133689343,0.154640235,0.146911491,0.220663979,0.297622616,0.36483612,0.439998044,0.526358666,0.617167548,0.710761078,0.79207904,0.863178022,0.947237378
31.4,0.056160668,0.067719655,0.090343788,0.112729343,0.104923993,0.104562423,0.113067261,0.134174809,0.155159538,0.147417401,0.22146677,0.298670545,0.366073922,0.441514277,0.528111693,0.619182935,0.713159287,0.794739485,0.866022933,0.950516053
31.5,0.056343484,0.067948306,0.090635285,0.113071604,0.105269645,0.104912091,0.113449697,0.134652509,0.155642446,0.147955611,0.222256963,0.299683925,0.367271745,0.443008966,0.529959107,0.62131204,0.715396341,0.797463197,0.869086296,0.953570678
31.6,0.056534182,0.068169086,0.090933888,0.113434824,0.105625376,0.105287253,0.113822853,0.135113124,0.156148716,0.148500775,0.222976008,0.300622539,0.36852607,0.444493522,0.531798186,0.623561406,0.717784071,0.800345685,0.872084684,0.956760196
31.7,0.056725987,0.068382519,0.091229968,0.113801434,0.105970815,0.105638593,0.114217078,0.135635018,0.156702241,0.148992794,0.223732681,0.301610665,0.369692147,0.445951258,0.533557436,0.625615236,0.720207806,0.802935392,0.875087506,0.959961791
31.8,0.056918102,0.068626782,0.091508663,0.114157888,0.10630635,0.106007882,0.11464729,0.136137425,0.157253087,0.149504434,0.224467491,0.302583842,0.370848584,0.447417975,0.53542499,0.627705344,0.722497223,0.805673221,0.878230353,0.963486221
31.9,0.057119684,0.068855145,0.091806051,0.114530069,0.106625447,0.106372287,0.115045692,0.136592375,0.157792042,0.150035016,0.225249739,0.303616354,0.372077154,0.448879351,0.537319187,0.629816299,0.724782424,0.80844468,0.881300221,0.966927279
32,0.057303395,0.069084167,0.092074014,0.114884996,0.106977005,0.1067253,0.115446334,0.137027362,0.158292689,0.150540633,0.226063938,0.304650279,0.373299715,0.450345024,0.539092926,0.632010696,0.727229788,0.811200548,0.884399387,0.970259244
32.1,0.057478939,0.069302891,0.09238304,0.115267045,0.107366332,0.107080186,0.115857347,0.13750539,0.158797601,0.151029122,0.226825556,0.305635806,0.374580574,0.451776049,0.541013116,0.634309558,0.729626638,0.813972827,0.887315292,0.973527814
32.2,0.057666349,0.069546781,0.092672659,0.115653294,0.107739245,0.107456132,0.116257856,0.137986877,0.15932061,0.151544269,0.227589948,0.306672497,0.375794619,0.453247582,0.542721727,0.636385539,0.731936796,0.816708358,0.890268489,0.976738833
32.3,0.057859102,0.069768252,0.092957299,0.116015219,0.108110872,0.107836393,0.116675466,0.138452,0.159878874,0.152007495,0.22835237,0.307628355,0.376971747,0.454817684,0.544573637,0.638574465,0.734378999,0.819361459,0.893519897,0.980114359
32.4,0.058041019,0.070001291,0.093259239,0.116365106,0.108485342,0.108218634,0.117057306,0.138956064,0.160400088,0.152545818,0.229111677,0.30865397,0.378123585,0.456314213,0.546454438,0.640681309,0.736854557,0.822184721,0.896521199,0.983301471
32.5,0.058228176,0.070226483,0.093576664,0.116744571,0.108848721,0.10858235,0.117468067,0.139430705,0.160952102,0.153091239,0.229860367,0.30966968,0.379400635,0.457729747,0.548325513,0.642753338,0.739327685,0.824970108,0.899431202,0.986664281
32.6,0.058431958,0.070471045,0.093880193,0.11711041,0.109216907,0.108954259,0.117842604,0.139870942,0.161505623,0.153605334,0.230655364,0.310669664,0.380669055,0.459278137,0.550051577,0.644891946,0.741676958,0.827796575,0.902498893,0.989928343
32.7,0.058613193,0.070689986,0.094179214,0.117502342,0.109572463,0.109344688,0.118267311,0.140345433,0.162057549,0.154173453,0.231435678,0.311666095,0.381855124,0.46083445,0.551962986,0.646991353,0.74408755,0.830613638,0.905505138,0.993264096
32.8,0.058794607,0.07092658,0.094474952,0.11786698,0.109936126,0.109712535,0.118681535,0.140809604,0.162596357,0.154695693,0.232236893,0.312673117,0.383045923,0.462323299,0.553764981,0.649059309,0.74665256,0.833532555,0.908498686,0.996712538
32.9,0.058982559,0.071152948,0.094787672,0.118218348,0.110284438,0.110079729,0.119110651,0.141266987,0.163138076,0.155202682,0.232934826,0.313673576,0.384336437,0.463767387,0.555621955,0.651080904,0.749149087,0.836186283,0.911701172,0.999973527
33,0.059164134,0.071386337,0.095096015,0.118609588,0.110646754,0.110448347,0.119516154,0.141741611,0.163637284,0.155730315,0.233695993,0.314724275,0.385550798,0.465250026,0.557381644,0.653444961,0.751534184,0.838911473,0.914611205,1.003429031
33.1,0.059357727,0.071613942,0.095400029,0.118971156,0.111032472,0.110803384,0.119919182,0.14220675,0.164156578,0.156236864,0.234477489,0.315711033,0.386730517,0.466826951,0.559125937,0.655524098,0.753945871,0.841537194,0.917551038,1.006819061
33.2,0.059548289,0.071852844,0.095699597,0.119332294,0.111388484,0.111176308,0.12030778,0.142686371,0.164678322,0.15674426,0.235257057,0.316777065,0.38793673,0.468286501,0.561030171,0.657724352,0.756363348,0.844127619,0.920607707,1.0099921
33.3,0.059751512,0.072097194,0.096006729,0.11968156,0.111746433,0.111565893,0.120717358,0.143195444,0.165211158,0.157256866,0.236014292,0.317837749,0.389250706,0.469845164,0.56285117,0.659847238,0.758734675,0.846969882,0.923616419,1.013417488
33.4,0.059938542,0.072315054,0.09630571,0.120048419,0.112115407,0.111951277,0.121120905,0.143637948,0.165741185,0.15778835,0.236753812,0.318820146,0.390485029,0.471337763,0.56471941,0.662047589,0.761110298,0.849512993,0.926666946,1.016877744
33.5,0.060125223,0.072536522,0.09660323,0.120386855,0.11248486,0.112332403,0.121527413,0.144140923,0.166270106,0.158341052,0.237517896,0.319791012,0.391744529,0.472836328,0.566535186,0.664168799,0.763472586,0.852280196,0.929739557,1.020066691
33.6,0.06030245,0.072761645,0.096915083,0.120757437,0.112838487,0.112718027,0.121913399,0.144616787,0.166786374,0.158865694,0.238292303,0.320843276,0.393108493,0.47424929,0.568472659,0.666187275,0.766046026,0.855073129,0.932856038,1.023633018
33.7,0.060490523,0.07298099,0.097220901,0.121112708,0.113207658,0.113089528,0.122310767,0.145107898,0.167317905,0.15938755,0.239044519,0.321867722,0.394358471,0.475757045,0.570232809,0.668463403,0.768589259,0.858046713,0.935842645,1.027066232
33.8,0.060666919,0.073202954,0.097521551,0.121509348,0.113563872,0.113451494,0.122711099,0.14561693,0.167840947,0.159921388,0.23980793,0.322864407,0.395578426,0.477230605,0.572065011,0.670680736,0.771035008,0.860867866,0.938764651,1.03036129
33.9,0.060854919,0.073420589,0.097838639,0.12187876,0.113915976,0.113838856,0.123126537,0.146118587,0.168391205,0.160496326,0.240623123,0.323885617,0.396763466,0.478776311,0.57381937,0.672997269,0.773493719,0.863492656,0.941838909,1.033632463
34,0.061026553,0.073659219,0.098130323,0.122244801,0.11428105,0.114189586,0.123545086,0.146556229,0.168890191,0.161038095,0.241412698,0.324895727,0.398010664,0.480321917,0.575822712,0.67509387,0.775991765,0.866418949,0.944900721,1.0367429
34.1,0.061218991,0.0738873,0.098443662,0.122620217,0.114660048,0.114571733,0.123927975,0.147078631,0.169429522,0.161560823,0.242219984,0.32594905,0.399237732,0.481916136,0.57760167,0.677224959,0.778333821,0.869174952,0.94785082,1.040066539
34.2,0.061409491,0.074113572,0.098760048,0.123011114,0.114989813,0.114935332,0.124333086,0.147559486,0.169941679,0.162106858,0.243088325,0.326936008,0.400511505,0.483474277,0.579470211,0.67938284,0.780665572,0.872024727,0.950902642,1.04337032
34.3,0.061605744,0.074349188,0.099064671,0.123382779,0.115340159,0.115322899,0.124758507,0.14805757,0.170468005,0.162667357,0.243893282,0.327946046,0.401697589,0.484994289,0.581169436,0.681530617,0.783129711,0.874858028,0.953858144,1.046819391
34.4,0.061797026,0.074591241,0.099372638,0.123769848,0.115710687,0.11568608,0.125161312,0.148528619,0.171027736,0.163199001,0.244674598,0.328961318,0.403067024,0.486511471,0.58303625,0.68372506,0.785631517,0.877568666,0.956882076,1.050307329
34.5,0.061984727,0.074823202,0.099670239,0.124135923,0.116078561,0.116078999,0.125583437,0.149022778,0.171555644,0.163739592,0.245423477,0.330058251,0.404278598,0.488124663,0.584781132,0.686058457,0.788046149,0.880283147,0.960078681,1.053657118
34.6,0.062177441,0.075060541,0.099969769,0.124504978,0.116426402,0.116453258,0.125985485,0.149494443,0.172054292,0.16423075,0.246218448,0.331084001,0.405542009,0.489728982,0.586531714,0.688248331,0.790471547,0.883190479,0.963326055,1.056981169
34.7,0.062379301,0.07529504,0.100267999,0.124855935,0.116812719,0.116817042,0.126401529,0.149974492,0.17259886,0.16477162,0.246971028,0.332098688,0.406865232,0.491278755,0.588324282,0.690403379,0.793121711,0.885938561,0.966456686,1.06029614
34.8,0.062558257,0.075525013,0.10056706,0.125207433,0.117203484,0.117183977,0.126802825,0.150450012,0.17310579,0.165302683,0.247766072,0.333096886,0.408104921,0.49284954,0.590301277,0.692643569,0.795619069,0.888754082,0.969302467,1.063693613
34.9,0.062743349,0.075742053,0.100871062,0.125583487,0.117582856,0.117587433,0.127197447,0.150945611,0.173633977,0.165828356,0.248487759,0.334131427,0.409340205,0.494425996,0.592133448,0.69469501,0.797959842,0.891370431,0.972378376,1.06712314
35,0.062948041,0.075966991,0.101183056,0.125954375,0.117952284,0.117989801,0.127599676,0.151409996,0.174182254,0.166339733,0.249239474,0.335144878,0.410616793,0.496029219,0.59397344,0.696798634,0.800579551,0.894159261,0.975499037,1.070465571
35.1,0.063139504,0.076196052,0.101489521,0.126321641,0.118342234,0.118351679,0.128003921,0.15188406,0.174699896,0.166870745,0.25000794,0.336228123,0.411883174,0.497614796,0.595925766,0.698853932,0.803047343,0.896833071,0.978680142,1.074053469
35.2,0.063318031,0.076432469,0.101786784,0.126697044,0.118703,0.118718974,0.128437216,0.152363643,0.175261444,0.167421362,0.250805865,0.337299134,0.413115454,0.499221146,0.597680644,0.701017781,0.805481471,0.899755628,0.981893519,1.077375889
35.3,0.063497247,0.076667908,0.102092198,0.127063816,0.119081467,0.119086858,0.128868631,0.152856674,0.175783556,0.167948591,0.251550623,0.3382414,0.414451079,0.500781343,0.599530445,0.703313334,0.808114201,0.902306247,0.984802661,1.080721503
35.4,0.063689153,0.076905656,0.102375187,0.127447826,0.119438465,0.119461102,0.129269919,0.153355166,0.176339589,0.168485017,0.252280394,0.339263337,0.415770921,0.502303617,0.601349312,0.705382924,0.810536438,0.9052026,0.987873319,1.084021264
35.5,0.063888297,0.077133974,0.102699728,0.127832041,0.119827074,0.119851226,0.12969707,0.153858283,0.176828531,0.169017093,0.253028255,0.3403016,0.41711655,0.503932678,0.603223843,0.707613363,0.813080591,0.907987183,0.99093078,1.087315857
35.6,0.064077395,0.0773681,0.102992302,0.128220388,0.12021407,0.120240598,0.130121034,0.154358973,0.177344259,0.169565526,0.253793538,0.34131582,0.418427025,0.505370443,0.605089555,0.709832656,0.815585022,0.910880824,0.99388395,1.090801096
35.7,0.064266352,0.077616431,0.103284048,0.128590449,0.120628778,0.120614338,0.130576602,0.154846606,0.177891257,0.170105812,0.254621846,0.342430896,0.419694709,0.506951857,0.606930399,0.712117702,0.817986504,0.91363114,0.99703762,1.09419335
35.8,0.064461498,0.07784073,0.103579381,0.128974304,0.120998208,0.120996992,0.130977801,0.155369379,0.178434935,0.170663615,0.255400955,0.343461173,0.420972845,0.50855829,0.608730515,0.714231542,0.820500164,0.916503039,0.999883804,1.09765809
35.9,0.064674019,0.078064901,0.103890286,0.129388559,0.121341655,0.121368768,0.131385623,0.155886319,0.179026258,0.171219447,0.25621665,0.344448449,0.422216507,0.510049055,0.61057784,0.716464941,0.822973819,0.919335242,1.002866901,1.101118568
36,0.064863904,0.078308202,0.104206871,0.129752689,0.121728782,0.121747923,0.131794871,0.156327199,0.179558229,0.171753406,0.257004963,0.345477854,0.423514104,0.51153374,0.612337283,0.718553997,0.825490439,0.922306071,1.005876106,1.10446364
36.1,0.065056389,0.078552193,0.104500682,0.130138695,0.122107336,0.122129567,0.132252719,0.156846001,0.180098694,0.172285269,0.257773898,0.34656181,0.424831349,0.513064566,0.61416177,0.720730281,0.828022669,0.925153472,1.009025748,1.107852432
36.2,0.065258301,0.078781882,0.104816638,0.130484617,0.122506299,0.122516097,0.132654309,0.157343805,0.180622793,0.172834004,0.258560234,0.347567541,0.426158887,0.51469375,0.616033459,0.722958788,0.830517114,0.927951588,1.01228816,1.111102527
36.3,0.065446925,0.079015334,0.105104501,0.130842903,0.122864484,0.122896777,0.133084548,0.157813227,0.181178039,0.17338054,0.2592893,0.348541122,0.42746527,0.516180248,0.617884592,0.725125626,0.833020454,0.93075663,1.015582254,1.114354335
36.4,0.065636584,0.079240177,0.105402328,0.131220475,0.123247671,0.123261078,0.133483421,0.15831833,0.181697549,0.17393587,0.260057047,0.349603449,0.428736084,0.517771101,0.619660904,0.727287406,0.83562882,0.933668852,1.018786429,1.117499367
36.5,0.065840741,0.079476634,0.105697612,0.131603521,0.123631701,0.123655357,0.133916599,0.158794847,0.182252511,0.174494561,0.260858902,0.350733898,0.430065241,0.519301592,0.621524796,0.729383447,0.838090607,0.936444222,1.022077004,1.120975592
36.6,0.066030849,0.079713446,0.106017641,0.131976765,0.124032895,0.124028565,0.134353123,0.159298066,0.182836811,0.175024198,0.261688035,0.351746367,0.431256445,0.520945275,0.623403899,0.731577508,0.840662976,0.939352172,1.025152196,1.124234201
36.7,0.066219084,0.079957603,0.106326636,0.132368742,0.124430716,0.124424145,0.134759312,0.159799117,0.183424702,0.175540984,0.262468991,0.35283201,0.432548864,0.5225528,0.625228275,0.733803798,0.84327,0.942257256,1.028304883,1.127650346
36.8,0.066421607,0.080194174,0.106639456,0.132747575,0.124813158,0.124822193,0.135189833,0.160262466,0.183943215,0.176111211,0.263234009,0.35392972,0.433813554,0.524119799,0.627200964,0.735990294,0.846076751,0.945008827,1.031291113,1.131118301
36.9,0.066625795,0.080435742,0.10695212,0.133113611,0.125179293,0.125223125,0.135614845,0.160754594,0.184489832,0.176634257,0.264035655,0.354927619,0.435112861,0.525783447,0.629023616,0.738149747,0.848534696,0.947756111,1.034265143,1.134721848
37,0.066823482,0.080665234,0.107259007,0.13349986,0.12556543,0.125628637,0.136041409,0.161260138,0.185017218,0.177164095,0.26480699,0.356016314,0.43636519,0.527386417,0.630846374,0.740277136,0.850886445,0.950474757,1.037430617,1.138089402
37.1,0.06701626,0.080884496,0.107574278,0.13386884,0.125927582,0.125991017,0.1364797,0.161749436,0.185553137,0.177765756,0.265611715,0.357026829,0.437608868,0.528915181,0.632788422,0.742434936,0.853443104,0.953161627,1.040657955,1.141621038
37.2,0.067229103,0.081116687,0.10788526,0.134248981,0.12631772,0.126370833,0.136907295,0.162248753,0.186095027,0.178324466,0.266377878,0.358156566,0.43893572,0.530450671,0.634606822,0.744734648,0.855977697,0.955988262,1.044007813,1.145002461
37.3,0.067418712,0.081358289,0.108176773,0.134615216,0.126710564,0.126740869,0.137320876,0.162730743,0.18664782,0.178902851,0.267154199,0.359195517,0.440191597,0.532053189,0.636424047,0.746979315,0.858481471,0.958818331,1.047161363,1.148193009
37.4,0.067609569,0.081595687,0.108478924,0.135022712,0.127078082,0.127123142,0.137764266,0.163217595,0.187176931,0.179508381,0.267885901,0.360282686,0.441464498,0.533617161,0.638308334,0.749228618,0.860991379,0.961619086,1.050412918,1.151860337
37.5,0.067814494,0.081839413,0.108795679,0.135402744,0.127435952,0.127498355,0.138155448,0.163705509,0.187737796,0.180084242,0.268655855,0.361379945,0.442864706,0.535237305,0.640076768,0.751456647,0.863474131,0.964402431,1.053444073,1.1552485
37.6,0.068000742,0.082081455,0.10910199,0.135776852,0.127832188,0.1279314,0.13855487,0.164200117,0.1882509,0.180666715,0.269437699,0.362467832,0.444157724,0.536822803,0.641957682,0.753744859,0.865981477,0.967193195,1.056584399,1.158869896
37.7,0.068197524,0.082335736,0.109408342,0.136151007,0.128229478,0.128310809,0.138975718,0.164685644,0.18882035,0.181231018,0.270221186,0.363515189,0.445434999,0.538398347,0.643841959,0.756039894,0.868540046,0.970090539,1.059728897,1.162232834
37.8,0.068397292,0.082580092,0.109712908,0.136514189,0.128627249,0.1286823,0.139395203,0.165166916,0.189427879,0.181776238,0.271003644,0.364599888,0.446697156,0.539987983,0.645761393,0.758246077,0.871103497,0.972983843,1.062873731,1.165634195
37.9,0.068594446,0.082820481,0.110027985,0.136893291,0.129008402,0.129099036,0.139817871,0.165701083,0.190005407,0.182284064,0.271806478,0.365631682,0.44810696,0.541536977,0.647643708,0.760519801,0.873734284,0.975605441,1.066062002,1.169356287
38,0.068800217,0.083063239,0.110332102,0.137272041,0.129412501,0.129484684,0.140255962,0.166198276,0.190583477,0.182876365,0.272606934,0.366699143,0.449417649,0.543052605,0.649530066,0.762804004,0.876528987,0.978419436,1.069392713,1.172770141
38.1,0.069002524,0.083297216,0.110648577,0.13766671,0.1298093,0.129878252,0.140686709,0.166721522,0.19113905,0.183453635,0.273367363,0.367752887,0.450734229,0.544692635,0.651405438,0.765204113,0.879026448,0.981216261,1.07276966,1.176271912
38.2,0.069202369,0.083533318,0.110952474,0.138051094,0.130225226,0.130272758,0.141135647,0.16717343,0.191714099,0.184022185,0.27417795,0.368801816,0.451978459,0.54624448,0.653244571,0.767433823,0.881569088,0.984013859,1.076149103,1.179735238
38.3,0.069396717,0.083776186,0.111259511,0.138454997,0.13060192,0.130678136,0.141576435,0.167687977,0.192279216,0.184595583,0.275008894,0.369930937,0.453270347,0.547868499,0.655310343,0.769755178,0.884049193,0.986751818,1.079309247,1.183013237
38.4,0.069595931,0.084014333,0.111565755,0.138830931,0.130967677,0.131079071,0.142027649,0.168198088,0.192839239,0.185156103,0.275814386,0.370969777,0.454597389,0.549453721,0.657270625,0.771935942,0.886429566,0.989571757,1.082415969,1.186685923
38.5,0.069783755,0.084266133,0.111880658,0.139188793,0.131348666,0.131482195,0.142464754,0.16871785,0.193388908,0.185757543,0.276624624,0.372046217,0.455834104,0.551048084,0.659139912,0.774291904,0.888756383,0.992305187,1.085610908,1.19014116
38.6,0.069997323,0.084500716,0.112224699,0.139557893,0.131742746,0.131852423,0.142897225,0.169207114,0.193938962,0.186342304,0.277427935,0.373038853,0.457178642,0.552541672,0.66100747,0.77650063,0.891330059,0.995315827,1.089107604,1.193611901
38.7,0.070210997,0.084727371,0.112548674,0.139933556,0.132143043,0.13225302,0.143329247,0.169700527,0.194590341,0.186941267,0.278223131,0.374135012,0.458434282,0.554152037,0.662828401,0.778680005,0.894077305,0.998117274,1.092347262,1.196905869
38.8,0.070405638,0.084964222,0.112857355,0.140323074,0.132548027,0.132654507,0.143742949,0.170221698,0.19519188,0.187529987,0.27900892,0.375174479,0.45976122,0.555721587,0.66473392,0.780861996,0.896414318,1.001027277,1.095585638,1.200401738
38.9,0.070599753,0.085187935,0.113192218,0.140712193,0.132942872,0.133031191,0.144122279,0.170717251,0.195750207,0.188104416,0.279828204,0.376263097,0.461088833,0.557418661,0.666654668,0.783150879,0.898831926,1.003742889,1.098907636,1.203982565
39,0.070800657,0.085434655,0.113490036,0.141084669,0.133362606,0.133440272,0.144571916,0.171222052,0.196324264,0.188682073,0.280672511,0.377326694,0.462377405,0.558908574,0.66867904,0.785320176,0.901313031,1.006838547,1.101849513,1.207270444
39.1,0.070992484,0.085676112,0.113808591,0.141458421,0.133760798,0.133839619,0.144988428,0.171751467,0.196878989,0.189227238,0.281433089,0.378322042,0.463726472,0.560476892,0.670687904,0.787604118,0.903962822,1.009605879,1.105133636,1.210678811
39.2,0.071207251,0.085922966,0.114132668,0.141823089,0.134156961,0.134236042,0.145419449,0.172225835,0.197486416,0.189812102,0.282254634,0.379373884,0.465073716,0.562039619,0.672488065,0.789974574,0.90655415,1.012593613,1.108312496,1.21430749
39.3,0.071411883,0.086154276,0.114442174,0.142221922,0.134573402,0.134632652,0.145844436,0.172763902,0.198102399,0.190362286,0.283078337,0.380410651,0.466364574,0.563647228,0.674313981,0.792254684,0.909111943,1.015455126,1.111399748,1.217809866
39.4,0.071603462,0.086397017,0.114754063,0.142615565,0.134963507,0.135043045,0.146304747,0.173302694,0.198660442,0.190916859,0.28393319,0.381451309,0.467567362,0.565198073,0.676189237,0.79450941,0.911671307,1.018330499,1.114549385,1.221286139
39.5,0.071803808,0.086631457,0.115058484,0.142992849,0.135356152,0.135453187,0.146751292,0.173835377,0.199224425,0.191472412,0.284757429,0.382495922,0.468901005,0.566832157,0.678135197,0.796758504,0.914062345,1.021277888,1.117720381,1.224794152
39.6,0.072002346,0.086873412,0.115382926,0.143382668,0.135767672,0.135856893,0.147181708,0.174334666,0.199820169,0.192034478,0.285478435,0.383582186,0.470286901,0.568386868,0.680073177,0.799230955,0.916573107,1.02434294,1.121075644,1.228117094
39.7,0.072200335,0.087123133,0.115688229,0.143767352,0.136159223,0.136255706,0.147602661,0.174853871,0.200417195,0.192611731,0.286279703,0.384656502,0.471693206,0.569960242,0.682091417,0.801436906,0.919093794,1.027237342,1.124236827,1.231454695
39.8,0.072388999,0.087349033,0.116012849,0.144163523,0.136546767,0.136653559,0.148046483,0.17536685,0.201007907,0.193205244,0.287085472,0.385827595,0.472923658,0.571526584,0.683984472,0.803664159,0.921647221,1.030188788,1.127663535,1.234895283
39.9,0.072582127,0.087595071,0.116305877,0.144561532,0.136930983,0.13705719,0.148503329,0.175888226,0.201571027,0.193802942,0.287858463,0.386860107,0.47426307,0.573017042,0.686014363,0.80592973,0.924134417,1.03309315,1.131013713,1.238480943
40,0.072790692,0.087815313,0.11661304,0.144960873,0.137334403,0.137460859,0.148948565,0.176417088,0.202114886,0.194342471,0.288636493,0.387942304,0.475542069,0.574535233,0.687819091,0.808150525,0.926687677,1.036044142,1.134426428,1.241888205
40.1,0.07299996,0.088071479,0.116947919,0.145329983,0.13771761,0.137894893,0.149415196,0.176918931,0.202700372,0.194923403,0.289414686,0.389014174,0.476935033,0.576160944,0.689770995,0.810476693,0.929209775,1.038878551,1.13773934,1.245555051
40.2,0.073193796,0.08832591,0.117256444,0.145725152,0.138144059,0.138293363,0.149841499,0.177417742,0.203297221,0.195490998,0.290287413,0.39008785,0.478245492,0.577772117,0.691645972,0.812696694,0.931970788,1.041948451,1.140762378,1.248920439
40.3,0.073389303,0.088577262,0.117588981,0.146141261,0.13855231,0.138698956,0.150275853,0.177916438,0.203880841,0.196071292,0.291119558,0.391227043,0.479530548,0.579399498,0.693476887,0.814802387,0.934514447,1.044849628,1.144085377,1.252665998
40.4,0.07358272,0.088824681,0.117892403,0.146517766,0.138939614,0.139104816,0.150747593,0.178427505,0.204496327,0.196641623,0.291934036,0.392370912,0.480838888,0.581047971,0.695344719,0.816920581,0.937095968,1.047719651,1.147089538,1.256092544
40.5,0.073790445,0.089059301,0.118226717,0.146903425,0.139314634,0.139522997,0.151203718,0.17892927,0.205043352,0.197208424,0.292751136,0.393469069,0.482122242,0.582677033,0.697271429,0.819194077,0.939685472,1.050581716,1.150292612,1.259618732
40.6,0.073990923,0.089299398,0.118536553,0.147301194,0.139710043,0.139923652,0.151657208,0.179466438,0.205654573,0.197793243,0.293545434,0.394559741,0.483402308,0.584202848,0.699237248,0.821511446,0.942242686,1.053660352,1.153573347,1.262901338
40.7,0.074184664,0.089550714,0.118836866,0.147661526,0.140114115,0.140331436,0.152130627,0.180015417,0.206222716,0.198389993,0.294368804,0.395682168,0.484799599,0.585830534,0.701142629,0.823874236,0.944731897,1.056556612,1.156820009,1.266462428
40.8,0.074385235,0.089813586,0.119132975,0.148047087,0.140514599,0.140760489,0.152591316,0.180526171,0.206844651,0.198961959,0.295151933,0.396723551,0.486050589,0.58739389,0.702909844,0.826229002,0.947313498,1.059472673,1.160180152,1.270202007
40.9,0.074588656,0.090062524,0.119465313,0.148417187,0.140930973,0.141151803,0.153066255,0.181028371,0.207470836,0.19954043,0.295983642,0.39773826,0.487360481,0.588960726,0.704745021,0.828548814,0.949943561,1.062493325,1.163519103,1.27343096
41,0.07479488,0.090308795,0.119787029,0.148782988,0.141346431,0.141563912,0.15351327,0.181491091,0.208067432,0.200128561,0.296832045,0.398877982,0.488658484,0.590554318,0.706680142,0.830987073,0.952354217,1.065552192,1.166720451,1.276797122
41.1,0.074994203,0.090569779,0.120086082,0.149174948,0.141765079,0.141950705,0.153980912,0.181980798,0.208605648,0.200697678,0.297694272,0.399946987,0.490058607,0.592184806,0.70861239,0.833287103,0.955149575,1.068258696,1.170094219,1.280477946
41.2,0.075198292,0.090810219,0.120385447,0.149572423,0.142166882,0.142357888,0.154438285,0.182502605,0.209149605,0.201281961,0.298477944,0.401050143,0.491341925,0.593804139,0.710587596,0.835738403,0.957852511,1.0712204,1.17333931,1.284015384
41.3,0.075398139,0.091045573,0.120694006,0.149954034,0.142564032,0.14276455,0.154895163,0.18303224,0.209750496,0.201831661,0.299332889,0.402136597,0.492614115,0.595442124,0.712549479,0.838088858,0.960488597,1.07414545,1.176623791,1.28773005
41.4,0.075599119,0.09129622,0.121014156,0.150345876,0.142952913,0.143182315,0.155344148,0.183568245,0.210348485,0.202413908,0.300079406,0.403240491,0.493919936,0.597041782,0.714598357,0.840345516,0.963114799,1.077214911,1.180054322,1.291256264
41.5,0.075802603,0.091524208,0.121325944,0.150726615,0.143346467,0.143600688,0.155773495,0.184076417,0.210924543,0.20300691,0.300910166,0.404423208,0.495224146,0.59850996,0.716612393,0.842568995,0.965712637,1.080154593,1.183514096,1.295011898
41.6,0.075998637,0.091772684,0.121630257,0.151105965,0.143751281,0.144005036,0.156228655,0.184603812,0.211460969,0.203575496,0.30165249,0.405517779,0.496517261,0.60016512,0.718649256,0.844779137,0.968345289,1.082901774,1.186846353,1.298604482
41.7,0.076206282,0.092016833,0.121957142,0.151480086,0.144172622,0.144417262,0.156661455,0.185147947,0.212018326,0.204203947,0.302498798,0.406649604,0.4978198,0.601787262,0.720643406,0.847119537,0.971067537,1.085921456,1.189957711,1.302104896
41.8,0.076401689,0.092267777,0.122245513,0.151898041,0.144566787,0.144848186,0.157090305,0.185658712,0.212593516,0.204782648,0.30328679,0.407761185,0.499243713,0.603453939,0.722490712,0.849496387,0.973626883,1.08888789,1.193666486,1.305893298
41.9,0.076609198,0.092520925,0.122570662,0.152293358,0.14495773,0.145279957,0.157525669,0.186195631,0.213192914,0.205367485,0.304126898,0.408856313,0.500513765,0.605186311,0.7243925,0.851798397,0.976412004,1.09175472,1.197019667,1.309779583
42,0.076810458,0.09276311,0.1228886,0.152687116,0.145346904,0.145705631,0.158006525,0.186743309,0.213755548,0.205985682,0.304945139,0.409886778,0.501903777,0.606745277,0.726139047,0.854240911,0.978974883,1.094585527,1.200211995,1.313165638
42.1,0.077005503,0.093009931,0.123200809,0.153109216,0.145750668,0.146109336,0.158491984,0.187247536,0.214356823,0.206546276,0.305761357,0.41096451,0.503267939,0.60824478,0.7280118,0.856419205,0.981668481,1.097366126,1.20354716,1.316592173
42.2,0.077213828,0.093257672,0.123508996,0.153505998,0.146142544,0.146546371,0.158956903,0.18778869,0.214950911,0.207137321,0.306568537,0.41206638,0.504613551,0.609980497,0.729920205,0.858549658,0.984252257,1.100375932,1.206685857,1.320092625
42.3,0.077411686,0.093505135,0.123811946,0.153892729,0.146537285,0.146967435,0.159434985,0.188326305,0.215556372,0.207724501,0.307387461,0.413137476,0.505961078,0.611648523,0.731790373,0.860839971,0.98689848,1.103228439,1.210010431,1.323663871
42.4,0.077610426,0.093763857,0.124136474,0.154312023,0.146924016,0.147385286,0.159903162,0.18883491,0.216118092,0.208348576,0.308297433,0.414227571,0.507264168,0.613326183,0.733658533,0.862935379,0.989534431,1.106204748,1.213529072,1.32740276
42.5,0.077795188,0.094000098,0.124454524,0.154705878,0.147366501,0.147818454,0.16037445,0.189364073,0.216720538,0.208897474,0.309139003,0.415291479,0.508641117,0.614951848,0.735689524,0.865254853,0.992305561,1.109101931,1.216829902,1.331105127
42.6,0.078009353,0.094253223,0.124798393,0.155099107,0.147769279,0.148236955,0.160855087,0.189895938,0.217331659,0.209483249,0.309955733,0.416400373,0.510012343,0.616603382,0.737631568,0.867478387,0.994889534,1.112020715,1.220098087,1.334727372
42.7,0.078225183,0.094494693,0.125112974,0.15550641,0.148185392,0.148689275,0.161332619,0.19045027,0.217907947,0.210047203,0.310785731,0.417478049,0.511365705,0.618263572,0.739570731,0.869786393,0.997558841,1.115015508,1.223380539,1.338371321
42.8,0.078426448,0.094744957,0.12545162,0.155898173,0.148598032,0.149123824,0.161798925,0.191000327,0.218489514,0.210636855,0.311577665,0.41861499,0.512713034,0.619913169,0.741517702,0.872090352,1.000150835,1.117863755,1.22653749,1.342164868
42.9,0.078628452,0.095002904,0.125778796,0.156259577,0.149019473,0.149562509,0.162251459,0.191531108,0.219079291,0.211218567,0.312440291,0.41968112,0.514130256,0.621545857,0.743436302,0.874377216,1.002665171,1.120798534,1.229798087,1.345673087
43,0.078837771,0.095248762,0.126097115,0.156657882,0.149408867,0.149993839,0.162695167,0.192055563,0.219680807,0.211757693,0.31327295,0.420861042,0.515438826,0.62318322,0.745405322,0.876694773,1.005327187,1.123678656,1.233010562,1.349323378
43.1,0.079043372,0.095517401,0.126420348,0.157078302,0.14979922,0.150414436,0.163169695,0.192582121,0.220266756,0.212307964,0.31413449,0.421953097,0.516857897,0.624877279,0.747357505,0.878973873,1.007812813,1.126556197,1.236639044,1.353072025
43.2,0.079243898,0.095775645,0.12674563,0.157481592,0.150197829,0.150836328,0.163635771,0.193123078,0.220833996,0.212921726,0.314945492,0.423005672,0.518193054,0.626429315,0.74937787,0.881275804,1.010497979,1.129255198,1.239780477,1.356449496
43.3,0.079430867,0.096034232,0.127081644,0.157870087,0.150619695,0.151257798,0.164086359,0.193638468,0.221465336,0.213508432,0.315761544,0.424171535,0.519502613,0.628065134,0.75130272,0.883498171,1.013105843,1.132260294,1.243221369,1.360116554
43.4,0.079639542,0.096305272,0.127411157,0.15825603,0.151034517,0.151644186,0.164554225,0.194194118,0.222054941,0.214073158,0.316585687,0.425311895,0.520927963,0.629665407,0.753209557,0.885746477,1.0157605,1.13520488,1.246411601,1.363772936
43.5,0.079860104,0.096543843,0.127728366,0.158660734,0.151456266,0.152065827,0.16502874,0.194750644,0.222631919,0.214692606,0.317459075,0.426410608,0.522319545,0.631352225,0.755078362,0.888122477,1.018386027,1.138080338,1.249711404,1.367448238
43.6,0.08005452,0.096799609,0.128039302,0.159076258,0.151863763,0.152462983,0.16549906,0.195288404,0.223258107,0.215263628,0.318277248,0.427585141,0.523666285,0.632945084,0.757051389,0.890512431,1.020996374,1.140996056,1.253004107,1.371250088
43.7,0.080259065,0.097044337,0.128356494,0.159475566,0.152269934,0.152883638,0.165960515,0.19581212,0.223857806,0.215849724,0.319177408,0.428769318,0.525233845,0.634559052,0.759037689,0.892944999,1.023753017,1.144171574,1.256427575,1.374869205
43.8,0.08047525,0.09730841,0.128685387,0.159880494,0.152702454,0.153306536,0.166442737,0.196371815,0.224488463,0.216448034,0.319988398,0.429831259,0.526615501,0.636268615,0.761094942,0.895223575,1.026390452,1.147000096,1.259802953,1.378745813
43.9,0.080673342,0.097571174,0.128994423,0.160267086,0.153135406,0.153736019,0.166906404,0.196909974,0.225109261,0.21702261,0.320802923,0.430939421,0.528038377,0.637828483,0.763125686,0.897629475,1.029033682,1.149885543,1.263026927,1.382365985
44,0.080884882,0.097834388,0.129321523,0.160671155,0.153532045,0.154186379,0.16735872,0.19744918,0.225735163,0.217614202,0.321632205,0.432042398,0.529404469,0.639542676,0.765015174,0.899955874,1.031915957,1.152950974,1.266479615,1.38602047
44.1,0.081084786,0.098095082,0.129646842,0.161061811,0.153937704,0.15460562,0.167834331,0.197998129,0.226317551,0.218221627,0.322457105,0.433226336,0.530727948,0.641251859,0.76708557,0.902061908,1.034566523,1.156005587,1.269779082,1.389832973
44.2,0.081291375,0.098351256,0.129967783,0.161460143,0.15432994,0.155036687,0.168321769,0.198558645,0.226922083,0.21879844,0.323281059,0.434386282,0.532139219,0.642887147,0.769112979,0.904448456,1.037155535,1.159170601,1.273082162,1.393482496
44.3,0.081498914,0.098616714,0.130281857,0.161887816,0.154758139,0.155493582,0.168767164,0.199115307,0.227558834,0.219369437,0.324115581,0.435541041,0.53348303,0.644581902,0.771102017,0.906809188,1.039956047,1.162334209,1.276500635,1.397103539
44.4,0.081703095,0.098866404,0.130631087,0.162289679,0.155165145,0.155933618,0.169277204,0.199646307,0.228161708,0.220004956,0.324931847,0.436720653,0.534785802,0.646192543,0.773040294,0.909145115,1.042516313,1.16538729,1.279790501,1.400676193
44.5,0.081904391,0.099128718,0.130944005,0.162681771,0.155597985,0.156368496,0.169750658,0.200215108,0.228746223,0.220616856,0.325803384,0.437807639,0.536262536,0.647804572,0.774953862,0.911496512,1.045041948,1.168446461,1.283337347,1.404435386
44.6,0.082115397,0.09936609,0.131290521,0.163088404,0.156028063,0.156807683,0.170240784,0.200781369,0.229393955,0.221239132,0.326656378,0.43892414,0.53750095,0.649518392,0.776913003,0.913805232,1.04776087,1.171450728,1.286619167,1.408150849
44.7,0.082299991,0.099633216,0.131626042,0.163488987,0.156443655,0.157238872,0.170717382,0.201340949,0.23000242,0.221879321,0.327545837,0.440017209,0.538869009,0.651159354,0.778788375,0.916261069,1.050572346,1.174528725,1.29006522,1.411969886
44.8,0.082504046,0.099884021,0.131951452,0.16390104,0.156855248,0.157663349,0.17118762,0.201882116,0.23064863,0.222489867,0.328423867,0.441136177,0.540201297,0.652813925,0.780823617,0.918630893,1.05339458,1.17753719,1.293217053,1.415545721
44.9,0.082706351,0.100141063,0.132276515,0.16431453,0.157285003,0.15809476,0.171687792,0.20241046,0.231223803,0.223097852,0.329312302,0.442305814,0.541560974,0.654413166,0.782812758,0.920918848,1.056255307,1.18075958,1.296575048,1.419316234
45,0.08290597,0.100414154,0.132621921,0.164743657,0.157705803,0.158520308,0.172187779,0.202926845,0.231847683,0.223682966,0.330209861,0.44341651,0.542976879,0.656065211,0.784859119,0.923184682,1.059175049,1.18386255,1.299865056,1.423229985
45.1,0.083120293,0.100674741,0.132961838,0.165114129,0.158116588,0.158950985,0.172662298,0.203455613,0.23247612,0.224311327,0.331059838,0.444589267,0.544364427,0.657755992,0.786863911,0.925602925,1.061873862,1.187008123,1.303219451,1.426749151
45.2,0.083329411,0.10093358,0.133293637,0.165500374,0.158557714,0.159390869,0.173155939,0.203984405,0.233069592,0.224911108,0.331926763,0.445736682,0.545725221,0.659393492,0.788825443,0.928048521,1.064525361,1.19008541,1.306573066,1.430329205
45.3,0.083537104,0.101184588,0.13364674,0.165900714,0.158972444,0.159814768,0.173675719,0.20452389,0.233647601,0.22553178,0.332797156,0.446818644,0.547064152,0.661051023,0.790838127,0.930413784,1.067266394,1.193055207,1.30985985,1.434073276
45.4,0.083740828,0.101444135,0.133946895,0.166330668,0.15936266,0.160226956,0.17419703,0.205071248,0.23427582,0.22615792,0.33362309,0.447939181,0.548488596,0.662724452,0.792833521,0.932864475,1.069932133,1.196104549,1.313289039,1.437997148
45.5,0.083948013,0.10170237,0.134295301,0.166769723,0.159775833,0.160676505,0.174654685,0.20564391,0.234900748,0.226806561,0.334466406,0.449035436,0.5498396,0.664440149,0.794880896,0.935378146,1.072638561,1.199261855,1.316661016,1.442012525
45.6,0.084151329,0.101956073,0.134635333,0.167180245,0.16019641,0.161128373,0.175188089,0.206157063,0.235528519,0.227413668,0.335306042,0.450224338,0.551221619,0.666046334,0.796798504,0.937720249,1.075343191,1.20235037,1.320364236,1.445609542
45.7,0.084364097,0.102229466,0.134982271,0.167626101,0.160596121,0.16157017,0.175673572,0.206721522,0.236167472,0.228063174,0.336132998,0.451298601,0.552612086,0.667709045,0.798915214,0.940023793,1.078046483,1.205285632,1.32393162,1.449105108
45.8,0.084577008,0.102493387,0.135305896,0.168024585,0.161020623,0.162020436,0.176160269,0.207263473,0.236752019,0.228656185,0.336983075,0.452445364,0.55404761,0.669391916,0.80091043,0.942435695,1.080765109,1.208189679,1.327353333,1.452843828
45.9,0.08477475,0.102745022,0.135636047,0.168425018,0.161496457,0.162465697,0.1766461,0.207834757,0.237386835,0.229273057,0.337797339,0.453487383,0.555399439,0.671117455,0.802842423,0.944861155,1.083489716,1.211277938,1.3308058,1.456547484
46,0.08498842,0.102990069,0.135967963,0.16883669,0.161922099,0.162886277,0.177180117,0.208419135,0.238006988,0.229875726,0.338659644,0.454676918,0.556774775,0.67278616,0.804826039,0.947250343,1.086148506,1.214337849,1.334123957,1.460267062
46.1,0.085196476,0.103241224,0.13631166,0.169265418,0.162343384,0.163322489,0.17766296,0.209008348,0.238557849,0.230493134,0.339597925,0.455874477,0.558091624,0.674532472,0.806836279,0.94956433,1.0888463,1.217235155,1.337542856,1.463676817
46.2,0.085411478,0.103507621,0.13663676,0.169678487,0.162761624,0.163758907,0.178161349,0.20954819,0.239208145,0.231107303,0.340508329,0.456943267,0.559560884,0.676222585,0.808842666,0.952051979,1.091595255,1.220272205,1.340733878,1.467611838
46.3,0.085608442,0.103765495,0.136989724,0.170085021,0.163208639,0.164214206,0.178649858,0.210118666,0.239832601,0.231711895,0.341365973,0.458129382,0.560968681,0.677925341,0.810841005,0.95463376,1.094391165,1.223215496,1.344102896,1.471328895
46.4,0.085821086,0.10402914,0.137316714,0.170519095,0.163653742,0.164645656,0.179106944,0.210710895,0.240505288,0.232383891,0.342194007,0.459237945,0.562326287,0.679621058,0.812919266,0.957015632,1.097204833,1.226086084,1.34753203,1.475349661
46.5,0.086030846,0.10429399,0.137645118,0.170926389,0.164086244,0.165113116,0.17959652,0.211285668,0.24116534,0.233005411,0.343088876,0.460470436,0.563731217,0.681294656,0.815078765,0.959500708,1.099787299,1.22900815,1.351102325,1.479343086
46.6,0.086241961,0.104545284,0.137964619,0.17134088,0.164528947,0.165593922,0.180029225,0.211833146,0.241801583,0.233630813,0.34399323,0.46163618,0.565172966,0.683056323,0.817079439,0.961830957,1.102468605,1.232329288,1.354647034,1.483026603
46.7,0.086451261,0.104811668,0.138307337,0.171775298,0.164941598,0.166019801,0.180518663,0.212414035,0.242464714,0.234263188,0.344871753,0.462755301,0.566612399,0.684744437,0.81915674,0.964242059,1.105441801,1.235458042,1.358074511,1.48669122
46.8,0.086656899,0.105073066,0.138639419,0.172171709,0.16538697,0.166476121,0.181001926,0.213059271,0.24308217,0.234860439,0.345784309,0.463902743,0.568051342,0.686459813,0.821399001,0.966674918,1.108106148,1.238612584,1.361484004,1.490585269
46.9,0.086853621,0.1053273,0.138980564,0.172588579,0.165837769,0.166920936,0.181518641,0.213616991,0.243742656,0.235497363,0.346631706,0.465085999,0.569474351,0.688264371,0.82343367,0.969070289,1.110787897,1.241845988,1.365026285,1.494638098
47,0.08707427,0.105591671,0.139309738,0.173000451,0.166257828,0.167329177,0.182000076,0.214180357,0.244406629,0.236117457,0.347549097,0.466266362,0.570903013,0.690011009,0.825635897,0.971517762,1.11354079,1.24487224,1.368485777,1.49831479
47.1,0.087280035,0.105855852,0.139633331,0.173449169,0.166699626,0.167801679,0.182461268,0.214769514,0.245087517,0.236753315,0.348452124,0.467400205,0.572300842,0.691752914,0.827672984,0.973744167,1.116250576,1.247786633,1.372082657,1.50213815
47.2,0.087492033,0.106124532,0.139981326,0.17387466,0.167154902,0.168256089,0.182942871,0.215344738,0.245736208,0.237375109,0.349304607,0.468631032,0.573741196,0.693443482,0.829528323,0.976119616,1.119099501,1.250733462,1.37543966,1.505852625
47.3,0.08769926,0.106373235,0.140315955,0.174313419,0.167602573,0.168687532,0.18345217,0.215913572,0.246333075,0.238008739,0.350128595,0.469832152,0.575134606,0.695267933,0.831466654,0.978610519,1.121996289,1.253841465,1.378992935,1.50972816
47.4,0.087907329,0.106674375,0.14066625,0.174723117,0.168054641,0.169133335,0.183967296,0.216466879,0.246950937,0.238667621,0.351008365,0.471040049,0.576554598,0.697027639,0.833491088,0.981008896,1.124679933,1.257258272,1.382689463,1.513497291
47.5,0.08811664,0.106951235,0.141031496,0.175154843,0.168517764,0.169562251,0.184461104,0.217014983,0.247582331,0.239293834,0.351852101,0.472291056,0.57789654,0.698738441,0.835524319,0.983497852,1.127463558,1.26055671,1.386134456,1.517185136
47.6,0.088339523,0.10723583,0.141370712,0.175595574,0.16894218,0.170003917,0.184973475,0.217587964,0.248181368,0.239957131,0.352658825,0.473537192,0.579203715,0.700455853,0.837612296,0.985890316,1.130223231,1.263837651,1.389577446,1.52112543
47.7,0.088570174,0.107477436,0.141692363,0.176017197,0.169397273,0.170462896,0.185463057,0.218183198,0.248848431,0.240628547,0.353567204,0.474746887,0.58058562,0.702203994,0.839614494,0.988367202,1.133022103,1.266869266,1.393139147,1.524519079
47.8,0.088783923,0.107752727,0.142062594,0.176444746,0.16985165,0.170914557,0.18593248,0.218738511,0.249515898,0.24123807,0.354544972,0.475831802,0.582039562,0.70390398,0.841494305,0.990748393,1.135821114,1.270015404,1.396600728,1.528089392
47.9,0.088994009,0.108031603,0.142395472,0.176873021,0.170281568,0.171391766,0.186411271,0.219308481,0.250197718,0.241915946,0.355390891,0.477041788,0.583438841,0.705683195,0.843584816,0.993209243,1.138544439,1.273267684,1.400181239,1.531894858
48,0.089210537,0.108312815,0.142731002,0.177307815,0.170725081,0.171828212,0.186911676,0.219908603,0.250835212,0.242566822,0.356213611,0.478153444,0.584875316,0.707444974,0.845782449,0.995589394,1.141291284,1.276432216,1.403669385,1.535842675
48.1,0.089441202,0.10859086,0.143078497,0.177735127,0.171167981,0.172286351,0.187422732,0.220537648,0.251484423,0.243148868,0.357121687,0.479298515,0.586278475,0.709029138,0.84776217,0.997991468,1.144094075,1.279828361,1.407521906,1.539521484
48.2,0.089649679,0.108871341,0.143429874,0.178152015,0.171582631,0.172735881,0.187918521,0.221097896,0.252097495,0.243815513,0.358011061,0.480494496,0.58768462,0.71083066,0.849890506,1.000330989,1.14690945,1.282934601,1.411213786,1.543514291
48.3,0.089871824,0.10914242,0.143785947,0.17861297,0.172006635,0.173214132,0.188399858,0.221656621,0.252731927,0.244459524,0.35891768,0.481716423,0.589118799,0.712592516,0.852007949,1.002834997,1.149496826,1.286229513,1.414611179,1.5475294
48.4,0.090076186,0.109397651,0.144115575,0.179013402,0.172430992,0.173674842,0.188888403,0.222251618,0.253373485,0.245098618,0.359826903,0.482853463,0.590555925,0.714291639,0.85415163,1.005253009,1.152355398,1.289364387,1.418164169,1.551340224
48.5,0.090292949,0.109670572,0.144465454,0.179445214,0.172884796,0.174124636,0.189447298,0.222872097,0.254030176,0.245760495,0.360707849,0.484062087,0.592024499,0.716038695,0.856193591,1.007730432,1.155299368,1.292405477,1.421632486,1.55526793
48.6,0.090514288,0.109933837,0.144802459,0.17988975,0.173335133,0.174601241,0.189936168,0.223469424,0.254665397,0.246396778,0.361635273,0.485238139,0.59349004,0.717801677,0.858238837,1.010062574,1.158022234,1.295529654,1.4251677,1.559318483
48.7,0.090730954,0.110212805,0.145149903,0.18032583,0.173782183,0.175057373,0.19045783,0.224090553,0.255318248,0.247059004,0.362495523,0.486466618,0.594871735,0.719470682,0.860184226,1.012646857,1.160691858,1.298811812,1.42863694,1.563076332
48.8,0.090953548,0.110489965,0.145500453,0.180766183,0.174227265,0.175497662,0.190943807,0.224699343,0.255958699,0.247675549,0.36341272,0.487699663,0.596285035,0.721159209,0.862299485,1.015114372,1.163675431,1.302156774,1.432385446,1.566948911
48.9,0.091166359,0.110778766,0.145846924,0.181188313,0.174639086,0.175963555,0.191469034,0.225300339,0.256604775,0.248340497,0.364285332,0.488852161,0.597692035,0.722938886,0.864436373,1.017624099,1.166408187,1.305409277,1.43597354,1.570672577
49,0.091389903,0.111055145,0.146185666,0.181635415,0.175059762,0.176446685,0.191978466,0.225907557,0.257252862,0.249008963,0.365198021,0.490046891,0.599098736,0.72463878,0.866486543,1.019958585,1.169237707,1.308404776,1.439622058,1.574615823
49.1,0.091624143,0.111335013,0.146536832,0.182086757,0.175482596,0.176909306,0.192468923,0.226502484,0.257895387,0.249629737,0.366050492,0.491214804,0.600589966,0.726500038,0.868668064,1.022584455,1.172163193,1.311588058,1.443234191,1.578604512
49.2,0.091843497,0.11160727,0.1468778,0.182477433,0.175926233,0.177368898,0.19295538,0.227090094,0.258533657,0.250271762,0.36698853,0.492465671,0.602029614,0.728251012,0.870820114,1.025298507,1.174961502,1.314889327,1.446707801,1.582530036
49.3,0.092059418,0.111881259,0.147238229,0.182940845,0.176350064,0.177839459,0.193487899,0.227668978,0.259176477,0.250939745,0.367876767,0.4936471,0.603509431,0.730039262,0.872949888,1.027773198,1.177907703,1.31815864,1.450279828,1.586281258
49.4,0.092275847,0.112177694,0.147582979,0.183375025,0.176786156,0.178285679,0.193971125,0.228297123,0.259876861,0.251567064,0.368766265,0.49481683,0.604905419,0.731797923,0.875076963,1.030184145,1.180750756,1.321648496,1.453849175,1.59002814
49.5,0.092499422,0.112460541,0.147923382,0.183824108,0.17721481,0.178760842,0.194473032,0.228897663,0.260531206,0.252218181,0.369669075,0.496025014,0.606360426,0.733613629,0.877072395,1.032540372,1.18365286,1.324908222,1.457264675,1.594008545
49.6,0.092724975,0.11272698,0.148257721,0.184240492,0.177667621,0.179232394,0.195006177,0.229489444,0.261192041,0.25284473,0.370547902,0.497204686,0.607827893,0.73537878,0.879191119,1.035034105,1.186497811,1.328067906,1.46106423,1.598170157
49.7,0.092942354,0.113002432,0.148641388,0.18468124,0.17813853,0.17975101,0.195518048,0.230123536,0.261810828,0.25351957,0.371488987,0.498412337,0.60927281,0.737093051,0.881291586,1.037391111,1.189456415,1.331218589,1.464644444,1.602308902
49.8,0.093156767,0.113265273,0.148992345,0.185125035,0.17858493,0.180198049,0.196028946,0.23069506,0.262483591,0.25419681,0.372360933,0.499640947,0.610816428,0.738803584,0.883290213,1.039924319,1.192349671,1.334504492,1.468261869,1.606270879
49.9,0.09337036,0.113541465,0.149336852,0.185555164,0.179031948,0.180664013,0.196516893,0.231333648,0.263149933,0.254845213,0.373319661,0.500842549,0.612231473,0.740653822,0.885437726,1.042512485,1.195195042,1.337795424,1.471877359,1.609987447
50,0.093595116,0.113814164,0.149707805,0.185966786,0.179469495,0.181129762,0.197042921,0.231915931,0.263837421,0.255522471,0.374207512,0.502080583,0.613723277,0.742391731,0.887483193,1.044979594,1.197969957,1.341108822,1.475565101,1.613525472
50.1,0.093803213,0.114100656,0.15006148,0.186412846,0.179905037,0.181578195,0.197575533,0.232528272,0.264518747,0.256167837,0.37514542,0.503274282,0.615165891,0.744225066,0.889507026,1.047448035,1.200732412,1.344138646,1.479262165,1.617582252
50.2,0.094030585,0.114372145,0.150440601,0.186821082,0.180352156,0.182056348,0.198069942,0.233171356,0.265188917,0.256882819,0.376043208,0.504442234,0.616651796,0.746055991,0.891705745,1.049965675,1.203613062,1.347509636,1.482936455,1.621287404
50.3,0.094252606,0.11464722,0.150800008,0.187266025,0.180784561,0.182529483,0.198587973,0.233802417,0.265849832,0.257505175,0.376940314,0.505639287,0.618172147,0.747712899,0.893863552,1.052285106,1.206456205,1.350749808,1.48639679,1.625122272
50.4,0.094461769,0.114927547,0.151154006,0.187705319,0.181242746,0.183003163,0.199080969,0.234425859,0.266497579,0.258202331,0.377824731,0.506855196,0.619503357,0.749525027,0.896028416,1.054808642,1.209258628,1.353994238,1.489954932,1.629059891
50.5,0.094693047,0.115206114,0.151519335,0.188126105,0.181708017,0.183497779,0.199581639,0.235028444,0.267166516,0.258885454,0.378754975,0.508119763,0.620988482,0.75127254,0.898065433,1.057357258,1.211918115,1.357335841,1.49334942,1.632879158
50.6,0.094930477,0.115473353,0.15189345,0.188538924,0.18215499,0.18395139,0.200074479,0.235654087,0.267862682,0.259530344,0.379680164,0.509372956,0.622469595,0.753021477,0.900378562,1.060028823,1.214935387,1.360615574,1.496904135,1.636782942
50.7,0.09515287,0.11576474,0.152272065,0.188977518,0.182617151,0.184407584,0.200575899,0.236267002,0.268549893,0.26023133,0.38060759,0.510624472,0.62397069,0.754809772,0.902467166,1.062600894,1.217678505,1.363830602,1.500468798,1.640947846
50.8,0.095378475,0.116047794,0.152652546,0.189420297,0.183084983,0.18484657,0.201098408,0.236928334,0.269215853,0.260941551,0.381497923,0.511757461,0.625394619,0.756587585,0.904524363,1.065060983,1.220507833,1.36694894,1.504049451,1.644745524
50.9,0.095599357,0.116317003,0.153016961,0.189821922,0.183554428,0.185338741,0.201614613,0.23754026,0.269858257,0.261608324,0.382422774,0.512983645,0.62692036,0.758435235,0.906634035,1.067600769,1.223327319,1.37011351,1.507889151,1.648740952
51,0.095823437,0.11658524,0.15338975,0.190278188,0.184009437,0.185829376,0.202109019,0.238180586,0.270517065,0.262288423,0.383410825,0.514205107,0.628325997,0.760447318,0.9087916,1.070185769,1.226375117,1.373527923,1.511577297,1.652805966
51.1,0.096045323,0.116862103,0.153754707,0.19070979,0.184474655,0.186328882,0.202607245,0.238812774,0.271175817,0.263013083,0.384332138,0.515421054,0.629776929,0.762346913,0.910875557,1.072813338,1.229281673,1.376885888,1.515100944,1.656812917
51.2,0.096270269,0.117158048,0.154145411,0.191134653,0.18491162,0.186773049,0.203127808,0.23945975,0.271875737,0.263707674,0.385229944,0.516671425,0.631181566,0.764016541,0.913041932,1.075415488,1.232187567,1.380089177,1.518690594,1.660764329
51.3,0.096492183,0.117444467,0.154510192,0.191561233,0.185350085,0.187278977,0.203638821,0.240059152,0.272573274,0.264384944,0.386188258,0.517930766,0.632790104,0.765799202,0.915319774,1.07795751,1.235215732,1.383315531,1.522267186,1.664802824
51.4,0.096699512,0.117726609,0.154894982,0.191988292,0.185815131,0.18774864,0.204182672,0.240703157,0.273259998,0.265087057,0.387171714,0.519243614,0.634235416,0.767635273,0.917413889,1.080325183,1.238071866,1.386538783,1.526117756,1.668680372
51.5,0.096915124,0.118011602,0.155244631,0.192445265,0.186292253,0.188204651,0.204695319,0.241329205,0.273921974,0.265808874,0.388105851,0.520404613,0.635686681,0.769471446,0.919697258,1.082914633,1.241127103,1.389862099,1.529788648,1.672693225
51.6,0.097140087,0.118285298,0.155609695,0.192869225,0.186781715,0.188683326,0.205200253,0.241967907,0.274601629,0.266516034,0.389069347,0.521604228,0.637158409,0.771324495,0.921928434,1.085404598,1.24418226,1.393156699,1.533542135,1.676747645
51.7,0.097366191,0.118570169,0.155981288,0.193316652,0.187258856,0.189179377,0.205727742,0.242610843,0.275261443,0.267216797,0.390009341,0.522816464,0.638684592,0.773118214,0.924152437,1.088071847,1.246862966,1.396385823,1.537219598,1.680753223
51.8,0.097587151,0.118870399,0.156330717,0.193785793,0.18774988,0.189658267,0.206233902,0.243209394,0.275945577,0.2678717,0.390943487,0.524035613,0.640156123,0.77492719,0.926269736,1.090584644,1.249760793,1.399690157,1.540838414,1.684765249
51.9,0.097803582,0.119152476,0.156710844,0.194202186,0.188198346,0.190149664,0.20678206,0.243826054,0.276629545,0.268585685,0.39186402,0.525271456,0.641656335,0.776713295,0.928350745,1.093235724,1.252921196,1.403100383,1.54446634,1.688801435
52,0.098021286,0.119433461,0.157073619,0.19461604,0.188674004,0.19068058,0.207304241,0.244435108,0.27729775,0.269269891,0.392845243,0.526401938,0.643199272,0.778534871,0.930462082,1.095724525,1.256007086,1.406569441,1.547990173,1.692922021
52.1,0.098245144,0.119721785,0.157434083,0.195073522,0.189140223,0.191138288,0.207855683,0.245045195,0.278008932,0.269942032,0.393766813,0.527617838,0.644734806,0.780390776,0.932745515,1.098451806,1.258795811,1.4097426,1.551555969,1.697127468
52.2,0.098472445,0.120016658,0.157775944,0.195522977,0.189604543,0.191612725,0.208403732,0.245681781,0.278749688,0.270662212,0.394735339,0.528836767,0.646251942,0.782092794,0.93478751,1.100935553,1.261760233,1.412951421,1.555094216,1.701139466
52.3,0.098695023,0.120302673,0.158137615,0.195985646,0.190073156,0.192090342,0.208941326,0.246308433,0.279436628,0.271367909,0.395744647,0.530114025,0.647684584,0.783854524,0.936926021,1.103469292,1.264708146,1.416269439,1.558612635,1.705243208
52.4,0.098910041,0.120568911,0.158504644,0.19647917,0.190531243,0.192557721,0.209488242,0.24694615,0.2801056,0.272081385,0.396720505,0.531276801,0.649202973,0.785768837,0.939184262,1.106021522,1.267713155,1.419510135,1.562440171,1.709225543
52.5,0.099133043,0.12085239,0.158864345,0.19692232,0.191024415,0.193008327,0.210028614,0.247583244,0.280796228,0.272767231,0.397670429,0.532512672,0.650649111,0.787661981,0.941286254,1.108666885,1.270672043,1.42284415,1.566229379,1.713284497
52.6,0.099352171,0.121139852,0.159258931,0.197365958,0.191465099,0.193487184,0.210554317,0.248240263,0.281515815,0.273481776,0.398589584,0.533761979,0.65210695,0.789448392,0.943549672,1.111398985,1.273520866,1.426201377,1.570383549,1.717531895
52.7,0.099567021,0.121434528,0.159630106,0.197797015,0.191931637,0.193984805,0.211079314,0.248913126,0.282219307,0.27422448,0.399516404,0.53494929,0.653791416,0.791334771,0.945604166,1.113806003,1.276593333,1.429415768,1.574248037,1.721446515
52.8,0.099777648,0.121722736,0.159991546,0.19825511,0.192404389,0.194471338,0.211610548,0.249515994,0.282895604,0.274908113,0.400478468,0.536195669,0.655342742,0.793132209,0.947690867,1.116614438,1.279615206,1.432703959,1.577925234,1.725650393
52.9,0.100000753,0.122016977,0.160376996,0.198710738,0.19287041,0.19495068,0.2121468,0.250155946,0.283558416,0.275614379,0.401508618,0.537405846,0.65682318,0.794991576,0.949811692,1.119251367,1.282410262,1.436335126,1.581846185,1.729684404
53,0.100233655,0.122305064,0.160751052,0.199171149,0.19336762,0.195436027,0.212708527,0.250825196,0.284237316,0.276255178,0.402470467,0.538719474,0.658325957,0.796780672,0.951944652,1.121987556,1.28533726,1.439531848,1.585476922,1.733572157
53.1,0.100472221,0.122597717,0.161113159,0.199610539,0.193841482,0.195928914,0.213238746,0.251453496,0.284903666,0.277005982,0.40344271,0.539948298,0.659860993,0.798532248,0.95402074,1.124657106,1.288173474,1.442936918,1.589295377,1.737740618
53.2,0.100703562,0.122895785,0.161487461,0.200066884,0.194340573,0.196436254,0.213775,0.252118665,0.285599446,0.277721664,0.404410198,0.541242893,0.661425232,0.800327486,0.956148687,1.127297901,1.291198173,1.446383273,1.593101744,1.74162396
53.3,0.100939649,0.12320644,0.161869262,0.200515427,0.194815863,0.19694626,0.214334157,0.252765579,0.286221897,0.278430676,0.405353301,0.542508641,0.662894829,0.80227836,0.958482765,1.129818688,1.294409435,1.449816167,1.596731706,1.745726301
53.4,0.101163858,0.123491258,0.162236718,0.200966545,0.195322995,0.197481332,0.214883508,0.253388157,0.286909754,0.279165404,0.406309691,0.54369291,0.664456189,0.804142545,0.960636563,1.132527062,1.297361639,1.452900357,1.600313001,1.749767086
53.5,0.101395744,0.123791799,0.162613657,0.201398773,0.195783848,0.197976263,0.215416556,0.254034284,0.287608329,0.279888729,0.407262192,0.544898252,0.665935936,0.80600362,0.962857481,1.135074026,1.300146208,1.456248118,1.604082039,1.753850521
53.6,0.101615847,0.124082488,0.16299019,0.201864838,0.196227082,0.198459317,0.215950265,0.254720244,0.288318089,0.280655467,0.408260509,0.546157949,0.667414007,0.807651136,0.965017269,1.137661355,1.303267621,1.459670203,1.607723777,1.75804709
53.7,0.101861561,0.124384166,0.163372701,0.202293745,0.19673609,0.198970586,0.216456562,0.255391185,0.289014523,0.281351925,0.409228426,0.547470281,0.66899057,0.809389287,0.96737387,1.140224964,1.306314673,1.463262435,1.611659007,1.762533299
53.8,0.102080464,0.124688851,0.163752256,0.202732511,0.19723114,0.199459637,0.216956444,0.256048223,0.289719691,0.282095317,0.410202406,0.548732725,0.670642285,0.811288983,0.969631323,1.142681608,1.309136973,1.466623232,1.61530321,1.766634674
53.9,0.10232616,0.124978069,0.164100199,0.2031751,0.197726906,0.199970016,0.217538086,0.256719795,0.290416656,0.282872269,0.411181483,0.550018376,0.672241244,0.813155348,0.971914919,1.145415134,1.311936575,1.469910772,1.619099017,1.770795098
54,0.102554536,0.125283457,0.164487935,0.203634717,0.198208615,0.200435919,0.218073153,0.257353986,0.291152241,0.283619548,0.41215382,0.55128771,0.673798898,0.815049555,0.974136045,1.148183069,1.315007659,1.473410698,1.623256791,1.774760335
54.1,0.10278437,0.125564349,0.164872775,0.204100237,0.198674928,0.200904888,0.218658107,0.258033032,0.291894433,0.284309856,0.413138311,0.552542755,0.675260653,0.816919515,0.976354202,1.150722904,1.318210015,1.476928446,1.62733283,1.778936977
54.2,0.10302875,0.125868685,0.16524195,0.204547631,0.199177781,0.201453645,0.219251587,0.258670243,0.292626365,0.285058654,0.414058343,0.553876188,0.676816399,0.818687359,0.97862923,1.153426601,1.321126115,1.480410297,1.631148331,1.782963662
54.3,0.103258279,0.126142403,0.165635534,0.205029859,0.199670204,0.201938211,0.219811726,0.259331589,0.293300647,0.285802754,0.415010999,0.555097215,0.678447469,0.820554178,0.98081647,1.156060915,1.324053002,1.483674699,1.635151171,1.78703289
54.4,0.103494298,0.12644832,0.166042681,0.205463416,0.200151596,0.202458473,0.220361892,0.259948516,0.29405198,0.286581701,0.415914886,0.556335774,0.680003878,0.822298221,0.982958768,1.15883043,1.327032006,1.48707283,1.639211877,1.790976662
54.5,0.103713325,0.126749098,0.166413752,0.205895538,0.200658782,0.202982594,0.220945802,0.260606868,0.294749283,0.287277924,0.416908443,0.557623177,0.681556923,0.824039196,0.985098977,1.161179626,1.329889704,1.49040889,1.643206461,1.795060607
54.6,0.1039396,0.127039766,0.166798198,0.206375909,0.201123369,0.203453194,0.221487717,0.261223556,0.295487702,0.288044719,0.417902089,0.558909377,0.683068105,0.825886777,0.987285713,1.163762175,1.33308382,1.493817623,1.6472925,1.799276333
54.7,0.104166965,0.127329451,0.167178002,0.206859388,0.201622314,0.203957067,0.222066761,0.261887819,0.296235923,0.288816743,0.418898854,0.560123969,0.684562858,0.827793215,0.98952292,1.166265287,1.336133905,1.497235227,1.651321185,1.803451135
54.8,0.104408531,0.127632015,0.167567591,0.207342152,0.202066029,0.204445667,0.222624579,0.262549187,0.296961252,0.289562452,0.419908684,0.561375876,0.686167121,0.829699874,0.99171089,1.168847703,1.339122946,1.500979033,1.655276561,1.807521734
54.9,0.104632854,0.127935096,0.16794091,0.207816622,0.20253147,0.204959191,0.223224689,0.263237969,0.297696109,0.290304892,0.420886116,0.562719976,0.687746647,0.83172563,0.994049296,1.17160879,1.342225463,1.504359441,1.659105722,1.811731538
55,0.104867824,0.128245891,0.168348662,0.208269361,0.202984052,0.205504816,0.223787018,0.263964265,0.298413782,0.29107211,0.421845539,0.563977175,0.689239752,0.833641519,0.996233475,1.174249092,1.345397162,1.507729529,1.662993665,1.815724208
55.1,0.105099912,0.128539904,0.168733884,0.208738667,0.203477805,0.206049078,0.224341941,0.264634517,0.299138217,0.291823589,0.422866126,0.565200974,0.69082277,0.835488782,0.998494646,1.176781986,1.348366293,1.511159312,1.666895591,1.820084406
55.2,0.105333023,0.128857132,0.169106419,0.209205091,0.203976538,0.20657297,0.224887591,0.265291263,0.299919592,0.292610377,0.423922298,0.566472339,0.692318924,0.837365296,1.000796271,1.17964451,1.351406428,1.514625513,1.670874059,1.82441086
55.3,0.105564857,0.129155236,0.169519467,0.209653479,0.204450003,0.207100365,0.225428206,0.265958442,0.300630591,0.293384192,0.42498674,0.567799921,0.693846652,0.839175275,1.002966772,1.182337764,1.354428351,1.518102009,1.674939406,1.828867607
55.4,0.105806346,0.129450385,0.169912595,0.210119286,0.204923326,0.207624283,0.225974208,0.266638148,0.301347557,0.294088326,0.425990831,0.569092041,0.695501075,0.840987218,1.005196516,1.185078921,1.357392812,1.521544013,1.678679259,1.833089439
55.5,0.106030755,0.129773302,0.170322687,0.210555901,0.205428315,0.208104236,0.226539481,0.267286931,0.30208118,0.294878163,0.427016625,0.570366871,0.696978345,0.842931119,1.007393247,1.187830652,1.360653551,1.524889184,1.682566979,1.837390217
55.6,0.106250862,0.130075984,0.170690779,0.211034907,0.205928174,0.208610503,0.227116849,0.268019434,0.302791656,0.295663652,0.427989819,0.571675319,0.698549846,0.84480323,1.00971099,1.190415121,1.363694814,1.528233749,1.686287969,1.841941964
55.7,0.106489249,0.130389648,0.171070213,0.211513258,0.206482139,0.209158396,0.227682993,0.268725438,0.303517532,0.296432201,0.428966142,0.573067428,0.700101214,0.846679003,1.012060124,1.193234698,1.366816705,1.531582119,1.690203995,1.846325785
55.8,0.106736482,0.130663361,0.171472048,0.212000258,0.206962458,0.209642991,0.228277785,0.269473178,0.304324518,0.297161544,0.430000379,0.574446914,0.701783232,0.848560183,1.014387723,1.195768633,1.370127191,1.535168024,1.69417755,1.850699355
55.9,0.106974685,0.130975825,0.171857652,0.212462392,0.207467456,0.210127107,0.228879677,0.27016844,0.305061904,0.297930965,0.430976121,0.575749448,0.703409392,0.85051394,1.016570669,1.198255109,1.373214287,1.538844941,1.697938134,1.855405611
56,0.107208495,0.131299559,0.172229531,0.212942265,0.207961473,0.210687471,0.229460844,0.27083483,0.305807868,0.298708848,0.431986857,0.57704929,0.704936182,0.852392671,1.018748938,1.201062593,1.37633846,1.542155121,1.701989765,1.859742549
56.1,0.107443291,0.131616709,0.172652548,0.213396104,0.208496747,0.211227441,0.230001488,0.271488577,0.306563439,0.299430576,0.432963609,0.578290844,0.706503071,0.854291938,1.021053281,1.203649943,1.379606473,1.545699781,1.70570182,1.864101004
56.2,0.107684465,0.131918548,0.173034498,0.213876848,0.209022261,0.211737565,0.230574329,0.272171684,0.307316228,0.300211805,0.433938616,0.579592476,0.708136928,0.856146647,1.023520796,1.20631341,1.382786044,1.549178641,1.709644796,1.868218793
56.3,0.107937451,0.132218034,0.17341506,0.214324272,0.209539218,0.212249358,0.231106849,0.272882803,0.308045488,0.300976831,0.435003986,0.580989795,0.709687263,0.858008984,1.025826871,1.209067653,1.385799697,1.552597977,1.713740881,1.872534532
56.4,0.108171099,0.132521874,0.173789771,0.214796442,0.210071378,0.212774919,0.231695813,0.273644911,0.308776689,0.301777261,0.436023502,0.582348494,0.711241112,0.859885022,1.028368964,1.211896841,1.388840832,1.556324781,1.717797599,1.876795023
56.5,0.108418441,0.132818429,0.174187352,0.215271488,0.21059353,0.21329829,0.23228176,0.274334962,0.30954059,0.302505436,0.437036021,0.583606436,0.712893096,0.861788176,1.030788643,1.214735859,1.392010537,1.559732001,1.721866615,1.881317352
56.6,0.10866178,0.133125549,0.174572511,0.215758015,0.211113572,0.213823318,0.23288665,0.275061658,0.310235593,0.303274786,0.438004254,0.584927324,0.714499499,0.863818884,1.033040563,1.21719626,1.395208792,1.563352647,1.725809066,1.885713476
56.7,0.108902559,0.133442253,0.174981923,0.216218444,0.211616912,0.214372583,0.233500827,0.275745951,0.311036311,0.304022401,0.439036543,0.586263979,0.716137442,0.865832279,1.035315001,1.219893067,1.398416881,1.566713192,1.729770929,1.89028175
56.8,0.109152203,0.133757436,0.175404597,0.216706345,0.212176708,0.214934716,0.234104913,0.276474358,0.311783775,0.304810701,0.439981637,0.587532302,0.717709045,0.867671634,1.037629003,1.222801427,1.401431961,1.570164453,1.733848641,1.894677462
56.9,0.10939643,0.134074941,0.175826002,0.217204436,0.212716803,0.215512729,0.234685364,0.277194583,0.312550422,0.305582888,0.440977606,0.588900063,0.719291544,0.869631627,1.040018805,1.225454869,1.404665414,1.573986283,1.73766961,1.899016631
57,0.109644011,0.134390551,0.176216938,0.217689076,0.21323863,0.216078485,0.23528188,0.277882484,0.313377167,0.306391464,0.441964199,0.590146858,0.720897927,0.871582316,1.042391491,1.228256656,1.407902982,1.577157232,1.74175655,1.903273091
57.1,0.109895061,0.134718785,0.176618179,0.21816908,0.213756837,0.216628287,0.235900646,0.278539596,0.314120964,0.307105348,0.442925641,0.591424245,0.722473247,0.873386923,1.044537595,1.231041334,1.411231425,1.580689982,1.745682587,1.90773136
57.2,0.110137984,0.135044104,0.177015806,0.218678599,0.214283261,0.21716563,0.236534657,0.279244959,0.314909197,0.307856796,0.444000201,0.592708073,0.724016911,0.875470717,1.046755725,1.233736546,1.414165659,1.584209078,1.749681173,1.91189413
57.3,0.110379879,0.135352896,0.177427546,0.219164877,0.21484523,0.217713634,0.237175072,0.279951041,0.315602896,0.308587493,0.445053235,0.593995158,0.725770986,0.877309407,1.049023142,1.236492509,1.41725619,1.587753488,1.753899605,1.916449194
57.4,0.110622123,0.135681315,0.177843234,0.219633757,0.215348511,0.218255825,0.237777436,0.28064383,0.316387468,0.309400695,0.446077949,0.595285037,0.727328172,0.879291813,1.051256015,1.23921205,1.42041328,1.591170797,1.758029238,1.921189556
57.5,0.110856528,0.135992658,0.17825822,0.220142459,0.215852268,0.218794624,0.238357693,0.281376145,0.317164002,0.310191605,0.447147496,0.596587821,0.728888536,0.881170663,1.053737913,1.242160341,1.423753907,1.594503078,1.761948201,1.925518765
57.6,0.111094598,0.136307096,0.178663681,0.220655026,0.21639386,0.219321579,0.238957386,0.282070824,0.317917209,0.310989929,0.44806902,0.597888954,0.730466628,0.88301179,1.056054042,1.244872773,1.426916975,1.597822515,1.766066219,1.929717225
57.7,0.111339555,0.136625962,0.179083096,0.221146469,0.216942107,0.219872009,0.239557433,0.282826209,0.31869334,0.311766878,0.449110941,0.59921237,0.732120493,0.885076159,1.058270486,1.247736569,1.430089925,1.601336492,1.770129656,1.933930528
57.8,0.111577906,0.136943013,0.179484575,0.221657229,0.217494389,0.220454598,0.240149503,0.283554566,0.319471405,0.312548486,0.4501615,0.600602516,0.733713895,0.887036421,1.060746273,1.250440604,1.433214196,1.605128026,1.774183943,1.938135806
57.9,0.111819828,0.137272942,0.179897758,0.222148967,0.218004336,0.221017606,0.240755923,0.284254204,0.320252866,0.313368628,0.451227592,0.60194468,0.735308727,0.889009962,1.06307984,1.253186092,1.43632861,1.608486915,1.778013304,1.942558723
58,0.112064577,0.137593901,0.180298242,0.222629473,0.21853525,0.221586781,0.241360565,0.284962759,0.321040642,0.314159361,0.452303036,0.603277109,0.736900832,0.890923221,1.065463916,1.256017526,1.439626932,1.612053133,1.782060623,1.946963919
58.1,0.112310818,0.137900648,0.180725598,0.223116125,0.219070123,0.222166756,0.242002119,0.285679664,0.321812819,0.314979585,0.453383306,0.604582064,0.73859751,0.892770904,1.067728638,1.25886053,1.442824944,1.615573187,1.786128582,1.951231948
58.2,0.112555204,0.138235363,0.181119002,0.223607,0.219572838,0.222739499,0.242617275,0.286419803,0.322617409,0.315757172,0.454437786,0.605957635,0.740189737,0.894676397,1.070145855,1.26146297,1.446063267,1.619255433,1.790298014,1.955758408
58.3,0.112808878,0.13853533,0.181526837,0.224099287,0.220144666,0.223301698,0.24322009,0.287124001,0.323378451,0.316586809,0.455426367,0.607247961,0.741884851,0.896629687,1.07249983,1.264260709,1.449292955,1.623047102,1.794212455,1.960181305
58.4,0.113062722,0.138845033,0.181931768,0.224624333,0.220713276,0.22386096,0.243834782,0.287835575,0.324132167,0.317430578,0.456502198,0.6085508,0.743563778,0.898465123,1.074795684,1.26713298,1.452622875,1.626562841,1.798346343,1.965018002
58.5,0.113304782,0.139149322,0.182367932,0.225130239,0.221232441,0.224421924,0.244486541,0.288586652,0.324917835,0.3182284,0.457557418,0.609860058,0.745129894,0.900528347,1.077180798,1.269999415,1.455878062,1.630247367,1.802865981,1.969353245
58.6,0.113545592,0.139489947,0.182801281,0.22562931,0.221795649,0.224995351,0.245094245,0.289311079,0.32570071,0.319055539,0.458616505,0.611241413,0.746750917,0.902411218,1.079488568,1.272849798,1.459049345,1.633821076,1.806805499,1.973714398
58.7,0.113808942,0.139814463,0.183223529,0.226148985,0.222331883,0.225550438,0.245706852,0.290023453,0.326501036,0.319885178,0.45973424,0.612638788,0.748431882,0.90438584,1.081749255,1.275578542,1.462392673,1.637394515,1.811286639,1.97809712
58.8,0.114049882,0.140124383,0.183622784,0.226657292,0.222893212,0.226086779,0.246294632,0.290705083,0.327322419,0.320705079,0.460804134,0.613956207,0.749989273,0.906538468,1.084154906,1.278500665,1.465740119,1.641124349,1.815319975,1.982858724
58.9,0.114291171,0.140454153,0.184044038,0.227159671,0.223437324,0.226684593,0.246935659,0.291401659,0.328049051,0.321491884,0.461829581,0.615309299,0.751648228,0.908491184,1.086694696,1.281091841,1.46896475,1.645095098,1.819353628,1.987214182
59,0.114550063,0.140785981,0.18448204,0.227649103,0.223993086,0.227256485,0.247533409,0.292101554,0.328800697,0.322288092,0.46290894,0.616697578,0.753382434,0.91045446,1.089043988,1.283883787,1.472146176,1.648564726,1.823336234,1.991604135
59.1,0.11478991,0.141110876,0.184914448,0.228121582,0.224534525,0.227833381,0.248163749,0.292852777,0.329603941,0.323135074,0.463975853,0.618062548,0.755023921,0.912399448,1.091391968,1.286906462,1.475467159,1.652243439,1.827712059,1.995836508
59.2,0.115040673,0.141447944,0.185321884,0.228604527,0.225066506,0.228401531,0.248814929,0.293610942,0.330405743,0.323947571,0.465022254,0.619348218,0.756694599,0.914437848,1.093803227,1.289768983,1.478828577,1.655861442,1.831682938,2.000542477
59.3,0.11528959,0.141798633,0.185723379,0.229109147,0.225647658,0.228961861,0.249440395,0.294369882,0.331253644,0.32468063,0.466057582,0.620747681,0.758511868,0.916432753,1.096273693,1.292265261,1.482188395,1.659450778,1.835854896,2.00528787
59.4,0.115549535,0.142125792,0.186166869,0.229597411,0.226217298,0.229530603,0.250089638,0.295122246,0.332103137,0.325457572,0.467198781,0.622099309,0.760133724,0.918388142,1.098557342,1.294898101,1.485575004,1.663133894,1.840203293,2.009705646
59.5,0.115789021,0.142458836,0.186554008,0.230092778,0.22676903,0.230116819,0.2506812,0.295888795,0.332927309,0.326264838,0.468182634,0.623569371,0.761765938,0.920317601,1.101020348,1.297908589,1.488877752,1.666789262,1.844318452,2.014480708
59.6,0.116021703,0.142801722,0.187002394,0.230597522,0.227339944,0.230701956,0.251304802,0.296650856,0.333738717,0.327095548,0.469227709,0.625007951,0.763479123,0.922455827,1.103487727,1.300711607,1.492387822,1.670293642,1.84855004,2.018871659
59.7,0.116264581,0.143115468,0.187424497,0.231095895,0.227857333,0.231271467,0.251921698,0.297340343,0.334568097,0.32792606,0.470289074,0.626427395,0.765114566,0.924503838,1.105831731,1.303588229,1.495533026,1.674245236,1.852728957,2.023393088
59.8,0.11651505,0.143439029,0.187835782,0.231600334,0.228387054,0.231847687,0.252527038,0.298140211,0.335422506,0.328808627,0.471270138,0.627871904,0.766791565,0.926601524,1.108138068,1.306418871,1.498637503,1.678047958,1.856832761,2.028132386
59.9,0.116763954,0.14377644,0.188294763,0.232103365,0.228943317,0.232470511,0.253157861,0.298853567,0.336241785,0.329619896,0.47231633,0.629221897,0.768444729,0.928646856,1.110423354,1.309313274,1.501754293,1.68175782,1.861157541,2.032668671
60,0.117014001,0.144109029,0.188727622,0.232615464,0.229485723,0.233019033,0.253750558,0.299590756,0.3370052,0.330459543,0.47334613,0.630713804,0.770177926,0.930791699,1.112953052,1.312200585,1.505101405,1.685426844,1.865350185,2.037268635
60.1,0.117259908,0.144423835,0.189161101,0.233102627,0.230025794,0.233621699,0.25441823,0.300346966,0.337834489,0.331295934,0.474416498,0.632159727,0.771845881,0.932869306,1.115395216,1.315314384,1.508389382,1.689252547,1.869762113,2.042033507
60.2,0.117503059,0.144760621,0.189572709,0.233603021,0.230554432,0.234196396,0.25507383,0.301137168,0.3386386,0.332133424,0.475451471,0.633580042,0.773641248,0.93495093,1.117679744,1.318346129,1.511820258,1.692837917,1.873875089,2.046508651
60.3,0.117761773,0.145078082,0.189983732,0.234105832,0.231106181,0.234774211,0.255766013,0.301931038,0.339465879,0.332998167,0.476498911,0.634911488,0.775430175,0.936967439,1.120157292,1.321056456,1.515030994,1.696592489,1.878182383,2.051033921
60.4,0.118001634,0.145421992,0.19041161,0.23461287,0.231658542,0.235345885,0.2564244,0.302681091,0.340315394,0.333874175,0.477647427,0.636273022,0.777166182,0.939081336,1.122744268,1.323893853,1.518541143,1.700429182,1.88206689,2.056000862
60.5,0.118275621,0.145755134,0.190846628,0.235131542,0.232199667,0.235942637,0.257057156,0.303453449,0.341153842,0.334791407,0.478708298,0.637701444,0.778765105,0.941171324,1.125204539,1.326853436,1.521778189,1.704242942,1.886220375,2.060669583
60.6,0.118511812,0.146123348,0.191257613,0.235638899,0.232770073,0.236528667,0.257707874,0.304208798,0.341995494,0.33566744,0.479837608,0.639082933,0.780490177,0.943246901,1.12767291,1.329708313,1.525307205,1.708017605,1.89078893,2.065385157
60.7,0.118771902,0.146435715,0.191709512,0.236172428,0.23334189,0.237106553,0.258359867,0.30499686,0.342854789,0.336473621,0.480953808,0.640452995,0.782165609,0.945326347,1.130293277,1.332734616,1.528472587,1.711888606,1.895243095,2.070103927
60.8,0.119022558,0.146763243,0.192158802,0.236668605,0.233881711,0.237692928,0.25907308,0.305740191,0.343724414,0.337313726,0.482082313,0.641975989,0.783949512,0.947472764,1.13278816,1.335685985,1.532062871,1.715599444,1.899475738,2.074689312
60.9,0.119264171,0.147111734,0.192600963,0.237202089,0.234448036,0.23832599,0.259698812,0.306510256,0.344553759,0.338146426,0.48313418,0.643285358,0.785666983,0.949663353,1.135267829,1.33880461,1.535481019,1.719528088,1.903627698,2.079048961
61,0.119505159,0.147455231,0.193034306,0.237716676,0.23502543,0.238879052,0.260358622,0.30723895,0.345361375,0.339011301,0.484292686,0.644680145,0.787424726,0.951636005,1.137682439,1.341803996,1.53897288,1.723442993,1.907911166,2.083701966
61.1,0.119760541,0.14780366,0.19346511,0.238265478,0.235564945,0.239479234,0.261038931,0.308032288,0.346260775,0.339847533,0.485356533,0.646182652,0.789194674,0.953780754,1.140164601,1.344935306,1.542224844,1.727492571,1.912255457,2.088540736
61.2,0.120009689,0.148148692,0.193908768,0.23880303,0.236124806,0.240081398,0.261656255,0.308776652,0.347051581,0.340708828,0.486487403,0.647665896,0.790896586,0.955957084,1.142794608,1.347972446,1.545816029,1.731068023,1.916599613,2.093356383
61.3,0.120244227,0.1484745,0.194344074,0.239302571,0.236700239,0.240675199,0.262323832,0.309576319,0.347902071,0.341530977,0.487615948,0.649119055,0.792732085,0.957966294,1.145292187,1.351022716,1.549214386,1.734840893,1.920942483,2.0979246
61.4,0.120504739,0.148839365,0.194780042,0.239865472,0.237330046,0.241272335,0.263004134,0.310403213,0.348757638,0.342377027,0.488690342,0.650504508,0.7944984,0.959991539,1.147698215,1.353882951,1.552565162,1.738637937,1.925202464,2.102511492
61.5,0.120755233,0.149205242,0.195206648,0.240385841,0.237899904,0.241926925,0.263651031,0.31118994,0.349598866,0.343280643,0.489783169,0.651923862,0.796257226,0.962054096,1.150196342,1.356776494,1.556121745,1.742481884,1.929441138,2.10724215
61.6,0.12100753,0.149564943,0.195653287,0.240937722,0.23846892,0.242547319,0.264319129,0.311982406,0.35047328,0.344116901,0.490863205,0.653318158,0.797980665,0.964089781,1.152803537,1.359864217,1.559486722,1.746309591,1.933774764,2.11196552
61.7,0.121268564,0.149897315,0.196081991,0.241459409,0.239064981,0.243193704,0.264985001,0.312766431,0.351339534,0.345011678,0.491983725,0.654715781,0.799645665,0.966050273,1.15534335,1.36281901,1.56271405,1.750158389,1.938221935,2.116962093
61.8,0.121519946,0.150268133,0.196535044,0.241982881,0.239656873,0.2438171,0.265659282,0.313602003,0.352214093,0.345934039,0.493090219,0.656090446,0.801401774,0.968120064,1.157958611,1.365710562,1.565950854,1.754170273,1.94271882,2.121499827
61.9,0.121772349,0.150626402,0.196965219,0.242556622,0.240220721,0.244439423,0.266319277,0.31435256,0.353043653,0.346769616,0.494158581,0.657533199,0.803180936,0.97025451,1.160477741,1.368687589,1.56940404,1.758088745,1.946907261,2.126572092
62,0.12201627,0.150963864,0.197398474,0.243132579,0.240813114,0.245039524,0.267035704,0.315165673,0.35388252,0.347580386,0.495348495,0.658983129,0.804905989,0.972525441,1.163078709,1.371621597,1.572583874,1.762308132,1.951133531,2.131106547
62.1,0.122280223,0.151315387,0.197842167,0.243658832,0.241397755,0.245673571,0.267699698,0.316004508,0.354715508,0.348490032,0.496507814,0.660385354,0.806686669,0.974521745,1.165458782,1.374650473,1.575868425,1.766044631,1.955356923,2.13587859
62.2,0.122535765,0.151685851,0.19829726,0.24422325,0.241974748,0.246282242,0.268348931,0.316748653,0.355544631,0.349369913,0.497602883,0.661764291,0.808486353,0.976756769,1.168036435,1.377634847,1.579307791,1.769826726,1.959659781,2.140694826
62.3,0.122792704,0.152024175,0.198722951,0.244781617,0.242575145,0.246919456,0.269038488,0.317516059,0.356368039,0.350269561,0.498654959,0.663161986,0.810260477,0.978834241,1.170499612,1.380613406,1.582850126,1.773724776,1.964087119,2.145240591
62.4,0.123057,0.152363575,0.199172909,0.245322196,0.243193671,0.247582676,0.269706438,0.318338503,0.357251371,0.351224584,0.499752776,0.66461119,0.812020083,0.980903566,1.173096387,1.383519136,1.586369959,1.777755122,1.968095316,2.149591242
62.5,0.123339996,0.152721632,0.199628545,0.245885414,0.243775446,0.248204092,0.270414595,0.319184904,0.358113102,0.352108962,0.500862251,0.666105614,0.81384514,0.982957897,1.175454479,1.386611069,1.589913087,1.781693647,1.972590172,2.154493333
62.6,0.123593375,0.153085047,0.200103698,0.246419918,0.244342149,0.248830986,0.271100968,0.319992996,0.358981264,0.353006777,0.502021521,0.667607488,0.815636475,0.985238907,1.17798209,1.389710407,1.593475807,1.785937804,1.977081621,2.159309036
62.7,0.12385374,0.153439883,0.200567647,0.246995639,0.244943634,0.249503821,0.271792959,0.320822715,0.359841431,0.353919022,0.503064346,0.669106573,0.81737255,0.987355329,1.180576451,1.392872874,1.597085191,1.789792091,1.981394046,2.16363125
62.8,0.124116494,0.153793557,0.201045463,0.247527595,0.24556846,0.250132005,0.272476928,0.321617196,0.360741271,0.354861225,0.504108982,0.670644463,0.819234448,0.989540215,1.18307174,1.395964771,1.60053395,1.793814238,1.985773308,2.168338029
62.9,0.124395856,0.15413323,0.201531181,0.248102898,0.246219568,0.250774696,0.273136048,0.322492629,0.361650835,0.35576536,0.505228415,0.672146294,0.821033166,0.991613598,1.185676468,1.399110619,1.60396807,1.797708544,1.990294691,2.173118729
63,0.124653484,0.154492918,0.202002036,0.248677266,0.246791796,0.251399369,0.273785105,0.323315064,0.362548456,0.356632963,0.506399985,0.673568261,0.822834478,0.993804583,1.188207242,1.402342413,1.607497566,1.801693922,1.994729219,2.17823076
63.1,0.124922816,0.154841363,0.20246699,0.249257211,0.247426467,0.25202247,0.274486492,0.324168108,0.363379906,0.357490231,0.507581859,0.675044662,0.824710418,0.996216953,1.190797321,1.405475868,1.611106967,1.805680298,1.999140571,2.183085804
63.2,0.125183603,0.155194441,0.202933364,0.249799254,0.248019144,0.25259857,0.275233865,0.325029566,0.364236784,0.358389283,0.508715881,0.676501829,0.826632365,0.998171516,1.193431295,1.408432505,1.614616626,1.809538945,2.003352326,2.187816443
63.3,0.125444427,0.155570934,0.203406673,0.250391214,0.248654613,0.253278192,0.275893973,0.325927613,0.365142452,0.359341613,0.509848153,0.677924774,0.828311628,1.000299556,1.195931374,1.411460251,1.617834645,1.813805607,2.00755993,2.192616789
63.4,0.125710148,0.155926875,0.203885982,0.250959795,0.249271594,0.253929383,0.276561341,0.326743996,0.366008734,0.360259675,0.51100533,0.679424158,0.830135496,1.002519613,1.198296947,1.414690192,1.621371032,1.818018447,2.011872531,2.197638992
63.5,0.125962496,0.156298214,0.204347639,0.251503525,0.249898429,0.25457222,0.277249799,0.327554362,0.366974216,0.361113105,0.512219874,0.680840099,0.831874726,1.004802094,1.200867392,1.417893103,1.625044721,1.822032642,2.016393011,2.202655378
63.6,0.126239805,0.156651229,0.204796512,0.252065741,0.250495865,0.25526574,0.278042368,0.328421968,0.367856893,0.361992132,0.513438021,0.682304777,0.833699823,1.007037223,1.203371821,1.420688382,1.628665997,1.826067412,2.02074725,2.207792294
63.7,0.126505938,0.157044726,0.20526106,0.252611769,0.25115911,0.255920069,0.278749697,0.329185346,0.368723082,0.362854555,0.514619692,0.683842198,0.835440119,1.009279025,1.206035726,1.423716183,1.632149673,1.830082014,2.025700186,2.212793105
63.8,0.126774429,0.157407037,0.205736814,0.253167218,0.251756676,0.256591755,0.279436938,0.329979032,0.369593933,0.363803604,0.515815487,0.685391024,0.837337516,1.011440002,1.208656455,1.426822239,1.635649869,1.834215647,2.030133007,2.217504298
63.9,0.12705635,0.1577842,0.206208858,0.253733328,0.25237195,0.257260019,0.280150624,0.330791983,0.370550062,0.364728927,0.516949464,0.686845114,0.839227485,1.013578432,1.211309164,1.42977721,1.639053427,1.838126987,2.03473725,2.222305697
64,0.127330609,0.158166064,0.206653081,0.254269392,0.252973376,0.257907316,0.280843844,0.33162617,0.371525355,0.3656547,0.518182904,0.688298572,0.84099324,1.015814897,1.21406416,1.432886324,1.64302021,1.842062383,2.039339389,2.227250854
64.1,0.12758393,0.158526936,0.207159885,0.254845009,0.253639886,0.258605046,0.281548394,0.332522243,0.372424962,0.366595795,0.51933948,0.689779905,0.842923046,1.018097526,1.21678333,1.436086179,1.646616172,1.846296221,2.043788299,2.232386363
64.2,0.127846126,0.158901712,0.207660513,0.255405683,0.25425857,0.259276979,0.282228662,0.333388357,0.373365797,0.367516935,0.52055399,0.691360904,0.844815744,1.020390659,1.219585931,1.439348761,1.65019258,1.850493406,2.04830276,2.237637434
64.3,0.128130355,0.159261015,0.208138983,0.255990281,0.25490512,0.259967855,0.282980886,0.334259922,0.374270099,0.368448454,0.521733916,0.692854378,0.846683442,1.022676196,1.222117536,1.442286815,1.653748093,1.854723974,2.053095299,2.242724137
64.4,0.128410298,0.159617032,0.208636953,0.256566056,0.255552193,0.260601807,0.283737856,0.335130735,0.37520157,0.369452134,0.52292296,0.694250678,0.848559327,1.025103791,1.224797303,1.445353817,1.657401185,1.85916864,2.05739725,2.247458612
64.5,0.128696269,0.159983536,0.209143648,0.257147599,0.256175461,0.261243504,0.284445828,0.335987211,0.376103408,0.370399271,0.52415078,0.695801878,0.850467615,1.027238631,1.227282368,1.448413476,1.661184545,1.863565087,2.061752455,2.25267789
64.6,0.128952418,0.160355112,0.209648004,0.257686043,0.256809542,0.26190333,0.285166393,0.336830523,0.377062723,0.371404816,0.525286428,0.697260162,0.852229401,1.02936274,1.229996528,1.451514635,1.664814216,1.8678563,2.066524379,2.257955984
64.7,0.129200235,0.160729374,0.210156605,0.258271692,0.257480832,0.262587509,0.285875694,0.33777018,0.37798218,0.372360353,0.526498968,0.698745422,0.854022093,1.031582135,1.232609678,1.454602077,1.668268197,1.872066186,2.071174459,2.262765549
64.8,0.129466777,0.161112063,0.210665962,0.258845553,0.258141895,0.263296951,0.28658874,0.338631338,0.378911873,0.373363939,0.527740549,0.700285771,0.85592336,1.033851328,1.235240476,1.457541345,1.672120907,1.876090673,2.075623885,2.26765512
64.9,0.129740884,0.161516286,0.211178899,0.259421267,0.258810018,0.263980401,0.287292764,0.339510071,0.379831917,0.374275817,0.528941471,0.70181851,0.857809035,1.036004778,1.238000685,1.460600886,1.675733129,1.880259814,2.080410976,2.27295347
65,0.130018953,0.161889594,0.21166185,0.260022305,0.259429787,0.26469908,0.288093227,0.340354943,0.380812378,0.375264188,0.530175275,0.703345799,0.859689947,1.03843135,1.240571394,1.463803289,1.679530659,1.884416459,2.084856525,2.277755472
65.1,0.130293576,0.162268813,0.212154121,0.260605049,0.260113305,0.265356679,0.288834273,0.341268707,0.381771003,0.376251049,0.53145828,0.704842313,0.861463666,1.040723146,1.243265303,1.466864646,1.683134189,1.888699373,2.089601135,2.283019273
65.2,0.130578893,0.16265759,0.212654285,0.261196034,0.260777243,0.266056947,0.289576499,0.342160306,0.382700209,0.377265721,0.532604287,0.706410281,0.86340907,1.043078953,1.245930898,1.469969007,1.686887019,1.892693466,2.094310597,2.28759195
65.3,0.130853314,0.163052994,0.21314114,0.261790488,0.261475154,0.266734624,0.29033015,0.343047485,0.38368316,0.378171246,0.533847697,0.707879415,0.86519406,1.045355609,1.248800082,1.473058869,1.690367994,1.89720499,2.098927963,2.292709671
65.4,0.131141502,0.163437844,0.213640439,0.262359184,0.26212238,0.267400069,0.291112245,0.343983154,0.384581958,0.379139119,0.535001224,0.70947157,0.867199714,1.047619923,1.251446431,1.476169827,1.694002057,1.901393936,2.103547442,2.29787989
65.5,0.13141543,0.163812011,0.214143635,0.262972085,0.262733979,0.268073783,0.291920101,0.344865511,0.385491509,0.380145333,0.536251137,0.710969416,0.869072255,1.050013386,1.254226221,1.479230349,1.697733389,1.905780811,2.108518141,2.303291452
65.6,0.131691197,0.164196774,0.214636296,0.263555713,0.263381347,0.268800917,0.292700229,0.345825573,0.386472801,0.381136596,0.537441171,0.712418626,0.871007981,1.05236576,1.256882756,1.482486543,1.701293093,1.910351027,2.113188151,2.308653723
65.7,0.131973837,0.164591029,0.215152011,0.264138766,0.264006572,0.269503117,0.29348436,0.346650797,0.38742204,0.382113473,0.538602677,0.71398849,0.872948865,1.054748346,1.259666918,1.485683845,1.705014424,1.914762444,2.117993255,2.313960596
65.8,0.132240021,0.164983531,0.215674645,0.26472185,0.26464046,0.27024177,0.294279834,0.347510657,0.38837216,0.38309658,0.539874634,0.71555,0.874792739,1.057056815,1.262446404,1.488883855,1.708650511,1.9190134,2.122835296,2.319100125
65.9,0.132526188,0.165389887,0.216157139,0.265311303,0.265320681,0.270993806,0.29506032,0.34843432,0.389326452,0.384019788,0.541044614,0.717110529,0.876710471,1.059392715,1.265287606,1.492170651,1.712286169,1.923237947,2.127824036,2.324006457
66,0.132790138,0.165797221,0.216639077,0.265944913,0.265959436,0.271727215,0.295835553,0.34940327,0.390288891,0.38501662,0.542181115,0.718653287,0.878778582,1.061676954,1.268064621,1.495579004,1.715833277,1.927485916,2.132528496,2.329232751
66.1,0.133075494,0.16617372,0.217170855,0.266565034,0.266613593,0.27246144,0.296649189,0.350271411,0.391264692,0.385943761,0.543372979,0.720212813,0.880594984,1.063972183,1.270647918,1.498800292,1.719518829,1.93167048,2.137492363,2.334258451
66.2,0.13336874,0.166547585,0.217704672,0.267131064,0.267251178,0.273196463,0.29742906,0.351109379,0.39223844,0.386942912,0.544616064,0.721726104,0.882450659,1.066305925,1.273428038,1.502122405,1.723462961,1.936067094,2.1423,2.339189639
66.3,0.133644856,0.166924552,0.218237182,0.267766713,0.267886799,0.273870569,0.298203309,0.351984262,0.393252935,0.38804968,0.54595882,0.723257129,0.884365351,1.068629361,1.276171093,1.505373362,1.727648151,1.940252809,2.147165844,2.344394996
66.4,0.133917732,0.167338888,0.218740387,0.268370102,0.268568077,0.274630365,0.298944683,0.352963327,0.394235495,0.389054655,0.547296183,0.724894405,0.88643166,1.071001105,1.278823848,1.508449035,1.731187624,1.944690205,2.151892865,2.349413256
66.5,0.13419859,0.167712809,0.219255355,0.268981651,0.26923201,0.275359333,0.299700182,0.353923971,0.395242613,0.390070269,0.54854566,0.726479537,0.888561184,1.073389184,1.281663933,1.51174383,1.735083313,1.949002862,2.156759823,2.354825864
66.6,0.134469931,0.168126683,0.219785741,0.269600359,0.269878273,0.276034394,0.300443173,0.354804922,0.396216565,0.391045517,0.549771724,0.728099696,0.890416039,1.075722523,1.284755445,1.515046661,1.739022174,1.953436256,2.161962771,2.359899862
66.7,0.134777652,0.168548258,0.22032669,0.270235695,0.27053512,0.276799904,0.301176177,0.355749667,0.397208662,0.392058132,0.551004375,0.729633937,0.892388741,1.078089536,1.28765324,1.51837628,1.742903682,1.95763611,2.166653268,2.365246255
66.8,0.13507471,0.168945733,0.22084864,0.270854968,0.271201827,0.277499681,0.301952549,0.3567248,0.398219197,0.393118195,0.552242887,0.731327711,0.894351782,1.080352002,1.29038785,1.521629294,1.746465109,1.961925148,2.171525603,2.370405882
66.9,0.135366531,0.169346497,0.221376262,0.271481405,0.271887933,0.278223564,0.30275043,0.357698035,0.399243554,0.394129452,0.553513918,0.732861557,0.896355693,1.08271307,1.293160931,1.525016914,1.750508433,1.966264459,2.176196408,2.37563894
67,0.135634921,0.169773215,0.221913687,0.272126529,0.272609257,0.279006141,0.303557173,0.358654358,0.400314433,0.395166284,0.554712469,0.734402177,0.898232247,1.085095356,1.29611316,1.528393378,1.75465825,1.970482374,2.181399352,2.381341756
67.1,0.135930811,0.17021706,0.222477716,0.272792063,0.273344302,0.279785285,0.30434747,0.35957046,0.401342594,0.396226835,0.555960858,0.735996577,0.900161414,1.087459704,1.298919796,1.531652107,1.758493865,1.974828248,2.18604204,2.386556398
67.2,0.136200284,0.170623674,0.223015898,0.273416784,0.274074824,0.280528911,0.305161209,0.360526982,0.40240711,0.397267642,0.557167743,0.737674227,0.902147545,1.089828483,1.301885564,1.534828013,1.762229716,1.979028029,2.191289196,2.392093488
67.3,0.136506193,0.171032964,0.223561161,0.274011494,0.274817514,0.281260493,0.305921613,0.361488963,0.403424014,0.398292111,0.558435989,0.739202479,0.904148375,1.092073527,1.304935641,1.538447852,1.766233907,1.983314502,2.196310676,2.397356178
67.4,0.136805299,0.171448699,0.224103677,0.274678308,0.275498889,0.2820217,0.306760353,0.362432067,0.404398795,0.399353878,0.559756421,0.740820323,0.906100927,1.094557102,1.307690993,1.541851828,1.770089377,1.987578973,2.201075436,2.403090052
67.5,0.137090692,0.171830558,0.224639774,0.275284512,0.276219523,0.282721992,0.307596479,0.363344143,0.405366331,0.400342703,0.561004735,0.742342661,0.908183591,1.097079572,1.310623597,1.545231635,1.774020026,1.992061254,2.205817219,2.408628106
67.6,0.137391215,0.172246656,0.225186154,0.275928593,0.276884419,0.283483168,0.308444663,0.364281058,0.406381729,0.401354052,0.562286274,0.743994912,0.910313478,1.099373929,1.313623811,1.548704039,1.778068726,1.996466927,2.210985674,2.413981775
67.7,0.137679906,0.172657988,0.225712565,0.276556216,0.277585545,0.284220025,0.309321144,0.365231205,0.407445803,0.402364894,0.563472577,0.745669815,0.912289781,1.101792885,1.316424077,1.55235528,1.782132245,2.000548774,2.216000106,2.419187659
67.8,0.137967897,0.173060223,0.22627303,0.277179975,0.278246822,0.284985641,0.310168303,0.366250425,0.408463873,0.403470923,0.564765413,0.747295566,0.914180914,1.104278846,1.319367956,1.555481893,1.78594669,2.004988722,2.220784098,2.42447742
67.9,0.138262986,0.173445925,0.226811801,0.277816796,0.278975409,0.285721703,0.310978242,0.367156996,0.409502298,0.404574263,0.56608448,0.748853193,0.916105684,1.106601898,1.322136044,1.558946403,1.789952805,2.009658112,2.225890173,2.429985338
68,0.138557843,0.173855536,0.227345906,0.278470891,0.279648315,0.286470572,0.311816793,0.368093002,0.410559858,0.405654919,0.567313261,0.750564251,0.918139842,1.108903295,1.324885945,1.562501653,1.79384246,2.014017667,2.230912512,2.435267147
68.1,0.138857806,0.174248224,0.227871156,0.279153751,0.280313679,0.287262354,0.312636212,0.369058229,0.411565959,0.406707053,0.568607863,0.752128982,0.920057768,1.111118721,1.327875626,1.565816322,1.797699189,2.017985479,2.236101779,2.440515883
68.2,0.139175194,0.17466684,0.228429329,0.279829695,0.28104224,0.2880003,0.313482316,0.37005278,0.412664767,0.407719705,0.569874345,0.753652459,0.922134414,1.113480963,1.330772346,1.569169419,1.801472038,2.022492415,2.24095939,2.445771034
68.3,0.139472355,0.175063379,0.228953224,0.280503675,0.281778126,0.288752225,0.314358407,0.371061184,0.413753929,0.408759595,0.571245394,0.755300319,0.924117041,1.115899771,1.333688467,1.572751665,1.805309426,2.026544104,2.246166337,2.450866039
68.4,0.139776628,0.175477711,0.229522284,0.28115229,0.282514989,0.289536385,0.315212121,0.372060016,0.414837984,0.409847847,0.572579895,0.756803788,0.92622377,1.118419462,1.336467994,1.576157982,1.809332766,2.031256014,2.251196047,2.456451635
68.5,0.140068881,0.175889611,0.230032119,0.28180186,0.283225872,0.290278889,0.316062396,0.373066141,0.415886465,0.410989255,0.573892127,0.758403468,0.928287485,1.120956995,1.339414906,1.579572295,1.813252071,2.03596624,2.25634079,2.462275733
68.6,0.140352425,0.176329341,0.230573651,0.28245289,0.284006478,0.291048793,0.316920904,0.374055402,0.41697518,0.412010371,0.575085947,0.760035983,0.930268306,1.123400919,1.342213693,1.583078603,1.817152665,2.040521403,2.261316447,2.467659515
68.7,0.140654242,0.176741,0.23112482,0.283108333,0.284748664,0.291805941,0.317722481,0.375147053,0.418097276,0.413057528,0.576399118,0.761665857,0.932244462,1.125916716,1.345124624,1.586367344,1.821242769,2.044926325,2.266545093,2.472850657
68.8,0.140946238,0.177128013,0.231696756,0.283762793,0.285524798,0.292609792,0.318633254,0.376116687,0.419170753,0.414197566,0.577659172,0.76319951,0.934254521,1.128320584,1.348056057,1.589884591,1.82517948,2.049632483,2.27146373,2.478121656
68.9,0.141233815,0.177576969,0.232271606,0.284422234,0.286233577,0.293355283,0.319520047,0.37709516,0.420209226,0.415314514,0.578962468,0.764933837,0.936299161,1.13096478,1.351046284,1.593593897,1.829166866,2.054144531,2.27664979,2.48359508
69,0.141534825,0.178022482,0.232814687,0.28511591,0.286952216,0.294125447,0.320372194,0.378045962,0.421318562,0.416400642,0.580232024,0.766523898,0.938417451,1.133438887,1.354146721,1.597074954,1.833227108,2.058507084,2.281546943,2.48913675
69.1,0.141825952,0.178443549,0.233375401,0.28581772,0.28769977,0.294903262,0.321244458,0.379108533,0.422355318,0.417536105,0.581579521,0.768091698,0.940372501,1.136029881,1.357063489,1.600644656,1.837480088,2.062955075,2.286068101,2.494415206
69.2,0.142115946,0.178870085,0.233927188,0.286495243,0.288467905,0.295675516,0.322084932,0.38005011,0.42347195,0.41870348,0.582842498,0.76970257,0.942570951,1.138489752,1.360100516,1.60425402,1.841302489,2.067254841,2.291231155,2.499785248
69.3,0.142436121,0.179305919,0.234535215,0.287182421,0.289265037,0.296472353,0.322965676,0.381041514,0.424546962,0.419910182,0.584159906,0.771341534,0.944716515,1.140943925,1.362979057,1.607896611,1.84550567,2.072096127,2.296291216,2.505228355
69.4,0.142743297,0.179742777,0.235094977,0.287927562,0.290030249,0.2972748,0.323805853,0.382100556,0.425682288,0.42111197,0.585365436,0.773000256,0.946851756,1.143563448,1.366047043,1.611391245,1.849568905,2.07677761,2.301316523,2.510756139
69.5,0.14304934,0.180199628,0.235664306,0.288606961,0.290807584,0.298061153,0.324693611,0.383156836,0.426808953,0.422270177,0.586682944,0.77475679,0.948823984,1.145986203,1.368861438,1.615012049,1.853378442,2.081413751,2.306488324,2.516314554
69.6,0.143367067,0.180631095,0.236220497,0.289349147,0.291543494,0.298874992,0.325566599,0.384185403,0.427919946,0.423438599,0.587977298,0.776469318,0.951027895,1.148513442,1.371981664,1.618583577,1.857314196,2.086203781,2.311595142,2.522250589
69.7,0.143656789,0.181070071,0.23682471,0.290014558,0.292264447,0.299685568,0.326415903,0.385140905,0.429005493,0.424529011,0.589327041,0.778229006,0.953059458,1.150874006,1.375059536,1.622273347,1.861423281,2.090840208,2.316992453,2.527984368
69.8,0.143941342,0.181510473,0.237426517,0.290734218,0.29305667,0.300507634,0.327308003,0.386128624,0.430129994,0.4257234,0.590604854,0.779934452,0.955251475,1.153367756,1.378008742,1.625965817,1.865807846,2.09534765,2.322079271,2.53407982
69.9,0.144274518,0.181964007,0.237991756,0.291430284,0.293806362,0.301294416,0.328194891,0.387155758,0.431290822,0.426792569,0.591915199,0.781461319,0.957297619,1.155943195,1.381263361,1.629337379,1.869864349,2.09999729,2.327516542,2.539695586
70,0.144586745,0.182435151,0.238592782,0.292102607,0.294611251,0.302071771,0.329046065,0.388195216,0.432439354,0.427968519,0.593231333,0.783270423,0.959431082,1.158633938,1.384349481,1.632716771,1.874061311,2.104590636,2.332586588,2.545600999
70.1,0.144891514,0.182879367,0.23919686,0.292794375,0.29539506,0.30282406,0.329979923,0.389270758,0.433555137,0.429090769,0.594578531,0.785024615,0.961511978,1.161073244,1.387387838,1.636284203,1.878168976,2.109221726,2.33787919,2.551467198
70.2,0.145224754,0.183317058,0.239781766,0.293489351,0.296146295,0.303597807,0.330904501,0.390297892,0.434629809,0.430233906,0.595877167,0.786710384,0.963587169,1.163445278,1.390854939,1.639991475,1.882174158,2.113846727,2.343342968,2.557083294
70.3,0.145521921,0.183771096,0.240374742,0.294193478,0.296935535,0.30434693,0.331792733,0.391306678,0.435796426,0.43143626,0.597216194,0.788333076,0.965720351,1.165846136,1.394025959,1.643466924,1.886268685,2.119008738,2.348399019,2.562770703
70.4,0.14581913,0.184202661,0.240967545,0.294899996,0.297716824,0.305112641,0.332733341,0.392335261,0.436975022,0.432618197,0.598623244,0.790101222,0.96800329,1.168329673,1.397057117,1.647252793,1.890356171,2.123836849,2.353667264,2.568397233
70.5,0.146137097,0.184659104,0.241563159,0.295608489,0.298522114,0.30590808,0.333617122,0.393432379,0.438111435,0.43383025,0.599945376,0.791758514,0.970093961,1.170909058,1.400129234,1.651038518,1.894427496,2.128476142,2.358692898,2.574431
70.6,0.146444788,0.185115568,0.242145598,0.296332925,0.299366357,0.306749876,0.334586328,0.394502493,0.439351122,0.435026414,0.601357374,0.793447212,0.972233208,1.173464203,1.403251346,1.654610991,1.898570616,2.13347806,2.363757801,2.580463702
70.7,0.146762574,0.185580116,0.242750704,0.297059817,0.30016769,0.307537491,0.335536987,0.395554657,0.440484092,0.436272183,0.602706615,0.795155226,0.97436862,1.176102129,1.406198474,1.658334535,1.903018554,2.13825011,2.368669741,2.586311956
70.8,0.147063978,0.186080317,0.243305539,0.297810621,0.300965602,0.308336563,0.336448484,0.396603747,0.441631988,0.437493434,0.604154639,0.796801948,0.976531024,1.178652453,1.409427782,1.661964354,1.907504661,2.143325431,2.374452657,2.592301125
70.9,0.147372987,0.186570272,0.243879113,0.29855316,0.301795186,0.309160891,0.337307131,0.397683953,0.442785621,0.438743686,0.605506442,0.798382968,0.97854658,1.181137738,1.412834356,1.66577935,1.911722898,2.14823925,2.379811759,2.598348984
71,0.147684445,0.187067167,0.244440928,0.299290093,0.302648322,0.309997631,0.338198391,0.398742703,0.443992399,0.439931684,0.606834705,0.800130984,0.980719906,1.183755826,1.416153462,1.669587972,1.915761988,2.15310182,2.384999087,2.60430693
71.1,0.147986218,0.187555739,0.245049674,0.300056579,0.303437749,0.310815142,0.339081878,0.399815097,0.445154918,0.441157082,0.608154185,0.801870245,0.98281829,1.186582942,1.419222473,1.673139488,1.920044116,2.158335332,2.390665668,2.610003065
71.2,0.148304458,0.188031503,0.245646714,0.300762005,0.304234625,0.311674332,0.340006687,0.400871694,0.446380748,0.442310441,0.609432604,0.80361163,0.985009398,1.189229572,1.422361437,1.676776705,1.924558563,2.163118021,2.395879088,2.616081813
71.3,0.148604689,0.188503436,0.246271305,0.301556262,0.305039804,0.31253468,0.340948098,0.401872859,0.447529761,0.44349888,0.610796216,0.805327878,0.987158077,1.1919385,1.425473265,1.680542427,1.928686137,2.168182714,2.401308824,2.62160623
71.4,0.148912014,0.188984005,0.246884329,0.302294948,0.305839944,0.313310753,0.341825148,0.402887637,0.448727212,0.444721849,0.61207611,0.806975547,0.989381687,1.19468682,1.428690771,1.684373448,1.932779726,2.173293163,2.406784532,2.627478074
71.5,0.149224805,0.189454289,0.247473575,0.30305524,0.306746245,0.314214817,0.342788095,0.403928273,0.449954892,0.445930795,0.613434341,0.80881172,0.991504375,1.197381121,1.43181656,1.687819918,1.936794169,2.178192706,2.41250168,2.63329453
71.6,0.14955886,0.189910117,0.24806,0.303806983,0.30760291,0.31507686,0.343763863,0.405038497,0.451057062,0.447190593,0.614815494,0.810528658,0.993696222,1.200079815,1.434762963,1.691754902,1.941288996,2.182963235,2.418306569,2.6395573
71.7,0.149871469,0.190394349,0.24869445,0.304554385,0.308458676,0.315926905,0.344698868,0.406132112,0.45223205,0.448406585,0.616124921,0.812444515,0.995938805,1.20267813,1.43775249,1.695487911,1.945537901,2.187974711,2.42413193,2.645926564
71.8,0.150193677,0.190871871,0.249332132,0.305305123,0.309299462,0.316853912,0.345598532,0.407231899,0.453474103,0.449709369,0.61751263,0.814185936,0.998069447,1.205175869,1.440962787,1.69927398,1.949898671,2.193172103,2.429645418,2.652049697
71.9,0.150522802,0.19132638,0.249944016,0.306069608,0.310175961,0.317723939,0.346566012,0.408318742,0.454677343,0.450981245,0.618932402,0.816003073,1.000354209,1.207873184,1.444228032,1.703193225,1.9541668,2.198261791,2.43489217,2.658129338
72,0.150844372,0.191822006,0.250567999,0.306775982,0.311029489,0.318590004,0.347586975,0.409425258,0.455917456,0.452324804,0.620360128,0.817901158,1.002659706,1.210646119,1.447458924,1.706839482,1.958614055,2.203206662,2.44047225,2.664427022
72.1,0.151167805,0.192309401,0.251224229,0.307526365,0.311909886,0.31936457,0.3485189,0.410580581,0.457163102,0.45359975,0.621759261,0.819661697,1.004902004,1.213216744,1.450687345,1.710717262,1.962862721,2.207928061,2.445963449,2.67060106
72.2,0.151502506,0.192781915,0.251869512,0.30829663,0.31272399,0.320182371,0.34957906,0.411675116,0.458369665,0.45482082,0.623171409,0.821423784,1.007040308,1.215818118,1.453931698,1.714451715,1.967257753,2.213163592,2.451370535,2.676284237
72.3,0.151818405,0.193309319,0.25246532,0.309105565,0.313597363,0.321088934,0.350589308,0.412895283,0.459568377,0.456081777,0.624592097,0.82326307,1.009281829,1.218316687,1.457187919,1.718518453,1.971557688,2.218405001,2.456954537,2.682142404
72.4,0.152165785,0.193806957,0.253110077,0.309900056,0.314471845,0.321950462,0.351616504,0.414009426,0.460747261,0.457352226,0.626050857,0.825133446,1.011465528,1.220934408,1.460378448,1.722107395,1.975860361,2.223338612,2.462509783,2.688304997
72.5,0.152504945,0.19431983,0.253764124,0.310688407,0.315273669,0.322857249,0.352688722,0.415151474,0.461944485,0.458658202,0.62741611,0.827038575,1.013821681,1.223550894,1.463567292,1.725975475,1.980284799,2.228371287,2.468205121,2.694789314
72.6,0.152824651,0.194821941,0.254416151,0.311471465,0.316171863,0.323718876,0.353687116,0.416330179,0.463082255,0.459878655,0.628899136,0.82890426,1.015964165,1.226178055,1.46670178,1.730057203,1.98508957,2.233405918,2.473633086,2.7009225
72.7,0.153147353,0.195321056,0.255028395,0.312285998,0.317028059,0.324562275,0.354677518,0.417461153,0.464313322,0.461177868,0.630418358,0.83084486,1.018182893,1.228840867,1.469885731,1.734207399,1.989677025,2.238799778,2.479121866,2.7071711
72.8,0.153482388,0.195789459,0.255701358,0.31311501,0.317930037,0.325444911,0.355672553,0.418608179,0.465558732,0.462479871,0.63185985,0.832720858,1.02059464,1.23161706,1.473133157,1.738134355,1.994251101,2.244036709,2.485092981,2.713294104
72.9,0.153851584,0.196276355,0.256354604,0.313920724,0.3188074,0.326413366,0.356711524,0.419738686,0.466799681,0.463673102,0.633238701,0.834556579,1.022852582,1.234497738,1.476498911,1.74180907,1.998607629,2.249120242,2.490537115,2.719193652
73,0.154186626,0.196752486,0.256993072,0.314734857,0.319704073,0.327329376,0.357751782,0.420916836,0.468012119,0.464806303,0.634719993,0.836541426,1.02510241,1.237400698,1.479869511,1.745822387,2.003112589,2.254360103,2.496661116,2.725555964
73.1,0.154518767,0.197261646,0.257688983,0.315493478,0.320537386,0.328274868,0.358781285,0.422053285,0.469254739,0.466142254,0.636193499,0.838325391,1.027400775,1.240308413,1.483300322,1.749665065,2.007929605,2.25970171,2.501946453,2.731915484
73.2,0.154871792,0.197825857,0.258374356,0.316318838,0.321398034,0.32919146,0.359819692,0.423211367,0.470571959,0.46743686,0.637730532,0.840139824,1.029901718,1.243174127,1.48666374,1.753813154,2.012439472,2.264732233,2.507257213,2.738314714
73.3,0.155197253,0.198313613,0.259093356,0.317100073,0.322291188,0.330080073,0.360912236,0.42431543,0.471777715,0.468697842,0.639083137,0.842027482,1.032115703,1.245915281,1.490029524,1.757772375,2.017067952,2.269881181,2.513177399,2.744608344
73.4,0.155514048,0.198843924,0.259740343,0.317919727,0.323173973,0.330997313,0.362009512,0.425438654,0.473051718,0.469995313,0.640649573,0.843925385,1.034358924,1.248755848,1.493423628,1.761718597,2.021600345,2.275409289,2.519090004,2.751016031
73.5,0.155860236,0.199374181,0.260454134,0.318679326,0.324031755,0.331948875,0.363005911,0.426561474,0.474340502,0.471333845,0.642086318,0.845802206,1.036586287,1.251382013,1.496731381,1.765817344,2.026229966,2.280636561,2.525225937,2.756897302
73.6,0.156186425,0.19991288,0.261132304,0.319509309,0.324903488,0.332875642,0.364011791,0.427699263,0.475583801,0.472575545,0.643533339,0.847630971,1.038814473,1.254122689,1.500023887,1.769871327,2.030521609,2.285915151,2.531098567,2.762923386
73.7,0.156512702,0.200412335,0.261844428,0.320329836,0.325799197,0.333909434,0.365066133,0.428867502,0.476868253,0.473950448,0.6449938,0.849506736,1.041205409,1.25681007,1.503552028,1.774015282,2.035141142,2.291303621,2.536739695,2.769424307
73.8,0.156837852,0.200942182,0.262526561,0.321154887,0.326711697,0.334873834,0.366130388,0.430057737,0.47811683,0.475237296,0.646340521,0.851427054,1.04354994,1.259823772,1.506767283,1.778234488,2.040086266,2.296641389,2.543008439,2.775754906
73.9,0.157200904,0.201443164,0.26325215,0.321935192,0.327634477,0.335769181,0.367188578,0.431332895,0.47945277,0.476592483,0.647807756,0.853182693,1.045792789,1.262749427,1.510063283,1.78248278,2.044893319,2.301972816,2.548835945,2.782028339
74,0.157537708,0.201981613,0.26395713,0.322793345,0.328585338,0.336704402,0.368258599,0.432565627,0.48074761,0.477936981,0.649295352,0.85505358,1.048173654,1.265575528,1.51356152,1.786597441,2.049453306,2.307239185,2.554930946,2.787861763
74.1,0.157900792,0.202516816,0.264671723,0.323565992,0.329552773,0.337634964,0.369335204,0.433758097,0.482076702,0.479221305,0.650720546,0.856970129,1.050461588,1.268337274,1.516774761,1.79051597,2.054144002,2.31265312,2.561190967,2.794135704
74.2,0.158253883,0.203059586,0.265399966,0.324442276,0.33048878,0.338568332,0.370433581,0.435013898,0.483325795,0.480574299,0.65219112,0.858819729,1.052766468,1.271386025,1.520123998,1.794742895,2.058873921,2.317697759,2.567012678,2.800582053
74.3,0.158591032,0.203602639,0.26617792,0.32529607,0.331389954,0.339527718,0.37157353,0.436163777,0.484654492,0.481931411,0.653631357,0.860669647,1.054977093,1.274339032,1.523558739,1.799007183,2.06355572,2.323160863,2.573084914,2.806847273
74.4,0.158957904,0.204181476,0.26693476,0.326173383,0.332373994,0.340474085,0.37269251,0.437403975,0.485963964,0.48333565,0.655013775,0.862625455,1.057208439,1.277118907,1.527042531,1.803101119,2.068257996,2.328535714,2.579211007,2.813165434
74.5,0.159299633,0.204732447,0.267672135,0.32697422,0.333289828,0.341362591,0.373810158,0.438591397,0.487321718,0.484713916,0.656475165,0.864613933,1.059644885,1.280065247,1.530473513,1.807251067,2.072577884,2.333802437,2.585109617,2.81936835
74.6,0.159655329,0.205267835,0.268407385,0.327843831,0.334219142,0.342387708,0.37488554,0.439911846,0.488679359,0.486108395,0.65796326,0.866578557,1.061946133,1.282807502,1.533957636,1.811318566,2.077299808,2.339591598,2.591333519,2.825519466
74.7,0.160016342,0.205823737,0.269099169,0.32873562,0.335157046,0.343335869,0.376083438,0.441240107,0.490122659,0.487479899,0.659423395,0.868436098,1.064382436,1.285594599,1.53752606,1.815272692,2.082045412,2.344899532,2.597248849,2.83221869
74.8,0.160374499,0.206372987,0.269820943,0.329641043,0.336141549,0.344351072,0.377178988,0.442504755,0.491414466,0.488940471,0.660932098,0.870438949,1.066534335,1.288648995,1.540823723,1.81938246,2.0867767,2.35006196,2.603518692,2.838634778
74.9,0.160718222,0.206917682,0.270566116,0.330490339,0.337171027,0.345434246,0.378351288,0.443820353,0.492721063,0.49035524,0.662563687,0.872277408,1.068990485,1.291696141,1.544465003,1.823574582,2.091611272,2.355607881,2.609235364,2.845027372
75,0.161097347,0.207474944,0.271287831,0.331346631,0.338161683,0.346400816,0.379423837,0.445101446,0.494121559,0.491846876,0.664058689,0.874222619,1.071439637,1.294748844,1.54802229,1.827714984,2.09674315,2.360793338,2.615776634,2.851601691
75.1,0.161452346,0.20802241,0.272026351,0.332285571,0.339080974,0.347316946,0.380626866,0.446400528,0.495520886,0.493337367,0.665689302,0.876257376,1.073875588,1.297571844,1.551566543,1.831789153,2.10145628,2.366242739,2.621936843,2.857800617
75.2,0.16181158,0.208583883,0.272790095,0.333212123,0.340109876,0.34831515,0.381720545,0.447697142,0.496967917,0.49474674,0.667232179,0.878285733,1.076401402,1.300397262,1.555300955,1.835982538,2.106418795,2.371720406,2.627406982,2.864196338
75.3,0.162165108,0.209137779,0.273565522,0.334097548,0.341133001,0.349361287,0.382888618,0.448924282,0.498417473,0.496125903,0.668811759,0.880222165,1.078797026,1.303333247,1.558993767,1.840304806,2.111354092,2.377053286,2.634138045,2.870902376
75.4,0.162527519,0.209700711,0.274271222,0.334986358,0.342105214,0.350415376,0.383995098,0.450244402,0.499796113,0.49753823,0.670440396,0.882166554,1.081232417,1.3063153,1.562412119,1.844677625,2.116372036,2.382576511,2.640415122,2.877937964
75.5,0.162917245,0.210280518,0.2750457,0.335897044,0.343043302,0.351424948,0.385127911,0.451624737,0.501264187,0.498977842,0.672000657,0.884379068,1.083687966,1.309254722,1.565987665,1.848760938,2.121249453,2.387822432,2.646864419,2.884865124
75.6,0.163268941,0.210852797,0.27578932,0.336780385,0.343969143,0.352519441,0.386281656,0.452961201,0.502702027,0.500412573,0.673531876,0.886310364,1.086100191,1.312191313,1.56979031,1.853088975,2.126076221,2.393570657,2.653139955,2.89159514
75.7,0.163648357,0.21144592,0.276526912,0.337686379,0.345040488,0.353568712,0.387368113,0.454310612,0.504186823,0.501873077,0.675202296,0.888365622,1.088564173,1.315156613,1.573639837,1.857248775,2.131048183,2.399109992,2.659352835,2.898545631
75.8,0.163994822,0.21200562,0.277276166,0.338583426,0.346028308,0.354633045,0.38854952,0.455586085,0.505686525,0.503380477,0.676874261,0.890310648,1.090969457,1.318064999,1.5770981,1.861439517,2.135722281,2.404401552,2.665405576,2.905552618
75.9,0.164355627,0.21261615,0.278020742,0.339559555,0.347100676,0.355735664,0.38969571,0.456838654,0.507164576,0.504879763,0.678522948,0.892412381,1.093518166,1.321135009,1.580720602,1.865977561,2.140826034,2.409683665,2.671561103,2.91262992
76,0.164711918,0.213196853,0.278763411,0.340483759,0.348100788,0.356766255,0.390912396,0.458198205,0.508682488,0.506375226,0.680015365,0.894497041,1.095975818,1.323990777,1.584444174,1.870121007,2.145945327,2.415200914,2.677609525,2.919663648
76.1,0.165071153,0.213769165,0.279548656,0.341443129,0.349113181,0.357844274,0.392135775,0.459625833,0.510180032,0.507792437,0.681652885,0.896605023,1.098387572,1.327045138,1.588097454,1.874479927,2.151249119,2.420725643,2.683877954,2.926702564
76.2,0.165430982,0.214365859,0.28029049,0.342333823,0.350170437,0.358935678,0.393284471,0.46092715,0.511633674,0.509241711,0.683251048,0.898591288,1.1008038,1.329730794,1.592073208,1.87875367,2.156155985,2.426350459,2.690282597,2.932941734
76.3,0.165799733,0.214989317,0.28108326,0.343297672,0.351243954,0.36003416,0.394502041,0.462208739,0.513077752,0.510788971,0.684903252,0.90077022,1.103216139,1.332796851,1.595945211,1.882790056,2.161495039,2.431804653,2.69642002,2.940108456
76.4,0.166182608,0.215617775,0.281830457,0.34416483,0.352287515,0.36105725,0.39569367,0.463539572,0.514504015,0.512250308,0.686625516,0.902946841,1.105755216,1.335755992,1.599382149,1.886893457,2.166245545,2.437584672,2.702754433,2.947125045
76.5,0.166536483,0.216208028,0.282605836,0.345076269,0.353354145,0.362153037,0.39689482,0.464849477,0.515932616,0.513819054,0.68829867,0.90506371,1.108241311,1.338749344,1.603188606,1.890977774,2.171418425,2.443639439,2.709172066,2.954486523
76.6,0.166913169,0.216878826,0.283416963,0.346022702,0.354367499,0.363276119,0.398053955,0.466242407,0.517517095,0.515344473,0.68996772,0.907192966,1.110731314,1.3417094,1.606733194,1.895165816,2.176489649,2.449877672,2.715534187,2.961543867
76.7,0.167309798,0.217489671,0.284234611,0.346985845,0.355375858,0.364402429,0.399257871,0.467610834,0.519104716,0.516955413,0.69171544,0.909232322,1.113113896,1.345020265,1.61038103,1.899813212,2.181516247,2.455061642,2.721983026,2.968455787
76.8,0.167702886,0.218104773,0.285018808,0.347959307,0.356391218,0.365534115,0.400551217,0.468945747,0.52073225,0.518515864,0.693235085,0.911395422,1.115582674,1.348355362,1.614149229,1.904142855,2.186651901,2.460838718,2.728120846,2.975926526
76.9,0.168090298,0.218760451,0.28583807,0.348916551,0.357449223,0.366672365,0.401882869,0.470364625,0.522337414,0.519986928,0.694866688,0.91343462,1.118158661,1.351464604,1.617956424,1.908588743,2.191836525,2.466730137,2.734498476,2.982529233
77,0.16848673,0.219374249,0.286635746,0.34983157,0.358507132,0.367791804,0.403031543,0.471880455,0.52389173,0.521538013,0.696480984,0.915638492,1.12069509,1.354566981,1.621904365,1.91310028,2.196906337,2.472473904,2.741115105,2.989187268
77.1,0.168872923,0.220013344,0.287423648,0.350784,0.359619374,0.368862543,0.404322361,0.473295159,0.525397499,0.523181559,0.698134505,0.917707602,1.123347933,1.35766038,1.625911736,1.917684101,2.201936663,2.478632007,2.748226662,2.996914252
77.2,0.169275016,0.220609553,0.288274837,0.351728158,0.360717753,0.370045936,0.405593967,0.474738076,0.527058944,0.524803064,0.699826562,0.919787197,1.125910406,1.360664707,1.629589946,1.922196586,2.206988129,2.484235095,2.754517459,3.003878244
77.3,0.169631444,0.221196926,0.289110388,0.352696964,0.36169119,0.371256283,0.40689162,0.47611748,0.528668528,0.526440336,0.701521991,0.921991893,1.128553684,1.363775404,1.633515776,1.926728632,2.21208509,2.489897146,2.760827788,3.011186068
77.4,0.170030327,0.221805069,0.289914181,0.353694184,0.362843525,0.372423731,0.408141188,0.477588865,0.530209703,0.527911099,0.703130952,0.924177052,1.131307631,1.366930395,1.637393194,1.93118487,2.217248893,2.495730015,2.767232915,3.01850836
77.5,0.170442184,0.222422331,0.290808235,0.354639033,0.363953173,0.373574764,0.409416554,0.479036433,0.531682931,0.529445144,0.704891093,0.926337753,1.134016479,1.369854672,1.640898139,1.935857947,2.222608652,2.501684545,2.773851131,3.025412372
77.6,0.17083667,0.223110876,0.291676374,0.355612598,0.364976357,0.374703179,0.410706342,0.480465302,0.533180159,0.531009752,0.706696461,0.928480054,1.136604708,1.373130531,1.644851427,1.940369064,2.22775433,2.507388242,2.780646548,3.033519698
77.7,0.171229262,0.223755976,0.292559615,0.356589672,0.366105925,0.375878631,0.41206994,0.481848237,0.534685074,0.532500698,0.708407887,0.930514468,1.139381329,1.376331277,1.648704908,1.944679173,2.23288844,2.513141127,2.786990194,3.040898206
77.8,0.171626394,0.22444006,0.293382846,0.357634057,0.367265829,0.377107136,0.413267691,0.483315939,0.536194056,0.534129757,0.710122461,0.932739423,1.141907442,1.379691805,1.652660628,1.949312185,2.238045475,2.519110343,2.793383635,3.048295315
77.9,0.172042697,0.225133694,0.294260663,0.358629365,0.368397853,0.37832501,0.414499221,0.484791536,0.537812539,0.53580238,0.711844804,0.934936994,1.144405527,1.382817491,1.656763627,1.953977041,2.243393465,2.525088675,2.800417348,3.05599904
78,0.172455201,0.225771266,0.295158554,0.359639811,0.369504418,0.379489345,0.41576776,0.486258865,0.539304249,0.537482208,0.713431161,0.937130377,1.147053918,1.386048298,1.660335558,1.95870593,2.249109433,2.53126998,2.80688247,3.063246524
78.1,0.172848481,0.2264511,0.296032081,0.360735547,0.370662254,0.380619339,0.417074201,0.487631159,0.540872602,0.539189059,0.715097355,0.939365467,1.14972725,1.389373413,1.664296855,1.963191167,2.254347866,2.536909973,2.81384809,3.070643152
78.2,0.173276588,0.227135857,0.296872457,0.36172022,0.371828446,0.381771158,0.418420675,0.4890225,0.542537191,0.540837264,0.716908987,0.941531026,1.152376072,1.392789967,1.668404322,1.967863739,2.259923023,2.543080316,2.819991084,3.077798272
78.3,0.173684206,0.227827795,0.297787175,0.362750877,0.372966489,0.383013878,0.419668534,0.490490683,0.54431052,0.542497831,0.71868585,0.943702128,1.154997308,1.396008124,1.672272704,1.97252843,2.265355998,2.549558361,2.826588375,3.08552492
78.4,0.174088298,0.228528671,0.298719246,0.363805632,0.374124613,0.384222075,0.420903795,0.49199542,0.545967956,0.544219554,0.720549875,0.94601798,1.15775852,1.399311267,1.676110283,1.977270076,2.270963419,2.555593213,2.833887228,3.093048
78.5,0.17452483,0.229232947,0.299618379,0.364863699,0.375326319,0.385470427,0.422164544,0.493542454,0.547441716,0.546023554,0.722345556,0.948315783,1.160237977,1.402653049,1.680014563,1.98190605,2.27634887,2.56184965,2.840632414,3.100989216
78.6,0.174934259,0.229902083,0.300523294,0.365936784,0.376594269,0.386689753,0.42343204,0.494940478,0.549063086,0.547927682,0.724017897,0.95053692,1.16317316,1.405775243,1.683878605,1.986650693,2.281699651,2.567888933,2.847356701,3.108982463
78.7,0.175339804,0.230631988,0.301455821,0.366977788,0.377781886,0.387880076,0.424672886,0.496484058,0.550746611,0.549706134,0.725826986,0.952893567,1.165744583,1.408911159,1.688082037,1.991320898,2.287175352,2.574031034,2.854462921,3.116916069
78.8,0.17575694,0.231342165,0.302363082,0.368099441,0.378996862,0.389111821,0.425966552,0.497907248,0.552412373,0.55137706,0.727540137,0.955062492,1.168389164,1.412159395,1.692106288,1.996078772,2.293091206,2.58031528,2.86104919,3.124816579
78.9,0.176176475,0.232053502,0.303287712,0.369149222,0.380246152,0.390259815,0.427267804,0.499405363,0.553957151,0.553121081,0.729216079,0.95746788,1.171201335,1.415565479,1.695971424,2.001035518,2.298729925,2.586264856,2.867855546,3.132920318
79,0.176600824,0.232746614,0.30420694,0.370163907,0.381444777,0.391501453,0.428687252,0.500877868,0.555569777,0.55485578,0.731064267,0.959761326,1.173952082,1.419231529,1.70017206,2.005884045,2.30434151,2.592633304,2.875533005,3.140893968
79.1,0.177020596,0.233426163,0.30519739,0.371232318,0.382609183,0.392841354,0.429987524,0.50243638,0.557268125,0.556595176,0.732886703,0.961988152,1.176774616,1.422615335,1.704091054,2.010557845,2.30959789,2.598804437,2.882621982,3.148738092
79.2,0.177456745,0.234108835,0.306160846,0.372314623,0.383909374,0.394103985,0.431365394,0.503981792,0.558990657,0.558417101,0.73465246,0.964322481,1.179580292,1.425707264,1.70787501,2.015203072,2.315186196,2.605381458,2.889913982,3.156382789
79.3,0.177901164,0.234862459,0.307092046,0.373433242,0.385084525,0.395318583,0.432670199,0.505587118,0.560633997,0.560142313,0.7365408,0.966586557,1.18257013,1.429168354,1.712024655,2.020151121,2.320335004,2.611037775,2.897210866,3.164273862
79.4,0.178358117,0.235570457,0.308022747,0.374541442,0.386336303,0.396512454,0.43404767,0.507119748,0.562372849,0.562057512,0.738440252,0.968809093,1.185266936,1.432564576,1.715998845,2.02508099,2.326419748,2.617287337,2.904311104,3.172174985
79.5,0.178779528,0.236293214,0.308998649,0.375593974,0.387640794,0.397846775,0.4353842,0.508698929,0.564153034,0.563909489,0.740287688,0.971114753,1.188059114,1.436097392,1.720049584,2.03001957,2.33206012,2.623726683,2.911716798,3.18029712
79.6,0.179244281,0.237026477,0.309934764,0.376736267,0.388857621,0.399147476,0.436767575,0.510353419,0.5659316,0.565755129,0.74207063,0.973449739,1.190884582,1.439295655,1.724108552,2.034929353,2.337988056,2.630020388,2.918541011,3.188082435
79.7,0.179665982,0.237764556,0.310932221,0.377842645,0.390061749,0.400406688,0.438157011,0.511926312,0.567608523,0.567476793,0.744010875,0.975713834,1.193724493,1.442481053,1.727982893,2.040132447,2.343491136,2.636670895,2.925719622,3.195960113
79.8,0.180106428,0.238538355,0.311851182,0.379047002,0.391241276,0.401587536,0.439500644,0.513494065,0.569395061,0.569264039,0.745968656,0.978079544,1.196586561,1.446218295,1.732084331,2.044996778,2.348928134,2.642900373,2.932886811,3.203934573
79.9,0.180536062,0.239314722,0.312882815,0.38015882,0.392445299,0.402905603,0.440927623,0.515133722,0.571272178,0.571059128,0.747915182,0.980433512,1.19927335,1.449547347,1.73654797,2.050068548,2.354763196,2.649137774,2.940277246,3.212520445
80,0.180977982,0.240122332,0.313864361,0.381177369,0.393699185,0.404262495,0.442251662,0.516757163,0.573072386,0.572837916,0.749739049,0.982862181,1.202078754,1.453122244,1.74107992,2.054761004,2.360637074,2.655771373,2.947169855,3.22124636
80.1,0.181395063,0.240938349,0.314883623,0.382251059,0.39492385,0.405509933,0.443736521,0.518310119,0.574778309,0.574838263,0.751706003,0.985225391,1.205008844,1.456478599,1.745599257,2.059828761,2.366261256,2.662665596,2.954163488,3.228909974
80.2,0.181847368,0.241703347,0.315975673,0.383430528,0.39620358,0.406902725,0.445093374,0.51989452,0.576495908,0.57668753,0.753754383,0.987564558,1.208086423,1.459798139,1.749823068,2.065104141,2.372443743,2.669223272,2.961263352,3.236867467
80.3,0.182294179,0.242469339,0.316951555,0.384581217,0.397427005,0.408346491,0.446508594,0.521458631,0.578325908,0.578555003,0.755762653,0.9899552,1.211105597,1.463406014,1.75407313,2.07025409,2.378673338,2.675918527,2.968455781,3.245623495
80.4,0.182743383,0.243252977,0.317912471,0.385838386,0.398720124,0.409723525,0.448065211,0.523219233,0.580253887,0.580441572,0.757662241,0.992493815,1.214338074,1.467210301,1.758295018,2.075390162,2.385028471,2.682940489,2.975590509,3.253950928
80.5,0.183224462,0.244042817,0.318915496,0.38698506,0.400010398,0.411011562,0.449575687,0.524764151,0.582092931,0.582393184,0.759699353,0.994955682,1.217182277,1.470946794,1.762783152,2.080254273,2.391025688,2.689911106,2.982598407,3.262130098
80.6,0.183713638,0.244778683,0.319991945,0.388148685,0.40132054,0.412507001,0.451067561,0.526478749,0.583911299,0.58436658,0.76151994,0.997364396,1.220229116,1.474336532,1.767361303,2.085432899,2.397034388,2.696546243,2.989691386,3.270481046
80.7,0.184181911,0.245588366,0.32101768,0.389313262,0.402551725,0.413846411,0.452522958,0.528046187,0.585693374,0.586330489,0.763427082,0.999819448,1.223258124,1.477769029,1.77163647,2.090502873,2.402921774,2.703665662,2.997132674,3.279266427
80.8,0.184643628,0.246371505,0.322068208,0.390503483,0.403918533,0.415188664,0.453980677,0.529716738,0.587632842,0.58822277,0.765379695,1.002181236,1.226126696,1.481562583,1.776104972,2.095636556,2.409002902,2.710224205,3.004714998,3.28784456
80.9,0.185110879,0.247232481,0.322994073,0.391646411,0.405137897,0.416613913,0.455463365,0.531602142,0.589525961,0.590222344,0.767357511,1.004621953,1.228954665,1.485152936,1.780895964,2.101105865,2.414805316,2.717028831,3.012545963,3.29598432
81,0.185590851,0.24805845,0.323989201,0.392880164,0.406494559,0.418055793,0.457007306,0.533244621,0.591427759,0.592061735,0.769427606,1.007321609,1.231987652,1.488702784,1.784888401,2.106514125,2.421229687,2.724139213,3.020043262,3.304650742
81.1,0.186071451,0.248853241,0.325011126,0.394117827,0.407889392,0.419529364,0.458540906,0.534956426,0.593336935,0.593944121,0.771439749,1.009865811,1.234956051,1.49230768,1.789575132,2.111559548,2.427248897,2.731134288,3.02808661,3.312923554
81.2,0.186549928,0.249661871,0.325948869,0.39529454,0.409189029,0.420856924,0.460088944,0.536710753,0.595353051,0.595860662,0.773418778,1.012512825,1.238126583,1.495720728,1.794206359,2.116941316,2.433190873,2.737543642,3.035954385,3.321238108
81.3,0.187026782,0.250458062,0.32699826,0.396506735,0.410472828,0.422321141,0.461656983,0.538438364,0.597241891,0.597779581,0.775455335,1.015208445,1.241394329,1.499240338,1.798962168,2.122213004,2.43933648,2.744245428,3.043722488,3.329844299
81.4,0.187550433,0.251277053,0.328125948,0.397763729,0.411867498,0.423739535,0.463203975,0.540225823,0.59915221,0.599674313,0.777443632,1.017795889,1.244590851,1.50290299,1.803519134,2.127406309,2.445374786,2.751594747,3.051367117,3.337623563
81.5,0.188047537,0.252097836,0.329248463,0.398977907,0.413271697,0.425246364,0.46490051,0.541966973,0.601042351,0.601627499,0.77940069,1.02036872,1.247348677,1.506585092,1.808017151,2.133039592,2.451628668,2.758539989,3.059553998,3.346944899
81.6,0.188522468,0.252932645,0.330321768,0.400280599,0.414689237,0.426680247,0.466469945,0.543714094,0.602948035,0.603511253,0.781362002,1.022904202,1.250345979,1.510317666,1.81246666,2.138649751,2.45799358,2.765945289,3.067549272,3.355832363
81.7,0.18902301,0.253769286,0.331353302,0.401471266,0.416022024,0.428150164,0.468077725,0.545457331,0.604882296,0.605464135,0.783320408,1.025406616,1.253463549,1.514300927,1.816977906,2.144204236,2.464192288,2.77248566,3.075734547,3.364395893
81.8,0.189510837,0.254628928,0.332503825,0.4027872,0.417410111,0.429581681,0.469642609,0.547281842,0.606763475,0.607573869,0.785395542,1.027971855,1.25688701,1.517891425,1.821663425,2.149419512,2.470772228,2.779719405,3.083671665,3.373367112
81.9,0.189996494,0.255484892,0.33356524,0.404051937,0.418828543,0.431119701,0.47133012,0.549201067,0.608749526,0.609726892,0.787457638,1.030447831,1.260100739,1.521835791,1.826084422,2.1548921,2.477654798,2.787012914,3.091836587,3.382593515
82,0.190486466,0.256278996,0.334698271,0.405379591,0.420189147,0.432622312,0.472943256,0.551001999,0.610682063,0.611774371,0.78958814,1.033074627,1.263147733,1.525648671,1.830764535,2.160686664,2.483976352,2.793978574,3.100057556,3.391628119
82.1,0.191001347,0.257125932,0.33576949,0.406762974,0.421614953,0.433998044,0.474536476,0.552836737,0.612692274,0.613866815,0.791810275,1.035802571,1.266099189,1.529462895,1.835624243,2.16606372,2.490944503,2.801177567,3.107866559,3.401003477
82.2,0.191507372,0.258001739,0.336918106,0.408096774,0.423064461,0.435507691,0.476110794,0.55448569,0.614714064,0.615903106,0.793778057,1.038400903,1.269258095,1.533597993,1.840333317,2.171779376,2.497032985,2.808179433,3.115833623,3.410395811
82.3,0.191988291,0.258948811,0.338080629,0.40938826,0.424452083,0.436928489,0.477829028,0.556381711,0.616680885,0.617979961,0.795879468,1.041147366,1.272604672,1.537495144,1.844956064,2.177132313,2.503432831,2.816068294,3.124360821,3.419270294
82.4,0.19250921,0.259812459,0.33925467,0.41070239,0.425886542,0.438395521,0.479406846,0.558203863,0.618809998,0.62021479,0.798101438,1.043786482,1.275813084,1.541372582,1.849652669,2.182718488,2.510086739,2.823381293,3.132473808,3.428592246
82.5,0.193017721,0.260709625,0.340458917,0.41195378,0.427370479,0.439880847,0.481058137,0.560028791,0.620909261,0.622425461,0.800243088,1.046597234,1.278803083,1.54494687,1.854487907,2.188239588,2.516684067,2.830467592,3.140272094,3.437071455
82.6,0.193528351,0.261650233,0.341564541,0.413300838,0.428827329,0.441274473,0.482849683,0.56198096,0.623065926,0.624575317,0.802463307,1.049343551,1.282014492,1.548956628,1.859233218,2.19367529,2.523246521,2.838214781,3.148556788,3.446003646
82.7,0.194067239,0.262555924,0.342652873,0.414646178,0.430427624,0.44280381,0.484636444,0.563857229,0.62508907,0.626782108,0.804638833,1.052075087,1.285325244,1.552727345,1.863972111,2.199293413,2.529912315,2.845545215,3.156589334,3.454968439
82.8,0.194602259,0.263439142,0.343772482,0.415995605,0.431974679,0.44432784,0.486257267,0.5656839,0.62711634,0.628951366,0.806830333,1.054814965,1.288605879,1.556910993,1.868759167,2.204901323,2.536542162,2.852730683,3.164672502,3.464488496
82.9,0.195128967,0.264366149,0.344958696,0.417294934,0.433419755,0.445880127,0.488040993,0.567599989,0.629158746,0.631135225,0.808955584,1.057515524,1.291927013,1.560994668,1.873416186,2.210817377,2.543036924,2.860591353,3.172754146,3.473485813
83,0.19566471,0.265279622,0.34616776,0.418656872,0.43495283,0.447419664,0.489803332,0.569447606,0.631400954,0.633488141,0.811076336,1.060345172,1.295259554,1.565054849,1.878217057,2.216796257,2.549770237,2.868095644,3.181116272,3.482690357
83.1,0.196217396,0.266233736,0.347395163,0.420053539,0.436435559,0.449144129,0.491471459,0.571393773,0.633494842,0.635935859,0.813288675,1.063135677,1.298352484,1.56887414,1.882639623,2.22252941,2.555738862,2.875540265,3.189698127,3.49242738
83.2,0.196771162,0.267202063,0.348572804,0.421474315,0.437921482,0.450710627,0.493128861,0.573430657,0.635697417,0.638205302,0.815634822,1.065964166,1.30183416,1.572921451,1.887632461,2.228894067,2.562736723,2.883201064,3.198370225,3.501784777
83.3,0.197319576,0.268161784,0.349876264,0.422907975,0.439393998,0.452348594,0.494748258,0.575410227,0.637940038,0.640379365,0.817802029,1.068798661,1.305054321,1.577090424,1.892424098,2.235056418,2.569330045,2.890797198,3.20663759,3.511198831
83.4,0.197883689,0.269081225,0.351084559,0.4243145,0.440919421,0.45399445,0.496582053,0.577452964,0.640118913,0.642897026,0.82022479,1.071756308,1.308173618,1.581306204,1.897305844,2.241068655,2.576474617,2.898043694,3.215317606,3.520573296
83.5,0.19845528,0.270018254,0.352257609,0.4257874,0.442418782,0.455599153,0.498379396,0.579402709,0.642400925,0.645325792,0.822416707,1.074594613,1.311445297,1.585370164,1.902136946,2.247316903,2.583777977,2.905732695,3.224155235,3.529934956
83.6,0.19899423,0.27099117,0.353539342,0.427231714,0.444051883,0.457284058,0.500148474,0.581478753,0.644687429,0.647783006,0.824639811,1.077606562,1.314734816,1.589348098,1.907196286,2.253446921,2.590627958,2.913093687,3.232764954,3.539835845
83.7,0.199523169,0.272015821,0.354761492,0.42849284,0.445533737,0.458916183,0.501882086,0.583471993,0.64692498,0.650104117,0.826982005,1.080564185,1.317915706,1.593277773,1.912190297,2.259392191,2.596912061,2.921133477,3.241673911,3.549305471
83.8,0.200078828,0.27299706,0.356016506,0.429963676,0.447159548,0.460594077,0.503661718,0.585562866,0.649356393,0.652344888,0.829173439,1.083454361,1.321306409,1.597040548,1.917340893,2.265511548,2.603981758,2.928553753,3.250274387,3.55924194
83.9,0.200640496,0.273959333,0.357338897,0.431461374,0.448680436,0.462344048,0.505544172,0.587571586,0.651816959,0.654773155,0.831392422,1.086298457,1.324432054,1.601307064,1.922182412,2.271345545,2.611240328,2.936706255,3.259292096,3.568543846
84,0.201197794,0.274903827,0.358656441,0.432959951,0.450152512,0.463950245,0.507470327,0.589660175,0.654060503,0.657238638,0.833696455,1.08924648,1.327694431,1.60534684,1.927563629,2.277638433,2.618297145,2.944524225,3.268394761,3.578037872
84.1,0.201793118,0.275908656,0.359981671,0.434403956,0.451730631,0.465671093,0.509290308,0.591706704,0.656447303,0.659696746,0.83598296,1.092271211,1.331335219,1.609399884,1.932766822,2.283610808,2.625450346,2.952564149,3.277393707,3.587715781
84.2,0.202337398,0.276973072,0.361219053,0.435884757,0.453358646,0.467368428,0.511195321,0.593874185,0.6587398,0.662149337,0.838194237,1.095012526,1.334967,1.613738414,1.937995777,2.290092426,2.632562694,2.960703711,3.286121787,3.598116981
84.3,0.202935232,0.277926705,0.362608662,0.437451779,0.454849578,0.469078235,0.513148552,0.596119304,0.661094292,0.664618663,0.840404346,1.098118633,1.338617402,1.61778144,1.942921537,2.296308255,2.639481171,2.969085496,3.295252534,3.6078539
84.4,0.203514894,0.279025512,0.363945044,0.438962619,0.456471323,0.470797231,0.515212187,0.598288919,0.663481727,0.667139746,0.842829586,1.101029834,1.3419774,1.622288403,1.948176076,2.302453446,2.646582869,2.977241367,3.304252003,3.618232984
84.5,0.204069142,0.280184712,0.365268309,0.440471116,0.458060869,0.472585089,0.517210318,0.600557305,0.665911615,0.669561465,0.845387985,1.103848638,1.345431552,1.626470977,1.9533639,2.308800383,2.65367869,2.985714986,3.313447216,3.628601373
84.6,0.204637098,0.281294675,0.366695741,0.442025063,0.459622394,0.474277966,0.519121978,0.602768067,0.668288928,0.672037781,0.847736485,1.106875059,1.349092971,1.630793744,1.958759503,2.315009999,2.661260491,2.993712391,3.32278516,3.638109266
84.7,0.205256433,0.282365786,0.368074699,0.443671621,0.461343233,0.476132114,0.521078177,0.604997659,0.670632371,0.674472175,0.850166464,1.109988734,1.352993853,1.63539481,1.96400023,2.321609851,2.668564031,3.002179662,3.331627684,3.648371694
84.8,0.205878624,0.283378592,0.369517548,0.445214202,0.463116697,0.477876857,0.523155371,0.607273823,0.673153382,0.676941754,0.85263366,1.112885913,1.356697918,1.639855087,1.969397641,2.32824049,2.676056035,3.010543094,3.340487694,3.658716121
84.9,0.206480367,0.284476009,0.370847041,0.446895272,0.464759923,0.479687347,0.525239998,0.609732037,0.675559079,0.679632872,0.85493915,1.115826881,1.360444473,1.644487309,1.974899121,2.334727543,2.683773479,3.018632856,3.349578117,3.66899999
85,0.20714552,0.285533724,0.372280507,0.448487536,0.466510742,0.481540186,0.527206814,0.611955986,0.678133883,0.682238864,0.857333032,1.118972108,1.364259344,1.648867971,1.980121571,2.341444431,2.691473114,3.026450212,3.358604393,3.679788131
85.1,0.207738405,0.286715085,0.373653335,0.450011038,0.468129886,0.483472172,0.529290279,0.614140176,0.680622803,0.684924429,0.859701198,1.121966926,1.367897195,1.653323676,1.985588678,2.347369327,2.698937906,3.034370618,3.367613035,3.690590531
85.2,0.208348403,0.287843944,0.375058752,0.451669051,0.469966429,0.485275351,0.531417582,0.616278784,0.683166181,0.68751757,0.862304508,1.125222374,1.371466425,1.657797681,1.990866839,2.354317434,2.7066702,3.042789231,3.377272093,3.701412377
85.3,0.208966378,0.288978172,0.376468028,0.453310193,0.471626896,0.487188323,0.533462125,0.61852396,0.68574655,0.690207953,0.864843905,1.128281953,1.375359428,1.662500386,1.996414463,2.361205824,2.714034327,3.051911421,3.387122405,3.712261653
85.4,0.209623124,0.290076628,0.378074549,0.454960498,0.473359607,0.489138211,0.535601488,0.620905418,0.688296003,0.692880005,0.867503435,1.13133356,1.378681548,1.667208515,2.002070481,2.36817275,2.721495309,3.060641176,3.397671938,3.723302496
85.5,0.210244868,0.291269877,0.379494808,0.456550095,0.475132482,0.49114544,0.537737631,0.623389638,0.690961903,0.695643363,0.870115494,1.13452519,1.382524199,1.671716953,2.007334252,2.374974723,2.72926032,3.069397928,3.407219214,3.733610452
85.6,0.210856226,0.29246219,0.380975872,0.458366421,0.477060015,0.493090337,0.539948769,0.62570101,0.693600465,0.698329448,0.872662485,1.137757095,1.386392586,1.676116198,2.012983284,2.381906627,2.736881822,3.078240289,3.41767314,3.743992892
85.7,0.211507104,0.293622757,0.382407881,0.460179829,0.478755153,0.495039313,0.542055898,0.628167794,0.696341923,0.701104381,0.875241637,1.140839818,1.390470815,1.680877446,2.01876765,2.388674313,2.744560094,3.087033715,3.427853535,3.755014515
85.8,0.212167897,0.294777776,0.38392056,0.461869528,0.480652287,0.497047173,0.54411787,0.630705508,0.699101179,0.7039625,0.87785109,1.14409363,1.394175347,1.685519063,2.024498063,2.395508221,2.752276486,3.095332712,3.437769486,3.76558259
85.9,0.212827476,0.296029755,0.385420892,0.46356338,0.482467363,0.49898583,0.546400923,0.63316992,0.701991477,0.706741744,0.880662014,1.147340116,1.397926962,1.690323873,2.030275315,2.402034272,2.760128065,3.104284051,3.447645907,3.776505286
86,0.213457278,0.29726674,0.386961252,0.465323459,0.484281192,0.500951943,0.548599306,0.635759638,0.704858065,0.709765956,0.883241589,1.150707298,1.401924801,1.694858525,2.035637847,2.408912303,2.767994157,3.11313546,3.457144476,3.787787059
86.1,0.214103524,0.298465927,0.388450845,0.467088079,0.486191483,0.502977737,0.550931375,0.638308684,0.707475192,0.712904718,0.885800531,1.15391873,1.405873831,1.699636246,2.041907205,2.415811695,2.776159423,3.122205129,3.46719653,3.799166336
86.2,0.214770679,0.29966376,0.389879081,0.468741198,0.488086673,0.505083,0.553330662,0.640931926,0.710329083,0.716042617,0.888410688,1.157397357,1.409826091,1.704290377,2.047505463,2.422081215,2.78438295,3.131002723,3.476615767,3.810327843
86.3,0.215450128,0.30086494,0.391371509,0.470517194,0.49008553,0.507213048,0.555641251,0.643537884,0.713106084,0.719107622,0.891021685,1.160720889,1.413719063,1.709397388,2.053559399,2.429036052,2.792438246,3.140566199,3.486491981,3.821599196
86.4,0.216121118,0.302098012,0.392875776,0.472448002,0.492023592,0.509200371,0.557910462,0.646187881,0.715957294,0.722262434,0.893677878,1.164043759,1.417879555,1.714548052,2.059326211,2.436107326,2.800498736,3.149364394,3.496654172,3.832373057
86.5,0.216780734,0.303358575,0.394483049,0.474364255,0.494065552,0.51131794,0.560353667,0.648773082,0.718836056,0.725320522,0.896335593,1.167257204,1.422024251,1.719512183,2.065042878,2.443149164,2.808869032,3.158581607,3.506103865,3.843153519
86.6,0.217437669,0.304601949,0.396207838,0.476076816,0.496153214,0.513457595,0.562742454,0.651464039,0.721816171,0.728454487,0.898886027,1.170632098,1.426344308,1.724489057,2.070913435,2.449738401,2.817362929,3.167471342,3.516256146,3.854812337
86.7,0.218149682,0.305819997,0.397812913,0.478035566,0.498188736,0.515693802,0.56497027,0.654200975,0.724724611,0.731480283,0.901848625,1.174241491,1.430368529,1.729319734,2.07671001,2.457436767,2.825911108,3.177024587,3.526698942,3.865338719
86.8,0.218891948,0.307082236,0.399453014,0.479913533,0.500201446,0.517821153,0.567421939,0.656973626,0.727549602,0.734564168,0.904670752,1.177882032,1.434647838,1.734486732,2.082369875,2.464629203,2.834476335,3.186512713,3.537356098,3.876184978
86.9,0.219588971,0.308410908,0.401074336,0.481790764,0.50219658,0.520081754,0.569963921,0.65988076,0.730364127,0.737926163,0.90744689,1.181249071,1.438700537,1.739585452,2.088893796,2.471521803,2.842862465,3.195753069,3.547521203,3.887444844
87,0.220298268,0.309697292,0.402698794,0.483620433,0.504260187,0.522350039,0.572404328,0.662558907,0.733436683,0.741082602,0.910281163,1.184957203,1.443073364,1.744521722,2.095063207,2.478768482,2.850836405,3.205177002,3.557630783,3.89930641
87.1,0.220994688,0.31103516,0.404346704,0.485601508,0.506301711,0.524623974,0.574895599,0.66549172,0.736518899,0.744333629,0.913111779,1.188467627,1.447237522,1.749426343,2.101414531,2.486120796,2.860029693,3.215145155,3.567787237,3.910567491
87.2,0.221774492,0.312413247,0.40607066,0.487549057,0.508565108,0.526848843,0.577394855,0.668406369,0.739676027,0.7477387,0.915851042,1.192152701,1.451378263,1.754639032,2.107200719,2.493509097,2.868334367,3.224694635,3.578447312,3.921940202
87.3,0.22250437,0.313757171,0.40768532,0.489594857,0.51081102,0.529139036,0.579989118,0.671516226,0.742907036,0.751099745,0.918637443,1.195913579,1.455494147,1.759645618,2.11384688,2.501311361,2.877412981,3.233528289,3.589337294,3.932449033
87.4,0.223268043,0.315095413,0.409381693,0.491456767,0.512978408,0.531518384,0.582550044,0.674498876,0.746173101,0.754393437,0.921522394,1.19950742,1.45981898,1.764810336,2.120068156,2.508776914,2.886366446,3.243138604,3.600135064,3.943980389
87.5,0.224004879,0.316401519,0.411106963,0.493455751,0.515442734,0.53409542,0.584869096,0.677327861,0.749460214,0.757851204,0.92480838,1.202975502,1.464177263,1.770058466,2.126793411,2.515948509,2.894880509,3.252772243,3.611536185,3.9561929
87.6,0.224786091,0.317827813,0.41280637,0.495452481,0.517685911,0.536648563,0.587650468,0.680442761,0.752618046,0.761263049,0.927738243,1.206653829,1.468731193,1.775286524,2.133471455,2.524362427,2.903495812,3.26260942,3.622924178,3.968029859
87.7,0.225560558,0.319237077,0.414604039,0.497460834,0.519973981,0.538898668,0.590188192,0.683441371,0.755959868,0.764440538,0.930568223,1.210406807,1.473023226,1.780725588,2.13994444,2.531757532,2.912580195,3.271946172,3.633911071,3.979551798
87.8,0.226297519,0.320675621,0.416410735,0.499476523,0.522162254,0.541465339,0.592877302,0.686571174,0.759515175,0.768005375,0.933422145,1.214165005,1.477656439,1.785992116,2.146520323,2.539557586,2.921676051,3.282048165,3.64563883,3.991946151
87.9,0.227086914,0.322092989,0.418265394,0.501480425,0.524465996,0.543972639,0.595538975,0.689762087,0.762698752,0.771166534,0.93657619,1.218199394,1.482023737,1.792044647,2.152923771,2.547543135,2.930008147,3.291865091,3.656545653,4.004123607
88,0.227840038,0.323511826,0.420087729,0.503448355,0.52665635,0.546443025,0.59834096,0.69263947,0.76594211,0.774619201,0.939446867,1.221728287,1.486593338,1.797803987,2.159915983,2.555395663,2.939436606,3.301712793,3.668905267,4.015838598
88.1,0.228614043,0.325051965,0.421886273,0.505710318,0.528957654,0.548955555,0.601154358,0.69571045,0.769148385,0.778440771,0.942505846,1.225715041,1.491214217,1.803375461,2.166190247,2.563603337,2.948438738,3.312683009,3.680586331,4.027872756
88.2,0.229418351,0.326517881,0.423653107,0.507593838,0.531427848,0.551304923,0.604018045,0.698933884,0.772589301,0.782101953,0.945508614,1.229648323,1.496267226,1.808708668,2.172989304,2.571699968,2.957961087,3.323253831,3.692046858,4.040417173
88.3,0.230214225,0.328138155,0.42549988,0.509712282,0.533885515,0.553859815,0.606911703,0.70182268,0.776239385,0.78608693,0.948553928,1.233460011,1.500721088,1.814330669,2.179815084,2.580042101,2.967711302,3.333067325,3.702836675,4.052280517
88.4,0.230945212,0.329659187,0.427487553,0.511772535,0.536384837,0.556468416,0.609644356,0.704752873,0.77961785,0.789579084,0.951708962,1.237727055,1.505381015,1.819858987,2.186851579,2.587696805,2.976898399,3.343368491,3.713537906,4.064850663
88.5,0.231790988,0.331171085,0.429420913,0.513908479,0.538652407,0.558890419,0.612548197,0.708266842,0.783217709,0.793196598,0.954689642,1.241420305,1.510124989,1.82578138,2.193383422,2.595950608,2.986735213,3.353793895,3.725153233,4.07908811
88.6,0.232582646,0.3326226,0.431416161,0.515948269,0.541105856,0.56154853,0.615500763,0.711694145,0.787052044,0.797248459,0.957908355,1.245461929,1.514438041,1.83149376,2.200539837,2.604103016,2.996420313,3.365087864,3.736660895,4.091869009
88.7,0.233396209,0.334222398,0.433438859,0.518258764,0.543376235,0.564172244,0.618465462,0.715413675,0.790770237,0.801012554,0.9613082,1.249381102,1.51946334,1.837472422,2.207137667,2.61265063,3.006335194,3.375005795,3.748417612,4.104913481
88.8,0.234216074,0.335885858,0.435391844,0.520408675,0.545965826,0.566866098,0.621523736,0.718809497,0.79431381,0.80500088,0.964477032,1.253135917,1.524316614,1.843203027,2.213881485,2.620518152,3.016305382,3.386427175,3.760558888,4.118334308
88.9,0.235022561,0.337498486,0.437383504,0.522540787,0.548586136,0.569734853,0.624338102,0.722284031,0.79772225,0.80896107,0.967733817,1.257137597,1.529454878,1.849069163,2.220907963,2.629284986,3.026357144,3.398172282,3.77206385,4.133001909
89,0.235922435,0.339149904,0.439349142,0.524950764,0.551119144,0.572577916,0.62734394,0.725763351,0.80138855,0.812915225,0.971004106,1.261203537,1.534382557,1.855179072,2.228106022,2.637654799,3.036677801,3.409172557,3.784203611,4.146194079
89.1,0.236782849,0.340759345,0.441259269,0.527320118,0.553862686,0.575450611,0.630554543,0.729397194,0.805068915,0.817081685,0.974294105,1.265405342,1.539296721,1.861017968,2.235658004,2.645970228,3.046797539,3.420879746,3.797020049,4.159872902
89.2,0.237640616,0.342413812,0.443327479,0.52968435,0.556439168,0.578429894,0.633632607,0.732866639,0.808811442,0.821270608,0.977483684,1.269391778,1.544224223,1.867382793,2.243312227,2.65458549,3.057308624,3.432131582,3.809828757,4.173516175
89.3,0.238566503,0.344120242,0.445549797,0.532051345,0.559082512,0.581212167,0.636680523,0.736486382,0.812815458,0.825146315,0.980948662,1.273954729,1.549440498,1.873847049,2.250785553,2.663597587,3.067976642,3.443938275,3.822208089,4.187265986
89.4,0.239474152,0.345779952,0.447631801,0.53458894,0.56191765,0.584200816,0.639858612,0.739942172,0.816553543,0.829323069,0.984275819,1.278075104,1.554643098,1.879842619,2.25835928,2.672534367,3.078648966,3.455356263,3.834635244,4.200955058
89.5,0.240388379,0.347527767,0.449858258,0.537245265,0.56476185,0.587041796,0.64326783,0.744078483,0.820343181,0.833530414,0.987442072,1.282303269,1.559832032,1.886103795,2.265656326,2.681707696,3.089250811,3.467473941,3.846977915,4.215435258
89.6,0.24129277,0.34925792,0.451918712,0.539687825,0.567556432,0.590105032,0.646719148,0.747972256,0.824150512,0.837716546,0.990823081,1.286583733,1.565208156,1.892527893,2.273089717,2.691079632,3.099441974,3.478984028,3.859895706,4.230146461
89.7,0.242222382,0.351012998,0.454057228,0.542143105,0.570284983,0.593162804,0.649924113,0.75162804,0.828285758,0.842349794,0.994010379,1.290708148,1.570351604,1.898900934,2.281211172,2.700613988,3.110188314,3.490808068,3.87255556,4.24520437
89.8,0.243241701,0.352756176,0.456326318,0.544545788,0.573216581,0.596297275,0.653368371,0.755402367,0.832487694,0.8471266,0.997395773,1.294862368,1.575261286,1.905252321,2.289142948,2.709755567,3.120248324,3.503237151,3.885836826,4.260327777
89.9,0.244214786,0.354494769,0.458455715,0.547026104,0.576076197,0.599463647,0.657183093,0.759168754,0.836822006,0.851512375,1.001088103,1.29928286,1.580500484,1.911739151,2.296825345,2.718855642,3.131319886,3.515239336,3.899710904,4.274308408
90,0.245232173,0.356208609,0.460794936,0.549546915,0.579144126,0.602696864,0.66094101,0.763149995,0.840969489,0.856279237,1.004699422,1.303628518,1.585752754,1.917890881,2.305486027,2.727800926,3.14120938,3.527076384,3.912446888,4.289203924
90.1,0.246290724,0.358070368,0.463100148,0.552201693,0.582174945,0.60596367,0.664510538,0.767123336,0.845321844,0.860784271,1.008516741,1.308323498,1.591517879,1.924039115,2.313276769,2.737069074,3.150901176,3.540225887,3.926277589,4.30456472
90.2,0.247280381,0.360069793,0.465276862,0.554948016,0.585146958,0.609196371,0.668001922,0.771068464,0.849332526,0.865528811,1.012380043,1.312669005,1.597435504,1.930757383,2.321774861,2.746020595,3.162307853,3.552765758,3.940530169,4.319648703
90.3,0.248301544,0.362005145,0.467646015,0.557773637,0.588113326,0.612373031,0.671774825,0.775340521,0.853601734,0.870162668,1.015925901,1.317343803,1.603181658,1.937336198,2.330208818,2.755723909,3.173885561,3.565801056,3.955007074,4.334961823
90.4,0.249346969,0.363938942,0.470034469,0.560547469,0.591099509,0.615944839,0.675654328,0.779644418,0.858030496,0.8751622,1.019529496,1.321931755,1.608847737,1.944169266,2.338826284,2.76555044,3.184979726,3.578848962,3.969063068,4.350732835
90.5,0.250421134,0.365837381,0.47228113,0.56341515,0.594320934,0.619349383,0.679240044,0.783836634,0.862653678,0.880124682,1.023390106,1.326773331,1.614415445,1.950912462,2.347479133,2.774787298,3.195782694,3.591537994,3.98333707,4.366031356
90.6,0.251469756,0.367817344,0.47463264,0.566379998,0.597566793,0.622916917,0.682997101,0.788319465,0.867161725,0.885285211,1.027065642,1.33151706,1.619795627,1.957552698,2.356015206,2.78479205,3.207241981,3.60381982,3.997139583,4.381507728
90.7,0.252622071,0.369893373,0.477130362,0.56917761,0.600721803,0.626295558,0.686710666,0.792451989,0.872100822,0.890278711,1.030959809,1.336466106,1.625759208,1.964758571,2.364678869,2.794281205,3.219132446,3.616932023,4.01205837,4.396950977
90.8,0.253720698,0.372001808,0.479518993,0.57207057,0.603953492,0.629780923,0.690745111,0.796772382,0.876856413,0.895539052,1.034610457,1.341404884,1.631797572,1.97218288,2.373157154,2.804181935,3.230113069,3.63029871,4.025542532,4.413969076
90.9,0.254890806,0.374030368,0.481956532,0.5750328,0.607293864,0.633343778,0.69464476,0.801416717,0.881888547,0.900965607,1.038400152,1.346261262,1.637473906,1.979239032,2.38146173,2.814337768,3.24174681,3.643856154,4.040367272,4.431108836
91,0.256069161,0.376075712,0.484227397,0.578000451,0.610741926,0.636970304,0.698909001,0.805999083,0.886887063,0.906711268,1.042054951,1.350792318,1.643276812,1.986215343,2.390391557,2.824536116,3.253731946,3.656635546,4.055149718,4.446572048
91.1,0.257244174,0.378146097,0.486647057,0.580918579,0.614089293,0.640679613,0.703239658,0.810640206,0.891371398,0.912699729,1.046066005,1.355804328,1.649434053,1.993083432,2.399127995,2.834535358,3.265875622,3.67008263,4.069799137,4.463514439
91.2,0.25849764,0.38030784,0.489328998,0.58381954,0.617691978,0.644654288,0.707271849,0.815385473,0.89655908,0.918428956,1.050215845,1.360725992,1.655433892,2.000038803,2.407960536,2.845038531,3.278440461,3.683345562,4.085806072,4.479880209
91.3,0.259649092,0.382383635,0.49182148,0.586899824,0.620965924,0.648766145,0.711249034,0.820086086,0.901536687,0.924109919,1.053900959,1.365468217,1.661486092,2.007083673,2.416520089,2.855779471,3.290408204,3.69770605,4.101381511,4.496843735
91.4,0.260923744,0.384523291,0.494445026,0.590020259,0.624554216,0.652800205,0.715650732,0.824694795,0.906431207,0.93043056,1.05802851,1.37047031,1.667504852,2.014692376,2.42603665,2.866486111,3.303079576,3.711609206,4.11685299,4.514701534
91.5,0.262219248,0.386734043,0.49728045,0.593420408,0.628430452,0.6564944,0.720093401,0.829588036,0.91146772,0.936734344,1.06255085,1.375601597,1.673922964,2.021990478,2.435503935,2.876688797,3.315704642,3.727035894,4.132752091,4.53141359
91.6,0.263491114,0.389048267,0.500077337,0.596884516,0.631999585,0.660313583,0.724737677,0.834085062,0.916760123,0.942931899,1.066832675,1.380878857,1.679803864,2.029463287,2.445084951,2.887265528,3.328317111,3.740968594,4.148436247,4.549741607
91.7,0.264793434,0.391278085,0.503029194,0.600154323,0.635697242,0.664490574,0.729271547,0.838997926,0.922196047,0.949329104,1.071030955,1.386074413,1.686241833,2.037161801,2.454701189,2.897700538,3.340290496,3.755312628,4.163920305,4.567704756
91.8,0.266133262,0.39355666,0.50593306,0.603351851,0.639401999,0.668740468,0.734187016,0.843810066,0.927980927,0.955601416,1.075307018,1.391338502,1.692527188,2.045199539,2.463764437,2.908587234,3.353294858,3.770237676,4.180251439,4.585229163
91.9,0.267465042,0.395945992,0.508791895,0.606768937,0.643067353,0.672688267,0.738744396,0.848934529,0.934006031,0.96175645,1.079758151,1.397086916,1.698761912,2.053695342,2.47302222,2.919431296,3.366365111,3.785033414,4.196704129,4.604085141
92,0.268744169,0.398328471,0.511996782,0.610209974,0.646813654,0.676747245,0.743528872,0.853989678,0.940547114,0.968175563,1.084325293,1.4025469,1.705554927,2.06223262,2.482506819,2.931203835,3.380111037,3.80003121,4.21246019,4.62288761
92.1,0.270269465,0.400680544,0.515107122,0.613647481,0.650854279,0.681135911,0.74825807,0.859252044,0.947349135,0.974765931,1.088752241,1.407935633,1.712210475,2.070673585,2.49177529,2.942519317,3.393769056,3.815805971,4.229493076,4.640972231
92.2,0.271661823,0.403066349,0.518088348,0.617217841,0.654591918,0.685626255,0.753180045,0.864501818,0.953541789,0.981859688,1.092971991,1.413675454,1.719277131,2.078885897,2.501552079,2.954045159,3.406139777,3.83043514,4.246975931,4.660573486
92.3,0.273129293,0.405630085,0.521006121,0.620747652,0.658673329,0.690303882,0.758288154,0.869751626,0.959990653,0.98913425,1.097660457,1.419031287,1.726064171,2.087574733,2.51190881,2.966056855,3.419716755,3.845597498,4.264070757,4.678190991
92.4,0.274586695,0.408276366,0.523872595,0.624472271,0.662704852,0.695089403,0.763398569,0.875271789,0.966546698,0.996723084,1.102384698,1.425071191,1.732863712,2.095345621,2.521699578,2.978271317,3.433638531,3.860749405,4.280865861,4.696258319
92.5,0.276108472,0.410641405,0.526786652,0.628118474,0.6669427,0.699772235,0.768598437,0.880978324,0.973382348,1.004459014,1.106949957,1.431071369,1.740298305,2.103449203,2.531924616,2.990242862,3.446654884,3.876864915,4.297719092,4.715914698
92.6,0.277565113,0.413088806,0.529773802,0.632108174,0.67130689,0.704433124,0.774088431,0.887019445,0.980257741,1.012258636,1.111447101,1.436780371,1.74758466,2.111897468,2.542822619,3.002498757,3.45987411,3.893318648,4.316058108,4.733765593
92.7,0.279025785,0.415624441,0.532984676,0.635751937,0.675621576,0.709202844,0.779591829,0.892952387,0.987106837,1.020094216,1.116274275,1.442552069,1.754595181,2.120812421,2.554534073,3.014210506,3.474420068,3.908439063,4.334361777,4.753878367
92.8,0.280692714,0.418026318,0.53648568,0.639686049,0.679951599,0.714185525,0.785506856,0.899055866,0.994549822,1.028283377,1.120840088,1.44857527,1.762197165,2.129676679,2.565305488,3.026387314,3.488890092,3.924906313,4.352013108,4.774286066
92.9,0.282372002,0.420726774,0.539746172,0.643517839,0.684624055,0.719454615,0.791270736,0.905803424,1.001968017,1.036980913,1.12607109,1.454877444,1.769563521,2.138427543,2.575884565,3.039275442,3.503018533,3.941624258,4.37170664,4.79372952
93,0.283912566,0.423568422,0.543313739,0.647896344,0.689187255,0.724578173,0.79730935,0.912521829,1.009654138,1.045423841,1.13080226,1.46074377,1.776937208,2.147675676,2.587047299,3.051912114,3.518186153,3.958827977,4.391495934,4.816329096
93.1,0.285623231,0.426412563,0.546828611,0.651990491,0.693690004,0.729710575,0.803417942,0.919527011,1.017388414,1.054801684,1.136233656,1.4668317,1.784487207,2.156813166,2.598126537,3.065686543,3.532971734,3.975167954,4.410261884,4.837488328
93.2,0.287375475,0.429404845,0.550197627,0.656642468,0.698399471,0.734735054,0.809524979,0.926793024,1.024816515,1.063844134,1.141411946,1.472886737,1.792170073,2.166061462,2.609947158,3.078515522,3.547169317,3.99157077,4.429460091,4.858802616
93.3,0.289030236,0.432151983,0.554040153,0.660651353,0.703160594,0.740121464,0.815765894,0.93405435,1.032299576,1.073798506,1.146984119,1.479099038,1.800171119,2.174691523,2.621748066,3.091776475,3.562173471,4.008380248,4.449075345,4.879354657
93.4,0.290700268,0.435130115,0.557708571,0.665214261,0.708418909,0.745639113,0.822091172,0.941108359,1.040272414,1.084033484,1.152295564,1.48572871,1.807776326,2.184083318,2.632866352,3.105658497,3.576622437,4.026388398,4.468999554,4.900483311
93.5,0.292536544,0.438251402,0.561388946,0.66984286,0.713352742,0.751311663,0.829448904,0.948809941,1.048764536,1.093889883,1.157869566,1.492431255,1.815202124,2.19396313,2.645262791,3.119534003,3.591859,4.044437313,4.489529833,4.921541951
93.6,0.2942981,0.441303394,0.565162376,0.67437785,0.718254539,0.756975275,0.8360067,0.956039072,1.057117102,1.104388586,1.163153383,1.499227311,1.82358236,2.202815294,2.657466544,3.133669348,3.606339833,4.061592944,4.510180129,4.945228248
93.7,0.296251738,0.444381936,0.568808198,0.678909644,0.723649001,0.762682693,0.842661965,0.964299519,1.065909738,1.115532812,1.169103351,1.505898584,1.831708545,2.212649894,2.669648623,3.147835031,3.622067386,4.078819347,4.530086815,4.968578994
93.8,0.29810993,0.447215014,0.572758213,0.68357357,0.729073004,0.768520508,0.849669335,0.972745841,1.075370458,1.126581869,1.175065371,1.512875655,1.839825415,2.223107029,2.682172672,3.162015789,3.63822339,4.097548175,4.552168855,4.990128902
93.9,0.300093507,0.450329984,0.57669122,0.688297609,0.734446199,0.775020908,0.857093682,0.98091563,1.084880958,1.138812875,1.18106047,1.520069019,1.848247693,2.233623786,2.694590181,3.176953117,3.656155354,4.116289277,4.573843092,5.01369553
94,0.30221339,0.453384068,0.580904314,0.693180359,0.739784734,0.782015822,0.864351012,0.989434637,1.095035357,1.150433479,1.187122146,1.527339611,1.856932584,2.244314298,2.707609324,3.192102015,3.672761125,4.136228689,4.596894773,5.036892173
94.1,0.304309668,0.457144293,0.584783003,0.697792855,0.745318397,0.789159854,0.871838349,0.998181928,1.105479109,1.163560104,1.193051034,1.534368674,1.865291953,2.255214497,2.719958707,3.208204652,3.690089653,4.156622079,4.619712011,5.060391071
94.2,0.306503294,0.460611487,0.588994453,0.703021658,0.751226306,0.796109262,0.87900057,1.008044437,1.11656938,1.175950278,1.199093134,1.541918986,1.87424862,2.265796006,2.733643105,3.224895351,3.707343627,4.177553736,4.642418116,5.084771302
94.3,0.308611374,0.464050562,0.593087574,0.708029621,0.756944753,0.803481902,0.886992561,1.017600715,1.128660531,1.18841025,1.205383282,1.549612526,1.883255425,2.27693912,2.747293282,3.239110918,3.724751798,4.19970725,4.665242662,5.109951662
94.4,0.310732717,0.467608229,0.597503946,0.712907497,0.763113551,0.811057219,0.895066391,1.027016957,1.140065516,1.202359875,1.211953928,1.557216491,1.892347055,2.288473185,2.76065468,3.255775508,3.742409542,4.220426825,4.687671496,5.136828112
94.5,0.313042562,0.471332747,0.6018152,0.718047913,0.769733472,0.81869351,0.904088418,1.036140271,1.151662403,1.216127502,1.217853733,1.565183835,1.901640996,2.299917552,2.773699778,3.271935427,3.760675691,4.241204977,4.71214359,5.162583813
94.6,0.315344731,0.475319615,0.606027306,0.723550672,0.776212487,0.82681661,0.912766818,1.045876864,1.163494212,1.231232182,1.223947094,1.573220307,1.910927507,2.31183649,2.789304349,3.287377494,3.779397513,4.263689171,4.73635641,5.188651461
94.7,0.317766534,0.479392834,0.61107788,0.728993072,0.783129026,0.834987495,0.923121975,1.056456304,1.176528007,1.246503463,1.230402234,1.581065199,1.920880623,2.32396777,2.803465528,3.30334936,3.798396088,4.286742422,4.761951402,5.216137708
94.8,0.320185474,0.483158093,0.616180613,0.73453222,0.789936272,0.843607257,0.933279086,1.067486846,1.189714225,1.262418764,1.237230195,1.589153809,1.930604097,2.335456791,2.818383915,3.320593234,3.816214734,4.308968498,4.787611229,5.243713307
94.9,0.322685923,0.48680854,0.620775696,0.740033373,0.797072014,0.851916264,0.943244435,1.079196125,1.20268664,1.279454567,1.243934314,1.597419098,1.94138851,2.347102697,2.833800561,3.337633745,3.836214802,4.33215713,4.813035802,5.272844828
95,0.32522642,0.490907721,0.626080465,0.745766119,0.804183739,0.860612151,0.954436693,1.090782781,1.216563203,1.297991972,1.250859403,1.606021436,1.951843701,2.359504653,2.848264292,3.355130274,3.857066525,4.354585082,4.840404434,5.300734474
95.1,0.327897936,0.495391937,0.631112217,0.75227399,0.81209619,0.869217668,0.965362406,1.102922169,1.230696174,1.317828814,1.258094834,1.614554293,1.962560617,2.372916983,2.864344863,3.37408122,3.877718286,4.3784254,4.863977116,5.331412487
95.2,0.330748008,0.499718325,0.636616499,0.758159451,0.820038371,0.878571671,0.976969093,1.116036591,1.247216391,1.336934325,1.265259715,1.623419084,1.972719423,2.385990691,2.879180076,3.392035079,3.898596303,4.401470308,4.892904624,5.362324442
95.3,0.333564604,0.504228167,0.642062571,0.764646157,0.828360084,0.888010419,0.989168696,1.12984888,1.263617242,1.359644442,1.272407179,1.632776935,1.983363892,2.39848911,2.89612888,3.41130017,3.920344345,4.426032713,4.9214118,5.39220299
95.4,0.336675696,0.50881406,0.647812995,0.771601749,0.837159487,0.898237747,1.001526778,1.144097314,1.282391461,1.382591413,1.279820644,1.641643665,1.995151537,2.413067394,2.912417393,3.429715308,3.942104146,4.449849388,4.950434201,5.423255371
95.5,0.339982147,0.513328333,0.653421572,0.778895625,0.8455359,0.909399134,1.013999387,1.159946875,1.302738854,1.40517015,1.287864191,1.651450291,2.005978335,2.426843307,2.929199455,3.449223702,3.963849,4.475772057,4.97812111,5.457634214
95.6,0.343169479,0.517915326,0.65916771,0.786207243,0.854881768,0.921201585,1.028182804,1.176638289,1.323512491,1.430128197,1.295544943,1.661052162,2.017288553,2.440648191,2.946416737,3.467768368,3.98644904,4.501030921,5.008747899,5.491470343
95.7,0.346343285,0.5228769,0.665278347,0.793550719,0.865040216,0.932093381,1.04276131,1.195477372,1.34645088,1.45589085,1.303919839,1.671017956,2.029193904,2.455449876,2.964805684,3.489519839,4.009787278,4.527671346,5.037451826,5.526893551
95.8,0.34974006,0.52791309,0.672098849,0.801008256,0.875129602,0.945000927,1.059808157,1.21597248,1.366886361,1.483017103,1.313020015,1.681438212,2.041628147,2.471079044,2.983163433,3.511473457,4.034830554,4.555656651,5.069202518,5.561631983
95.9,0.353230618,0.533164572,0.678938199,0.809012424,0.885700676,0.958446725,1.076843619,1.238179523,1.391839093,1.512692094,1.321508915,1.691795935,2.054438778,2.487567061,3.002890039,3.533153161,4.059899028,4.58730944,5.101140373,5.599245963
96,0.356667389,0.538329535,0.686095798,0.817088658,0.896064708,0.972685551,1.09503197,1.259545456,1.416292982,1.544965551,1.330380948,1.702203408,2.067749906,2.503135287,3.022611412,3.556259803,4.084987211,4.614389419,5.133214383,5.636760499
96.1,0.360313576,0.544223875,0.693566067,0.825616724,0.906564587,0.988624105,1.114997658,1.282975384,1.445264324,1.579828274,1.339371012,1.713030767,2.081600796,2.520294843,3.041761785,3.57883218,4.112710633,4.644949994,5.167031621,5.674969248
96.2,0.364218115,0.549601915,0.700240795,0.834563189,0.918262411,1.005923858,1.135212887,1.307989286,1.474927845,1.615750706,1.348894134,1.723734215,2.096236201,2.537500356,3.061795023,3.601661249,4.141778032,4.672045014,5.202550387,5.714712269
96.3,0.367996667,0.555752822,0.70790811,0.843881175,0.92992451,1.02253234,1.158240939,1.33497371,1.505134047,1.650590456,1.358396078,1.735270936,2.109556861,2.554759999,3.083149492,3.626211992,4.168658731,4.704661064,5.237817557,5.75477016
96.4,0.372401217,0.562093041,0.715983903,0.853591538,0.943170586,1.040195132,1.182474564,1.361258797,1.535672193,1.691034213,1.368230556,1.747056644,2.122750741,2.573329813,3.104108988,3.650546553,4.195783301,4.737063511,5.273049075,5.797499316
96.5,0.376996364,0.568357405,0.724262225,0.864131692,0.957105451,1.058514342,1.210173423,1.392128239,1.573821473,1.732639665,1.378134317,1.758595004,2.137364682,2.591840366,3.126364286,3.675896463,4.225180296,4.769385004,5.309879526,5.837373081
96.6,0.381578888,0.574979484,0.733039226,0.875172681,0.971848509,1.077934847,1.237034092,1.422307968,1.611533509,1.777230055,1.388455961,1.770990824,2.153277973,2.609987484,3.148722198,3.703416477,4.254597788,4.802394508,5.346186118,5.882249632
96.7,0.386278461,0.58176052,0.74182514,0.886142327,0.987018219,1.100708409,1.266387482,1.458823876,1.651765554,1.825130548,1.399506438,1.783504664,2.169298087,2.629991738,3.173304004,3.729621614,4.286803778,4.837182815,5.383194476,5.926109321
96.8,0.391358448,0.589070951,0.7516499,0.897923381,1.002954004,1.124398674,1.298873957,1.495095523,1.693436701,1.874638842,1.410503461,1.797296107,2.18663398,2.65088409,3.196178833,3.756617883,4.316636008,4.873478646,5.422858234,5.971483886
96.9,0.396890288,0.597085621,0.761953251,0.9104482,1.020639542,1.150380682,1.329689481,1.533994332,1.734118996,1.924913089,1.421563551,1.810875359,2.203537156,2.67151477,3.219946449,3.785707786,4.349521366,4.911188889,5.46153798,6.019059615
97,0.402519632,0.605012643,0.772696231,0.923276218,1.039328214,1.178426071,1.361194509,1.576773036,1.777421666,1.974666354,1.433589844,1.825969792,2.22233003,2.69297603,3.24568541,3.813085476,4.384777901,4.950081526,5.505251989,6.066799941
97.1,0.408365072,0.613400297,0.784202054,0.937261284,1.05792205,1.206034659,1.397424653,1.620093108,1.827000987,2.028789684,1.446166924,1.840533423,2.241689111,2.716759306,3.274567779,3.842894706,4.42152963,4.986406734,5.550881432,6.118097435
97.2,0.41478902,0.622409807,0.795860948,0.951837724,1.077755464,1.237147883,1.437618819,1.666712578,1.877898377,2.08827147,1.459525013,1.856201981,2.260864864,2.739447642,3.301665675,3.876469229,4.457059591,5.026505407,5.59648493,6.166969898
97.3,0.421426837,0.631744487,0.807712242,0.967024542,1.100407955,1.272160224,1.479643681,1.712263908,1.924802908,2.150478688,1.473313245,1.873187831,2.280416537,2.763844323,3.329174201,3.907778645,4.493311059,5.068910004,5.645299675,6.219153605
97.4,0.428504046,0.642132187,0.820438669,0.982908005,1.122804636,1.309279237,1.521846192,1.763472633,1.979199083,2.214478819,1.487456761,1.888881073,2.301808103,2.789669046,3.359700729,3.940823907,4.532326006,5.11406024,5.696084923,6.271814845
97.5,0.436048005,0.65269626,0.833563239,1.000101546,1.148645498,1.34676271,1.567800597,1.814962944,2.036048858,2.280099214,1.502588293,1.905786418,2.323354403,2.815209677,3.389717063,3.97718262,4.574412411,5.157636411,5.748421934,6.325826752
97.6,0.444750201,0.664081578,0.848987783,1.018799722,1.176693096,1.386502268,1.620283207,1.863902426,2.102019588,2.343760686,1.518428344,1.924585297,2.344647251,2.843140291,3.42248802,4.012518807,4.617104185,5.205119763,5.800499765,6.38268496
97.7,0.454383426,0.675710628,0.862573968,1.038957234,1.208992342,1.430462813,1.679733709,1.924204499,2.167118804,2.398993293,1.533945733,1.943705141,2.36743153,2.874087204,3.455532638,4.051346447,4.660186224,5.262167372,5.857653778,6.44339104
97.8,0.46430272,0.688043398,0.878143599,1.061674279,1.244186422,1.478028019,1.737842743,1.983569912,2.235025702,2.459950334,1.550805671,1.963820294,2.392603429,2.904046532,3.489663211,4.092203915,4.703167301,5.314042778,5.91736639,6.50692788
97.9,0.473476909,0.700028815,0.89482093,1.085743812,1.285509692,1.53027163,1.801139537,2.045264119,2.300732684,2.516511098,1.568620245,1.984277586,2.418232341,2.936283862,3.526460572,4.135051103,4.752212412,5.368856531,5.97947307,6.575192877
98,0.48487607,0.71404183,0.912213429,1.111173607,1.329713446,1.586839963,1.868055202,2.112292673,2.365382824,2.579330369,1.58619916,2.007012059,2.444162358,2.972154301,3.56568165,4.177545161,4.798874015,5.424158474,6.044705527,6.642565214
98.1,0.496665152,0.729935083,0.930624661,1.140072617,1.373341116,1.645665766,1.937461674,2.185406044,2.423573,2.634613281,1.606136886,2.030925124,2.473244857,3.011939038,3.60514305,4.224783108,4.851046386,5.48551312,6.112433818,6.711597629
98.2,0.50973394,0.746856851,0.951350137,1.172465083,1.422622805,1.709922127,2.005787573,2.261538428,2.482741248,2.69026132,1.627744181,2.053231329,2.503747256,3.051446102,3.647510702,4.273456572,4.909852968,5.544823926,6.180935961,6.791214681
98.3,0.524151076,0.763817771,0.974524511,1.208196931,1.469522695,1.778315187,2.073809494,2.330905346,2.539415953,2.744157756,1.65079149,2.080124322,2.538375111,3.092851421,3.692642228,4.325509748,4.966366655,5.605883935,6.254518401,6.862447677
98.4,0.539400622,0.781201801,1.002471514,1.245979247,1.525375778,1.851813175,2.148753404,2.400326524,2.600553312,2.798471669,1.677250973,2.108597538,2.573825274,3.139644881,3.740817784,4.379202168,5.030254919,5.676466644,6.335517025,6.94070879
98.5,0.557913681,0.800600538,1.031177854,1.290410525,1.585598603,1.929321915,2.223166826,2.468264544,2.658857141,2.862643751,1.70260462,2.138509067,2.612831642,3.188435099,3.791407047,4.439523223,5.094453903,5.753124725,6.420879479,7.024966672
98.6,0.578045483,0.82177937,1.059918166,1.33796796,1.659297637,2.007351043,2.303858556,2.530677925,2.72705841,2.917758576,1.73085961,2.172565849,2.654889731,3.23924192,3.84687093,4.500127948,5.167415637,5.825275094,6.510368265,7.125338752
98.7,0.599426668,0.845217063,1.095524896,1.391869728,1.73119297,2.08829947,2.382427651,2.598596336,2.793462323,2.972877344,1.761488142,2.208493132,2.702265452,3.296072569,3.905688207,4.565544391,5.24697927,5.919149686,6.603300513,7.225998214
98.8,0.621727897,0.869978024,1.135869684,1.452092517,1.811999556,2.163908489,2.460823039,2.66853904,2.857758904,3.030278436,1.792357109,2.249872371,2.750869316,3.36246435,3.972609643,4.636028794,5.329651502,6.007322514,6.707558735,7.338662146
98.9,0.643559678,0.899722466,1.18294712,1.518144564,1.893600173,2.251292748,2.540796732,2.744380383,2.917739919,3.090019458,1.830208227,2.297085002,2.803827249,3.430948192,4.046756491,4.719297765,5.421605433,6.104012622,6.819720951,7.456850524
99,0.668252917,0.930763141,1.235100799,1.600846054,1.982823116,2.343726527,2.621007362,2.823926476,2.985229417,3.144768547,1.871328867,2.346819072,2.866408788,3.502069539,4.12991689,4.8017258,5.526207381,6.211681824,6.936516207,7.582701618
99.1,0.697347368,0.966420619,1.293184212,1.69188823,2.079953535,2.4358304,2.707481529,2.900748439,3.058726203,3.20611363,1.918468507,2.402782091,2.937746082,3.584314234,4.22383364,4.899955316,5.646645865,6.340794847,7.065651288,7.71604509
99.2,0.729709019,1.008513588,1.363454294,1.790826144,2.18730356,2.527781948,2.789505864,2.974031975,3.134118824,3.279481134,1.973932855,2.469775132,3.025995624,3.672769948,4.329827573,5.019109067,5.767170927,6.476773259,7.213517358,7.865354227
99.3,0.761973007,1.055709515,1.448620706,1.89531319,2.298232672,2.631078134,2.87835504,3.052714436,3.217134821,3.360465045,2.036925198,2.539312808,3.113646572,3.775573381,4.444014637,5.148957986,5.90906465,6.634438707,7.370363682,8.019520822
99.4,0.79943269,1.11121074,1.54180746,2.001441431,2.421478812,2.748543395,2.977930156,3.149884804,3.312345334,3.45008479,2.112382424,2.632891591,3.223894658,3.897436563,4.577312145,5.306421307,6.059713061,6.819505751,7.554152237,8.219124228
99.5,0.840232736,1.175789369,1.658474881,2.132253589,2.546487401,2.866701335,3.078990808,3.261346212,3.418625291,3.563783867,2.206580472,2.750654631,3.354451327,4.049831708,4.736571951,5.493886971,6.249546581,7.02834034,7.755965049,8.453216284
99.6,0.887947151,1.259255494,1.791167526,2.280067376,2.691554836,2.995052587,3.202579472,3.398290432,3.563806942,3.697484389,2.329223992,2.880926607,3.529093751,4.241108639,4.962827455,5.729952075,6.503098905,7.262609825,8.019722134,8.746204327
99.7,0.949254672,1.377142655,1.943717802,2.45885485,2.855302089,3.143367277,3.339796823,3.549560835,3.735428014,3.86566528,2.507783774,3.059333736,3.76253268,4.487739345,5.256796237,6.034699063,6.851203905,7.598819125,8.375629494,9.099201493
99.8,1.046731925,1.538913645,2.154873733,2.662030545,3.037971002,3.325136468,3.559915332,3.765742623,3.959820788,4.121824478,2.815522385,3.343452631,4.102047062,4.870921642,5.679475001,6.468274878,7.309189971,8.062212409,8.87269229,9.581898402
99.9,1.235879315,1.773946998,2.461195732,2.999266776,3.398804215,3.639843926,3.91108476,4.163612963,4.516452184,4.834894659,3.433461901,3.872654774,4.63430724,5.53849099,6.396210173,7.276358276,8.114830486,8.837620312,9.646244963,10.42542843


==> data/filtering.csv <==
0.000000000000000000e+00,1.529834359680000144e+00,1.529838582545454795e+00,0.000000000000000000e+00,-1.907890612363575752e-02
1.000000000000000056e-01,1.527976298880000083e+00,1.527930691933091278e+00,-1.858060800000060908e-02,-1.907890612363575752e-02
2.000000000000000111e-01,1.526025335040000153e+00,1.526022801320727540e+00,-1.950963839999930727e-02,-1.907890612363575752e-02
3.000000000000000444e-01,1.524074371200000222e+00,1.524114910708364024e+00,-1.950963839999930727e-02,-1.907890612363575752e-02
4.000000000000000222e-01,1.522216310400000383e+00,1.522207020096000507e+00,-1.858060799999838864e-02,-1.907890612363575752e-02
5.000000000000000000e-01,1.520265346560000230e+00,1.520299129483636325e+00,-1.950963840000152771e-02,-1.907890612363644448e-02
6.000000000000000888e-01,1.518407285760000391e+00,1.518500188799999817e+00,-1.858060799999838864e-02,-1.853837934545461696e-02
7.000000000000000666e-01,1.516456321920000239e+00,1.516591453614545282e+00,-1.950963840000152771e-02,-1.860594519272744732e-02
8.000000000000000444e-01,1.514598261120000400e+00,1.514691164160000048e+00,-1.858060799999838864e-02,-1.867351104000028461e-02
9.000000000000000222e-01,1.512647297280000025e+00,1.512697971665454499e+00,-1.950963840000374816e-02,-1.925626647272754913e-02
1.000000000000000000e+00,1.510789236480000186e+00,1.511169294370908966e+00,-1.858060799999838864e-02,-1.738131421090932313e-02
1.100000000000000089e+00,1.510046012160000339e+00,1.510223372509090778e+00,-7.432243199998467276e-03,-1.301487133090936839e-02
1.200000000000000178e+00,1.506980211840000194e+00,1.510181143854545383e+00,-3.065800320000144907e-02,-5.042101352727393522e-03
1.300000000000000044e+00,1.505122151040000134e+00,1.510831465134545581e+00,-1.858060800000060908e-02,4.484683112727047040e-03
1.400000000000000133e+00,1.502149253760000303e+00,1.511904072959999734e+00,-2.972897279999830999e-02,1.361451822545447013e-02
1.500000000000000000e+00,1.505400860160000187e+00,1.513196269789090831e+00,3.251606399999884545e-02,2.081872669090877731e-02
1.600000000000000089e+00,1.509860206080000156e+00,1.515020547665454576e+00,4.459345919999968544e-02,2.753308276363588755e-02
1.700000000000000178e+00,1.517942770560000376e+00,1.517267112087272496e+00,8.082564480000220541e-02,3.379136936727224205e-02
1.800000000000000044e+00,1.523609855999999985e+00,1.520147106327272679e+00,5.667085439999608454e-02,3.790444031999960078e-02
1.900000000000000133e+00,1.526396947200000298e+00,1.523559181614545510e+00,2.787091200000313407e-02,3.993986146909054430e-02
2.000000000000000000e+00,1.526861462399999869e+00,1.527596240989090859e+00,4.645151999995711378e-03,3.871523048727252420e-02
2.100000000000000089e+00,1.530856293119999822e+00,1.531709311941817697e+00,3.994830719999953317e-02,3.708520442181800075e-02
2.200000000000000178e+00,1.534758220799999906e+00,1.535721034123636253e+00,3.901927680000083498e-02,3.529470946909073897e-02
2.300000000000000266e+00,1.538660148480000212e+00,1.539580733149090719e+00,3.901927680000305543e-02,3.681494103272729690e-02
2.400000000000000355e+00,1.542654979200000165e+00,1.542916796858181616e+00,3.994830719999953317e-02,3.752438242909098692e-02
2.500000000000000000e+00,1.546556906880000248e+00,1.545399841745453973e+00,3.901927680000083498e-02,3.341975720727296401e-02
2.600000000000000089e+00,1.550644640640000071e+00,1.546692038574545291e+00,4.087733759999823135e-02,2.134236200727296709e-02
2.700000000000000178e+00,1.553989150080000048e+00,1.545830574021818116e+00,3.344509439999976408e-02,1.199293789090905178e-03
2.800000000000000266e+00,1.560399459840000169e+00,1.541979320727272729e+00,6.410309760000121315e-02,-2.912932590545477124e-02
2.900000000000000355e+00,1.560306556800000299e+00,1.535231181730909000e+00,-9.290303999986981864e-04,-6.618919313454571518e-02
3.000000000000000000e+00,1.553710440960000216e+00,1.525653722880000007e+00,-6.596115840000082997e-02,-1.066526899200003625e-01
3.100000000000000089e+00,1.541075627520000380e+00,1.513652339258181545e+00,-1.263481343999983686e-01,-1.457564240290912527e-01
3.200000000000000178e+00,1.521380183040000000e+00,1.499193247941817964e+00,-1.969544448000037917e-01,-1.810595792290912442e-01
3.300000000000000266e+00,1.492394434559999983e+00,1.482242666007272724e+00,-2.898574848000001758e-01,-2.110165867636367987e-01
3.400000000000000355e+00,1.464430619520000088e+00,1.462918833687272491e+00,-2.796381503999989526e-01,-2.294789545309095513e-01
3.500000000000000000e+00,1.437302931839999909e+00,1.442108552727272563e+00,-2.712768768000017872e-01,-2.361426362181822114e-01
3.600000000000000089e+00,1.414541687040000051e+00,1.421129357149090833e+00,-2.276124479999985795e-01,-2.294367258763639617e-01
3.700000000000000178e+00,1.391594636160000231e+00,1.401881536407272533e+00,-2.294705087999981963e-01,-2.057295592145455820e-01
3.800000000000000266e+00,1.367532748799999975e+00,1.385429252596363403e+00,-2.406188736000025585e-01,-1.684923316363637902e-01
3.900000000000000355e+00,1.347837304320000040e+00,1.372557958690908686e+00,-1.969544447999993508e-01,-1.258836192000001020e-01
4.000000000000000000e+00,1.331393466239999990e+00,1.363124077265454259e+00,-1.644383808000005054e-01,-8.118036549818190284e-02
4.100000000000000533e+00,1.322939289600000068e+00,1.357043151010908666e+00,-8.454176639999921861e-02,-3.740614219636374110e-02
4.200000000000000178e+00,1.329349599360000189e+00,1.353918230574545412e+00,6.410309760000121315e-02,4.467791650908970423e-03
4.299999999999999822e+00,1.340405061120000019e+00,1.353774653149090623e+00,1.105546175999982950e-01,4.142631010909084838e-02
4.400000000000000355e+00,1.350810201600000093e+00,1.356705321774545503e+00,1.040514048000007463e-01,6.983774888727274643e-02
4.500000000000000000e+00,1.360657923840000061e+00,1.362313287098181780e+00,9.847722239999967542e-02,8.900955805090914053e-02
4.600000000000000533e+00,1.370412743040000159e+00,1.370302948538181464e+00,9.754819200000097723e-02,9.803804439272735538e-02
4.700000000000000178e+00,1.380167562240000034e+00,1.380513837207272498e+00,9.754819199999875678e-02,1.017288288000000457e-01
4.800000000000000711e+00,1.390015284480000002e+00,1.391755105047272734e+00,9.847722239999967542e-02,1.067709301527274418e-01
4.900000000000000355e+00,1.399770103680000322e+00,1.403401767970908987e+00,9.754819200000319768e-02,1.136542008436364631e-01
5.000000000000000000e+00,1.409524922880000197e+00,1.414947082123636291e+00,9.754819199999875678e-02,1.187892052363635903e-01
5.100000000000000533e+00,1.419279742080000295e+00,1.427016031592727163e+00,9.754819200000097723e-02,1.248447942981817244e-01
5.200000000000000178e+00,1.435259064960000108e+00,1.439811313919999947e+00,1.597932287999981327e-01,1.322179173818179565e-01
5.300000000000000711e+00,1.453003545600000335e+00,1.454109936349090804e+00,1.774448064000022640e-01,1.440672778472724680e-01
5.400000000000000355e+00,1.468518353280000133e+00,1.468957531287272467e+00,1.551480767999979804e-01,1.542106006690906472e-01
5.500000000000000000e+00,1.477808657279999993e+00,1.483746006109090798e+00,9.290303999999860451e-02,1.589655471709088275e-01
5.600000000000000533e+00,1.493416368000000105e+00,1.498019291345454640e+00,1.560771072000011195e-01,1.561108901236361868e-01
5.700000000000000178e+00,1.511160848639999887e+00,1.511270643141817915e+00,1.774448063999978231e-01,1.436280998399999675e-01
5.800000000000000711e+00,1.537452408960000128e+00,1.522849740218181536e+00,2.629156032000024013e-01,1.255120070399999843e-01
5.900000000000000355e+00,1.553338828800000293e+00,1.532452536261817988e+00,1.588641984000016549e-01,1.036797926400001152e-01
6.000000000000000000e+00,1.562443326719999970e+00,1.539158446603636321e+00,9.104497919999676725e-02,7.327516136727275919e-02
6.100000000000000533e+00,1.566531060480000237e+00,1.543161723054545353e+00,4.087733760000267225e-02,3.194175429818182227e-02
6.200000000000000178e+00,1.565044611840000321e+00,1.544259668072726965e+00,-1.486448639999915500e-02,-1.231387566545461693e-02
6.300000000000000711e+00,1.562629132800000153e+00,1.543330637672726935e+00,-2.415479040000167998e-02,-5.005784709818209693e-02
6.400000000000000355e+00,1.558634302080000200e+00,1.540129705658181525e+00,-3.994830719999953317e-02,-7.194073588363655847e-02
6.500000000000000000e+00,1.542283367040000019e+00,1.535391650618181725e+00,-1.635093504000018072e-01,-8.242188794181826150e-02
6.600000000000000533e+00,1.521844698240000238e+00,1.529741456640000052e+00,-2.043866879999978181e-01,-8.362118173090934969e-02
6.700000000000000178e+00,1.505493763200000057e+00,1.523635193192727222e+00,-1.635093504000018072e-01,-7.736289512727292927e-02
6.800000000000000711e+00,1.500941514239999997e+00,1.517579604130908866e+00,-4.552248960000060407e-02,-6.623142178909101341e-02
6.900000000000000355e+00,1.502242156800000394e+00,1.511650701032727140e+00,1.300642560000397907e-02,-5.082640861090923640e-02
7.000000000000000000e+00,1.501220223360000272e+00,1.505992061323635944e+00,-1.021933440000122317e-02,-3.213600610909111976e-02
7.100000000000000533e+00,1.500291192960000020e+00,1.501726967214545461e+00,-9.290304000002524987e-03,-1.717017093818202361e-02
7.200000000000000178e+00,1.499362162560000211e+00,1.499235476596363359e+00,-9.290303999998084095e-03,-9.509893003636582520e-03
7.300000000000000711e+00,1.498433132160000181e+00,1.498145977309090604e+00,-9.290304000000304541e-03,-8.699102836363860336e-03
7.400000000000000355e+00,1.497411198720000058e+00,1.497546330414545324e+00,-1.021933440000122317e-02,-8.901800378182122414e-03
7.500000000000000000e+00,1.496389265279999936e+00,1.497647679185454495e+00,-1.021933440000122317e-02,-3.699230138181881268e-03
7.600000000000000533e+00,1.495367331840000258e+00,1.498652721163636237e+00,-1.021933439999678228e-02,4.898523927272609504e-03
7.700000000000000178e+00,1.494438301440000005e+00,1.500553010618181693e+00,-9.290304000002524987e-03,1.603844299636353332e-02
7.800000000000000711e+00,1.493509271040000197e+00,1.503348547549090863e+00,-9.290303999998084095e-03,2.882527959272724455e-02
7.900000000000000355e+00,1.494345398400000136e+00,1.506921091723635975e+00,8.361273599999385908e-03,4.177258507636365248e-02
8.000000000000000000e+00,1.503356993280000387e+00,1.511422666298181561e+00,9.011594880000250996e-02,5.477056494545454179e-02
8.099999999999999645e+00,1.512275685119999880e+00,1.517005294429090823e+00,8.918691839999492998e-02,6.765030458181801876e-02
8.200000000000001066e+00,1.521194376960000261e+00,1.523542290152727130e+00,8.918691840000381177e-02,7.869732061090906061e-02
8.300000000000000711e+00,1.530113068800000198e+00,1.531151893701818034e+00,8.918691839999937088e-02,8.764134964363624880e-02
8.400000000000000355e+00,1.537731118080000181e+00,1.539673636189090811e+00,7.618049279999983270e-02,9.260743941818176672e-02
8.500000000000000000e+00,1.546928519040000172e+00,1.548811917032727248e+00,9.197400959999990633e-02,9.297060584727269428e-02
8.599999999999999645e+00,1.557798174720000040e+00,1.557941752145454384e+00,1.086965567999986781e-01,9.316485765818180442e-02
8.700000000000001066e+00,1.567274284800000306e+00,1.567071587258181742e+00,9.476110080000266223e-02,9.314796619636346586e-02
8.800000000000000711e+00,1.578143940480000174e+00,1.576209868101818179e+00,1.086965567999986781e-01,9.296216011636350418e-02
8.900000000000000355e+00,1.587248438400000294e+00,1.585348148945454394e+00,9.104497920000120814e-02,9.255676503272711186e-02
9.000000000000000000e+00,1.594866487680000278e+00,1.594604670021818160e+00,7.618049279999983270e-02,9.122233954909068909e-02
9.099999999999999645e+00,1.603785179519999993e+00,1.603844299636363546e+00,8.918691839999715043e-02,8.974433663999985267e-02
9.200000000000001066e+00,1.612703871360000152e+00,1.612906568901818272e+00,8.918691840000159132e-02,8.900955805090872419e-02
9.300000000000000711e+00,1.621715466240000181e+00,1.621918163781818301e+00,9.011594880000028951e-02,8.843524834909063936e-02
9.400000000000000355e+00,1.630634158080000118e+00,1.630760844043636304e+00,8.918691839999937088e-02,8.887442635636350063e-02
9.500000000000000000e+00,1.639552849920000055e+00,1.639586632843636149e+00,8.918691839999937088e-02,8.949096471272710573e-02
9.600000000000001421e+00,1.648564444800000306e+00,1.648539107607272403e+00,9.011594880000250996e-02,8.953319336727266764e-02
9.700000000000001066e+00,1.657483136639999799e+00,1.657829411607272707e+00,8.918691839999492998e-02,9.123078527999993470e-02
9.800000000000000711e+00,1.666401828480000180e+00,1.667288630225454371e+00,8.918691840000381177e-02,9.340133812363622667e-02
9.900000000000000355e+00,1.675413423360000431e+00,1.676604271418181469e+00,9.011594880000250996e-02,9.440638010181813533e-02
1.000000000000000000e+01,1.684332115199999924e+00,1.685810118109090761e+00,8.918691839999492998e-02,9.446550021818174436e-02
1.010000000000000142e+01,1.693343710080000175e+00,1.694120717323636116e+00,9.011594880000250996e-02,8.976122810181813572e-02
1.020000000000000107e+01,1.705978523520000234e+00,1.700936422167272255e+00,1.263481344000005890e-01,7.828347979636363085e-02
1.030000000000000071e+01,1.716755276160000010e+00,1.705522454050908854e+00,1.077675263999977595e-01,5.776035368727253788e-02
1.040000000000000036e+01,1.724187519360000254e+00,1.707304503272726981e+00,7.432243200000243633e-02,2.754997422545428509e-02
1.050000000000000000e+01,1.731898471680000107e+00,1.706476821643635899e+00,7.710952319999853088e-02,-8.479513832727421027e-03
1.060000000000000142e+01,1.730969441280000298e+00,1.703039409163636053e+00,-9.290303999998084095e-03,-4.781128267636393370e-02
1.070000000000000107e+01,1.723537198080000055e+00,1.697507455418181710e+00,-7.432243200000243633e-02,-8.516675048727299913e-02
1.080000000000000071e+01,1.707929487360000165e+00,1.689551576901817898e+00,-1.560771071999988990e-01,-1.164750749672728847e-01
1.090000000000000036e+01,1.686004369920000023e+00,1.679509602850908889e+00,-2.192511744000014140e-01,-1.394812459636365354e-01
1.100000000000000000e+01,1.666308925440000088e+00,1.668242997818181417e+00,-1.969544447999993508e-01,-1.511363546181818951e-01
1.110000000000000142e+01,1.646520577920000061e+00,1.655591292916363422e+00,-1.978834752000002695e-01,-1.507394052654546512e-01
1.120000000000000107e+01,1.632492218880000179e+00,1.642399061236363478e+00,-1.402835903999988254e-01,-1.413224153018181883e-01
1.130000000000000071e+01,1.618463859840000296e+00,1.629966945338181761e+00,-1.402835903999988254e-01,-1.223448579490910154e-01
1.140000000000000036e+01,1.606293561600000253e+00,1.620110777367272270e+00,-1.217029824000004368e-01,-9.366315578181834411e-02
1.150000000000000000e+01,1.600254864000000277e+00,1.613387975563636223e+00,-6.038697599999975907e-02,-6.138357224727293560e-02
1.160000000000000142e+01,1.592729717760000163e+00,1.609528276538181535e+00,-7.525146240000113451e-02,-2.776111749818209462e-02
1.170000000000000107e+01,1.585854892800000249e+00,1.608540126021818173e+00,-6.874824959999914498e-02,4.290431301817778167e-03
1.180000000000000071e+01,1.586783923200000057e+00,1.609908334429090537e+00,9.290303999998084095e-03,3.508356619636326945e-02
1.190000000000000036e+01,1.599511639679999986e+00,1.613616010298181580e+00,1.272771647999992872e-01,6.217747095272702085e-02
1.200000000000000000e+01,1.612053550080000175e+00,1.619511130472727212e+00,1.254191040000018909e-01,8.433062312727256093e-02
1.210000000000000142e+01,1.623852236160000073e+00,1.627061613905454340e+00,1.179868607999989827e-01,1.028267738181817686e-01
1.220000000000000107e+01,1.635650922239999971e+00,1.636368809367272581e+00,1.179868607999989827e-01,1.150308549818181564e-01
1.230000000000000071e+01,1.647542511360000184e+00,1.647230019316363370e+00,1.189158912000021218e-01,1.188229881600000037e-01
1.240000000000000036e+01,1.659248294400000212e+00,1.658952693818181556e+00,1.170578304000002845e-01,1.169902645527272356e-01
1.250000000000000000e+01,1.671139883520000202e+00,1.669940589730908975e+00,1.189158911999999013e-01,1.124886899781817745e-01
1.260000000000000142e+01,1.683310181760000246e+00,1.679416699810908797e+00,1.217029824000004368e-01,1.019822007272727232e-01
1.270000000000000107e+01,1.695108867840000144e+00,1.687169880785454268e+00,1.179868607999989827e-01,8.518364194909090747e-02
1.280000000000000071e+01,1.705328202240000035e+00,1.693563299083636231e+00,1.021933439999989091e-01,6.563177489454535829e-02
1.290000000000000036e+01,1.715733342720000110e+00,1.699306396101817995e+00,1.040514048000007463e-01,4.832647226181820826e-02
1.300000000000000000e+01,1.720378494720000262e+00,1.704466737687272637e+00,4.645152000000152270e-02,3.407007848727271193e-02
1.310000000000000142e+01,1.716290760960000217e+00,1.708410894021818116e+00,-4.087733760000045180e-02,2.046400599272727230e-02
1.320000000000000107e+01,1.709137226880000249e+00,1.710784144407272223e+00,-7.153534079999968043e-02,7.229545658181764714e-03
1.330000000000000071e+01,1.705978523520000234e+00,1.711569597381817909e+00,-3.158703360000014726e-02,-4.518466036363600127e-03
1.340000000000000036e+01,1.710716578560000478e+00,1.710969950487272406e+00,4.738055040000244134e-02,-1.375809565090918909e-02
1.350000000000000000e+01,1.716012051840000163e+00,1.708613591563636236e+00,5.295473279999685090e-02,-2.077649803636381562e-02
1.360000000000000142e+01,1.714525603200000248e+00,1.705378876625454287e+00,-1.486448639999915500e-02,-2.518516957090931319e-02
1.370000000000000107e+01,1.709415936000000080e+00,1.702346859229090681e+00,-5.109667200000167497e-02,-2.943337221818212446e-02
1.380000000000000071e+01,1.703748850560000472e+00,1.699458419258181641e+00,-5.667085439999608454e-02,-3.708520442181852811e-02
1.390000000000000036e+01,1.698732086400000174e+00,1.696358836014545401e+00,-5.016764160000297679e-02,-4.606301637818224076e-02
1.400000000000000000e+01,1.689813394560000237e+00,1.692186644945454344e+00,-8.918691839999937088e-02,-5.256622917818201679e-02
1.410000000000000142e+01,1.684796630400000161e+00,1.687161435054545411e+00,-5.016764160000075634e-02,-5.386687173818216490e-02
1.420000000000000107e+01,1.682938569600000100e+00,1.681739275810908874e+00,-1.858060800000060908e-02,-5.361349981090943878e-02
1.430000000000000071e+01,1.677364387200000140e+00,1.676257996450909227e+00,-5.574182399999960680e-02,-5.334323642181855452e-02
1.440000000000000036e+01,1.671883107840000049e+00,1.670768271359999391e+00,-5.481279360000090861e-02,-5.330100776727299955e-02
1.450000000000000000e+01,1.664822476800000395e+00,1.665489689541818308e+00,-7.060631039999654135e-02,-5.173010181818201575e-02
1.460000000000000142e+01,1.660734743039999906e+00,1.660810754618181395e+00,-4.087733760000489269e-02,-5.080107141818183264e-02
1.470000000000000107e+01,1.654881851520000113e+00,1.656368300159999807e+00,-5.852891519999792180e-02,-4.902746792727270819e-02
1.480000000000000071e+01,1.649121863040000191e+00,1.651883617047272601e+00,-5.759988479999922362e-02,-4.488061405090911643e-02
1.490000000000000036e+01,1.643361874560000047e+00,1.647694534516363607e+00,-5.759988480000144406e-02,-4.034525655272734601e-02
1.500000000000000000e+01,1.640667686400000269e+00,1.643792606836363523e+00,-2.694188159999777454e-02,-3.566632162909091214e-02
1.510000000000000142e+01,1.638345110400000415e+00,1.640312965701818060e+00,-2.322575999999854091e-02,-3.203465733818187944e-02
1.520000000000000107e+01,1.635929631360000247e+00,1.637002239185454400e+00,-2.415479040000167998e-02,-2.816651258181831693e-02
1.530000000000000071e+01,1.633607055360000171e+00,1.633860427287272543e+00,-2.322576000000076135e-02,-2.599595973818202843e-02
1.540000000000000036e+01,1.631284479360000095e+00,1.631166239127272544e+00,-2.322576000000076135e-02,-2.420546478545475971e-02
1.550000000000000000e+01,1.628961903360000463e+00,1.628776097279999835e+00,-2.322575999999632046e-02,-2.396053858909128961e-02
1.560000000000000142e+01,1.626546424319999851e+00,1.626411292625454141e+00,-2.415479040000612088e-02,-2.389297274181857028e-02
1.570000000000000107e+01,1.624316751360000310e+00,1.623700213003636206e+00,-2.229672959999540183e-02,-2.551455307636396955e-02
1.580000000000000071e+01,1.620321920640000135e+00,1.620955350458181732e+00,-3.994830720000175361e-02,-2.700944744727290514e-02
1.590000000000000036e+01,1.619485793280000197e+00,1.618531425687272485e+00,-8.361273599999385908e-03,-2.647736640000013589e-02
1.600000000000000000e+01,1.617070314240000029e+00,1.616082163723636000e+00,-2.415479040000167998e-02,-2.597062254545464896e-02
1.610000000000000142e+01,1.614654835200000083e+00,1.613607564567272501e+00,-2.415479039999945954e-02,-2.546387869090903366e-02
1.619999999999999929e+01,1.608523234560000015e+00,1.611107628218181542e+00,-6.131600640000067770e-02,-2.502470068363645689e-02
1.630000000000000071e+01,1.605736143360000368e+00,1.608582354676363568e+00,-2.787091199999647273e-02,-2.444194525090923054e-02
1.640000000000000213e+01,1.606943882880000229e+00,1.606166875636363400e+00,1.207739519999861955e-02,-2.477977448727281679e-02
1.650000000000000000e+01,1.604342597760000322e+00,1.603599373439999809e+00,-2.601285119999907636e-02,-2.429836782545458790e-02
1.660000000000000142e+01,1.601741312640000192e+00,1.601006534050908980e+00,-2.601285120000129680e-02,-2.379162397090927444e-02
1.669999999999999929e+01,1.599047124480000193e+00,1.598396803199999994e+00,-2.694188159999999499e-02,-2.319197707636399750e-02
1.680000000000000071e+01,1.596538742399999933e+00,1.596099564392727377e+00,-2.508382080000259862e-02,-2.455173975272761933e-02
1.690000000000000213e+01,1.593751651200000286e+00,1.593819217047272696e+00,-2.787091199999647273e-02,-2.631689751272761613e-02
1.700000000000000000e+01,1.591243269120000248e+00,1.591192594734545551e+00,-2.508382080000037817e-02,-2.632534324363669520e-02
1.710000000000000142e+01,1.588549080960000026e+00,1.588557526690908883e+00,-2.694188160000221544e-02,-2.635068043636378671e-02
1.719999999999999929e+01,1.585947795839999896e+00,1.585922458647272881e+00,-2.601285120000129680e-02,-2.634223470545454457e-02
1.730000000000000071e+01,1.583253607680000341e+00,1.583295836334545292e+00,-2.694188159999555410e-02,-2.635068043636366528e-02
1.740000000000000213e+01,1.580652322559999989e+00,1.580652322559999989e+00,-2.601285120000351725e-02,-2.632534324363644887e-02
1.750000000000000000e+01,1.578051037440000082e+00,1.578025700247272400e+00,-2.601285119999907636e-02,-2.635912616727266455e-02
1.760000000000000142e+01,1.575356849280000304e+00,1.575390632203635732e+00,-2.694188159999777454e-02,-2.631689751272724836e-02
1.769999999999999929e+01,1.572755564160000397e+00,1.572865358661817758e+00,-2.601285119999907636e-02,-2.578481646545451728e-02
1.780000000000000071e+01,1.570154279040000045e+00,1.569487066298181688e+00,-2.601285120000351725e-02,-2.959384110545465463e-02
1.790000000000000213e+01,1.567460090880000267e+00,1.564335170443636347e+00,-2.694188159999777454e-02,-4.158677899636355202e-02
1.800000000000000000e+01,1.564858805760000360e+00,1.556843807127272772e+00,-2.601285119999907636e-02,-6.272644346181834030e-02
1.810000000000000142e+01,1.562257520640000008e+00,1.546556906880000026e+00,-2.601285120000351725e-02,-9.295371438545484144e-02
1.819999999999999929e+01,1.560771072000000315e+00,1.532883268538181909e+00,-1.486448639999693455e-02,-1.325219636945458579e-01
1.830000000000000071e+01,1.548786579840000233e+00,1.515738434792726963e+00,-1.198449216000008200e-01,-1.783738368000002961e-01
1.840000000000000213e+01,1.526582753280000482e+00,1.495223754414545247e+00,-2.220382655999975086e-01,-2.265313944436367077e-01
1.850000000000000000e+01,1.498247326079999997e+00,1.471465913367272726e+00,-2.833542720000048476e-01,-2.730842632145457083e-01
1.860000000000000142e+01,1.464895134720000103e+00,1.444659163461818219e+00,-3.335219135999989426e-01,-3.137251203490911688e-01
1.869999999999999929e+01,1.424946827519999903e+00,1.414381218152727104e+00,-3.994830720000019930e-01,-3.475164897163640632e-01
1.880000000000000071e+01,1.384162392960000210e+00,1.380378705512727233e+00,-4.078443455999969380e-01,-3.711391990690912079e-01
1.890000000000000213e+01,1.344492794880000286e+00,1.343800244945454470e+00,-3.966959807999992371e-01,-3.856236275781821932e-01
1.900000000000000000e+01,1.306123839360000316e+00,1.305532638196363449e+00,-3.836895551999996989e-01,-3.941791529890910639e-01
1.910000000000000142e+01,1.269984556800000108e+00,1.266378229701818015e+00,-3.613928256000020767e-01,-3.972365075781821298e-01
1.920000000000000284e+01,1.229200122239999970e+00,1.227451855941817938e+00,-4.078443456000013789e-01,-3.933514713600003154e-01
1.930000000000000071e+01,1.186743432960000177e+00,1.190299085672727353e+00,-4.245668927999979303e-01,-3.816203511272731053e-01
1.940000000000000213e+01,1.146423513600000055e+00,1.155713817599999915e+00,-4.031991936000012267e-01,-3.606833842036366589e-01
1.950000000000000000e+01,1.105639079040000139e+00,1.124988248552727166e+00,-4.078443455999991585e-01,-3.255322521600002017e-01
1.960000000000000142e+01,1.067548832640000001e+00,1.099194986356363479e+00,-3.809024640000013839e-01,-2.733629723345454843e-01
1.970000000000000284e+01,1.036705023360000144e+00,1.079415084567272531e+00,-3.084380927999985644e-01,-2.014729108363636501e-01
1.980000000000000071e+01,1.016266354560000140e+00,1.064753295709090830e+00,-2.043866880000000386e-01,-1.249968174545455363e-01
1.990000000000000213e+01,1.003724444160000173e+00,1.054052554647272544e+00,-1.254191039999996704e-01,-5.651038551272728055e-02
2.000000000000000000e+01,1.006511535360000265e+00,1.046358493789090849e+00,2.787091200000091362e-02,-2.609730850909152376e-03
2.010000000000000142e+01,1.022397955200000208e+00,1.042659263650909107e+00,1.588641983999994345e-01,3.817470370909073485e-02
2.020000000000000284e+01,1.052405637120000126e+00,1.042524131956363398e+00,3.000768191999991785e-01,6.238861422545429608e-02
2.030000000000000071e+01,1.067920444800000146e+00,1.045294331694545331e+00,1.551480768000002008e-01,7.042050431999974380e-02
2.040000000000000213e+01,1.069035281280000138e+00,1.050074615389090749e+00,1.114836479999992136e-02,6.529394565818158469e-02
2.050000000000000000e+01,1.061788844160000078e+00,1.056349793454545383e+00,-7.246437120000059906e-02,5.031966475636338865e-02
2.060000000000000142e+01,1.064947547519999871e+00,1.062726320290908966e+00,3.158703359999792681e-02,3.236404084363619926e-02
2.070000000000000284e+01,1.066062384000000085e+00,1.068004902109090715e+00,1.114836480000214181e-02,1.842858484363626634e-02
2.080000000000000071e+01,1.067177220480000077e+00,1.070901787810909056e+00,1.114836479999992136e-02,1.731374836363629155e-02
2.090000000000000213e+01,1.068849475200000176e+00,1.072742957149090737e+00,1.672254720000099226e-02,2.353825204363627424e-02
2.100000000000000000e+01,1.072751402880000038e+00,1.074837498414545234e+00,3.901927679999861454e-02,3.030328250181811914e-02
2.110000000000000142e+01,1.076653330560000121e+00,1.077937081658181473e+00,3.901927680000083498e-02,3.275254446545448894e-02
2.120000000000000284e+01,1.080462355200000113e+00,1.081095785018181710e+00,3.809024639999991635e-02,3.555652712727255804e-02
2.130000000000000071e+01,1.084271379840000105e+00,1.084220705454545408e+00,3.809024639999991635e-02,3.614772829090893980e-02
2.140000000000000213e+01,1.088173307519999966e+00,1.087142928349090765e+00,3.901927679999861454e-02,3.371535778909077324e-02
2.150000000000000000e+01,1.092075235200000050e+00,1.089397938501817986e+00,3.901927680000083498e-02,2.669695540363636876e-02
2.160000000000000142e+01,1.095884259840000041e+00,1.089904682356363397e+00,3.809024639999991635e-02,1.258413905454548905e-02
2.170000000000000284e+01,1.099693284480000033e+00,1.088055067287272415e+00,3.809024639999991635e-02,-9.915288087272742384e-03
2.180000000000000071e+01,1.100436508800000102e+00,1.084136248145454395e+00,7.432243200000687722e-03,-3.710209588363636707e-02
2.190000000000000213e+01,1.099321672320000109e+00,1.078595848669090751e+00,-1.114836479999992136e-02,-6.466896157090912256e-02
2.200000000000000000e+01,1.093654586880000279e+00,1.071180496930908888e+00,-5.667085439999830498e-02,-9.216826141090916913e-02
2.210000000000000142e+01,1.078325585280000221e+00,1.062633417250908874e+00,-1.532900160000005840e-01,-1.140089215418182977e-01
2.220000000000000284e+01,1.056307564799999987e+00,1.053207981556363526e+00,-2.201802048000023326e-01,-1.278852574254547569e-01
2.230000000000000071e+01,1.037355344640000121e+00,1.043638968436363390e+00,-1.895222015999986631e-01,-1.292450201018184308e-01
2.240000000000000213e+01,1.023326985600000016e+00,1.034314881512726991e+00,-1.402835904000010459e-01,-1.190679143563639075e-01
2.250000000000000000e+01,1.006604438400000134e+00,1.025024577512727131e+00,-1.672254719999988204e-01,-1.005126435490912018e-01
2.260000000000000142e+01,9.980573587200001207e-01,1.016317028945454393e+00,-8.547079680000013724e-02,-7.542037701818203599e-02
2.270000000000000284e+01,9.922044671999999954e-01,1.009087483287272713e+00,-5.852891520000125247e-02,-4.955954897454557112e-02
2.280000000000000071e+01,9.944341401600000907e-01,1.004070719127272637e+00,2.229672960000095294e-02,-2.742328826181833837e-02
2.290000000000000213e+01,9.978715526400000480e-01,1.000709318225454503e+00,3.437412479999957249e-02,-1.094566725818197674e-02
2.300000000000000000e+01,9.971283283199999792e-01,9.985556568436362301e-01,-7.432243200000687722e-03,9.036932072725408285e-04
2.310000000000000142e+01,9.978715526400000480e-01,9.975928435199998834e-01,7.432243200000687722e-03,4.138408145454328807e-03
2.320000000000000284e+01,9.988005830400000784e-01,9.978799983709090160e-01,9.290304000000304541e-03,6.038697599999885701e-03
2.330000000000000071e+01,1.001123159040000044e+00,9.989103775418179954e-01,2.322575999999965113e-02,5.515062283636215472e-03
2.340000000000000213e+01,1.000379934719999975e+00,9.999576481745453549e-01,-7.432243200000687722e-03,6.275178065454392953e-03
2.350000000000000000e+01,9.996367104000000170e-01,1.000633306647272569e+00,-7.432243199999577499e-03,7.567374894545397801e-03
2.360000000000000142e+01,9.960134918399998760e-01,1.001452542545454349e+00,-3.623218560000140975e-02,8.158576058181781290e-03
2.370000000000000284e+01,1.001216062080000135e+00,1.002280224174545431e+00,5.202570240000259361e-02,8.715994298181900524e-03
2.380000000000000071e+01,1.003538638079999989e+00,1.003099460072727211e+00,2.322575999999854091e-02,9.332532654545521236e-03
2.390000000000000213e+01,1.005954117119999935e+00,1.004104502050908954e+00,2.415479039999945954e-02,1.238144151272735707e-02
2.400000000000000000e+01,1.005303795840000181e+00,1.005278458647272499e+00,-6.503212799997548643e-03,1.452665716363641876e-02
2.410000000000000142e+01,1.006139923200000119e+00,1.006241271970909068e+00,8.361273599999385908e-03,1.369897553454552802e-02
2.420000000000000284e+01,1.006976050560000280e+00,1.007601034647272575e+00,8.361273600001606354e-03,1.027000878545457872e-02
2.430000000000000071e+01,1.007812177919999996e+00,1.008563847970908922e+00,8.361273599997165462e-03,8.699102836363610536e-03
2.440000000000000213e+01,1.012178620800000095e+00,1.009383083869090925e+00,4.366442880000098725e-02,7.770072436363619113e-03
2.450000000000000000e+01,1.013293457280000087e+00,1.010050296610909060e+00,1.114836479999992136e-02,7.677169396363505566e-03
2.460000000000000142e+01,1.010227656960000164e+00,1.010852641047272682e+00,-3.065800319999922863e-02,6.942390807272576583e-03
2.470000000000000284e+01,1.010970881280000233e+00,1.011646539752727225e+00,7.432243200000687722e-03,6.199166487272670008e-03
2.480000000000000071e+01,1.011807008639999950e+00,1.012440438458181768e+00,8.361273599997165462e-03,5.498170821818157937e-03
2.490000000000000213e+01,1.012550232960000240e+00,1.013749526749090801e+00,7.432243200002908168e-03,7.415351738181792315e-03
2.500000000000000000e+01,1.013293457280000087e+00,1.014509642530909028e+00,7.432243199998467276e-03,9.645024698181778322e-03
2.510000000000000142e+01,1.014129584640000026e+00,1.014551871185454424e+00,8.361273599999385908e-03,8.639982719999914768e-03
2.520000000000000284e+01,1.014872808960000317e+00,1.013935332829090985e+00,7.432243200002908168e-03,1.233076712727088336e-03
2.530000000000000071e+01,1.015708936320000033e+00,1.011224253207272605e+00,8.361273599997165462e-03,-1.528677294545470119e-02
2.540000000000000213e+01,1.022212149120000246e+00,1.006427078050909030e+00,6.503212800000213178e-02,-3.868989329454566861e-02
2.550000000000000000e+01,1.020539894400000147e+00,9.993242183563635361e-01,-1.672254720000099226e-02,-6.808103685818202300e-02
2.560000000000000142e+01,1.013757972480000102e+00,9.899832399709089792e-01,-6.781921920000044679e-02,-1.008166898618184093e-01
2.570000000000000284e+01,1.003445735039999898e+00,9.784041428945454699e-01,-1.031223744000020481e-01,-1.345658305745457417e-01
2.580000000000000071e+01,9.811490054400000549e-01,9.645869271272724532e-01,-2.229672959999984272e-01,-1.671832433454547295e-01
2.590000000000000213e+01,9.590380819200001739e-01,9.485231469381818492e-01,-2.211092351999988104e-01,-1.963801350981820570e-01
2.600000000000000000e+01,9.344187763200000330e-01,9.296469383563634725e-01,-2.461930560000014090e-01,-2.170721758254547107e-01
2.610000000000000142e+01,9.105426950400000718e-01,9.088957775127270988e-01,-2.387608127999996110e-01,-2.299350240000002099e-01
2.620000000000000284e+01,8.867595168000000916e-01,8.869706600727271795e-01,-2.378317823999998026e-01,-2.346984162327273860e-01
2.630000000000000071e+01,8.628834355200001305e-01,8.642769811199998431e-01,-2.387608127999996110e-01,-2.316917360290911554e-01
2.640000000000000213e+01,8.390073542400000584e-01,8.421491661381816929e-01,-2.387608128000007213e-01,-2.254587866181820832e-01
2.650000000000000000e+01,8.145738547199999902e-01,8.207476840145453423e-01,-2.443349952000006819e-01,-2.155772814545456884e-01
2.660000000000000142e+01,7.922771251199999254e-01,8.002583408290907530e-01,-2.229672960000006476e-01,-2.043529050763638610e-01
2.670000000000000284e+01,7.725816806400002124e-01,7.806135707345454033e-01,-1.969544447999971304e-01,-1.922924013381820396e-01
2.680000000000000071e+01,7.538152665599999747e-01,7.617711450763635650e-01,-1.876641408000023770e-01,-1.803585835636365153e-01
2.690000000000000213e+01,7.377430406399999585e-01,7.437479553163635071e-01,-1.607222592000001615e-01,-1.693622419200001006e-01
2.700000000000000000e+01,7.236217785599999841e-01,7.265355557236361506e-01,-1.412126207999997440e-01,-1.601648409600000544e-01
2.710000000000000142e+01,7.090360012800001055e-01,7.102099578763635401e-01,-1.458577727999987861e-01,-1.537545312000000997e-01
2.720000000000000284e+01,6.944502240000000048e-01,6.943488752290908339e-01,-1.458577728000010065e-01,-1.509927771927274121e-01
2.730000000000000071e+01,6.794928345600000918e-01,6.793408114036362244e-01,-1.495738943999991299e-01,-1.478002909090909700e-01
2.740000000000000213e+01,6.646283481600000487e-01,6.661570254545452485e-01,-1.486448640000004318e-01,-1.392447654981819050e-01
2.750000000000000000e+01,6.496709587200000247e-01,6.551944667345453999e-01,-1.495738944000002402e-01,-1.224715439127273542e-01
2.760000000000000142e+01,6.349922784000000542e-01,6.456170078836362958e-01,-1.467868031999997047e-01,-1.019315263418182488e-01
2.770000000000000284e+01,6.178052160000000459e-01,6.373739745163635728e-01,-1.718706240000000829e-01,-7.972769978181816486e-02
2.780000000000000071e+01,6.074929785600000631e-01,6.296039020799999442e-01,-1.031223743999998277e-01,-6.150181248000000100e-02
2.790000000000000213e+01,6.087936211200000169e-01,6.227628600436363460e-01,1.300642559999953818e-02,-4.581809018181816351e-02
2.800000000000000000e+01,6.171548947200000690e-01,6.168508484072726672e-01,8.361273600000052042e-02,-3.351266024727274362e-02
2.810000000000000142e+01,6.182697312000001721e-01,6.118678671709090189e-01,1.114836480000103158e-02,-2.560745611636370753e-02
2.820000000000000284e+01,6.183626342400001530e-01,6.078983736436363028e-01,9.290303999998084095e-04,-2.233051252363645045e-02
2.830000000000000071e+01,6.089794272000000896e-01,6.046298757818181491e-01,-9.383207040000063337e-02,-2.876615947636375348e-02
2.840000000000000213e+01,6.042413721600000676e-01,6.033038960290909580e-01,-4.738055040000022089e-02,-3.253295546181825260e-02
2.850000000000000000e+01,5.995962201600000263e-01,6.039035429236363495e-01,-4.645152000000041248e-02,-2.404499589818195893e-02
2.860000000000000142e+01,5.948581651200000042e-01,6.072818352872726422e-01,-4.738055040000022089e-02,6.097817716363441824e-03
2.870000000000000284e+01,5.913278496000000661e-01,6.128729091490907610e-01,-3.530315519999938090e-02,4.504108293818167436e-02
2.880000000000000071e+01,5.818517395200000220e-01,6.197646255709090557e-01,-9.476110080000044178e-02,8.498939013818174182e-02
2.890000000000000213e+01,5.929072012800001845e-01,6.270786285381817482e-01,1.105546176000016256e-01,1.107742066036363909e-01
2.900000000000000000e+01,6.153897369599999889e-01,6.349331582836362786e-01,2.248253567999980440e-01,1.272095989527273485e-01
2.910000000000000142e+01,6.543161107199999549e-01,6.433197690763635679e-01,3.892637375999996596e-01,1.338057147927272927e-01
2.920000000000000284e+01,6.797715436800000344e-01,6.522469066472725840e-01,2.545543296000007949e-01,1.299797986909090597e-01
2.930000000000000071e+01,6.941715148800000623e-01,6.616132222254544892e-01,1.439997120000002795e-01,1.158923195345454293e-01
2.940000000000000213e+01,6.894334598400001513e-01,6.719507968581818202e-01,-4.738055039999911067e-02,8.781870999272724243e-02
2.950000000000000000e+01,6.906411993600001242e-01,6.814015697454545162e-01,1.207739519999972977e-02,5.602897885090916269e-02
2.960000000000000142e+01,6.918489388799999862e-01,6.889182702545453285e-01,1.207739519999861955e-02,2.760064861090905444e-02
2.970000000000000284e+01,6.930566784000000702e-01,6.930060040145453737e-01,1.207739520000083999e-02,1.343715787636351813e-02
2.980000000000000071e+01,6.943573209600000240e-01,6.948894020072725608e-01,1.300642559999953818e-02,9.619687505454428342e-03
2.990000000000000213e+01,6.955650604800001080e-01,6.955735062109089650e-01,1.207739520000083999e-02,1.232232139636351732e-02
3.000000000000000000e+01,6.968657030400001728e-01,6.967981371927272072e-01,1.300642560000064840e-02,1.230542993454536958e-02
3.010000000000000142e+01,6.980734425599999238e-01,6.980312139054545284e-01,1.207739519999750932e-02,1.231387566545446947e-02
3.020000000000000284e+01,6.992811820800000078e-01,6.992727363490907067e-01,1.207739520000083999e-02,1.233921285818171537e-02
3.030000000000000071e+01,7.004889216000000918e-01,7.005142587927273290e-01,1.207739520000083999e-02,1.233076712727267793e-02
3.040000000000000213e+01,7.016966611200000647e-01,7.017473355054544282e-01,1.207739519999972977e-02,1.233921285818177782e-02
3.050000000000000000e+01,7.029044006400000377e-01,7.029804122181817494e-01,1.207739519999972977e-02,1.232232139636362835e-02
3.060000000000000142e+01,7.042050431999999915e-01,7.038587682327271944e-01,1.300642559999953818e-02,1.059939229090914488e-02
3.070000000000000284e+01,7.055056857600000564e-01,7.045597638981817568e-01,1.300642560000064840e-02,8.319044945454554321e-03
3.080000000000000071e+01,7.067134252800001404e-01,7.054550113745454709e-01,1.207739520000083999e-02,7.516700509090892129e-03
3.090000000000000213e+01,7.079211648000001134e-01,7.067134252799998073e-01,1.207739519999972977e-02,8.842680261818192458e-03
3.100000000000000000e+01,7.091289043200000863e-01,7.078789361454544959e-01,1.207739519999972977e-02,9.653470429090864335e-03
3.110000000000000142e+01,7.065276192000000677e-01,7.088501951999999218e-01,-2.601285120000018658e-02,9.535230196363566474e-03
3.120000000000000284e+01,7.057843948800001099e-01,7.096272024436361958e-01,-7.432243199999577499e-03,8.775114414545358635e-03
3.130000000000000071e+01,7.091289043200000863e-01,7.102099578763636512e-01,3.344509439999976408e-02,7.567374894545336218e-03
3.140000000000000213e+01,7.143314745600001237e-01,7.106069072290907007e-01,5.202570240000037316e-02,6.055589061818111504e-03
3.150000000000000000e+01,7.145172806399999743e-01,7.108264962327273118e-01,1.858060799998506596e-03,4.467791650909074506e-03
3.160000000000000142e+01,7.135882502400000549e-01,7.108602791563636281e-01,-9.290303999999194318e-03,2.939114356363631362e-03
3.170000000000000284e+01,7.127521228800001163e-01,7.110545309672726688e-01,-8.361273599999385908e-03,-4.222865454546258180e-04
3.180000000000000071e+01,7.119159955200000667e-01,7.112403370472727415e-01,-8.361273600000496131e-03,-4.763392232727367732e-03
3.190000000000000213e+01,7.110798681600001281e-01,7.110460852363635897e-01,-8.361273599999385908e-03,-7.846084014545539817e-03
3.200000000000000000e+01,7.103366438400001703e-01,7.103028609163636320e-01,-7.432243199999577499e-03,-8.276816290909117316e-03
3.210000000000000142e+01,7.095005164800001207e-01,7.094667335563635824e-01,-8.361273600000496131e-03,-8.243033367272801018e-03
3.220000000000000284e+01,7.086643891199999601e-01,7.086390519272727229e-01,-8.361273600001606354e-03,-8.259924829091019882e-03
3.230000000000000426e+01,7.078282617600000215e-01,7.076762386036363761e-01,-8.361273599999385908e-03,-8.960920494545601342e-03
3.239999999999999858e+01,7.069921344000000829e-01,7.068570027054543736e-01,-8.361273599999385908e-03,-8.817343069091076665e-03
3.250000000000000000e+01,7.061560070400001443e-01,7.060208753454544350e-01,-8.361273599999385908e-03,-8.775114414545610170e-03
3.260000000000000142e+01,7.053198796800000947e-01,7.051847479854544964e-01,-8.361273600000496131e-03,-8.639982720000041402e-03
3.270000000000000284e+01,7.044837523200000451e-01,7.043486206254544468e-01,-8.361273600000496131e-03,-8.504851025454574984e-03
3.280000000000000426e+01,7.021611763199999690e-01,7.033689158399999419e-01,-2.322576000000076135e-02,-9.087606458181837765e-03
3.289999999999999858e+01,7.029044006400000377e-01,7.023723195927272789e-01,7.432243200000687722e-03,-9.611241774545456820e-03
3.300000000000000000e+01,7.018824672000000264e-01,7.013926148072726630e-01,-1.021933440000011295e-02,-9.889950894545512100e-03
3.310000000000000142e+01,7.011392428800001797e-01,7.004129100218180470e-01,-7.432243199998467276e-03,-1.002508258909094903e-02
3.320000000000000284e+01,7.003031155200000191e-01,6.996696857018180893e-01,-8.361273600001606354e-03,-8.834234530909144609e-03
3.330000000000000426e+01,6.978876364800001841e-01,6.987322095709089798e-01,-2.415479039999834932e-02,-8.707548567272786755e-03
3.339999999999999858e+01,6.968657030400001728e-01,6.967221256145452735e-01,-1.021933440000011295e-02,-1.532900160000009657e-02
3.350000000000000000e+01,6.962153817599999739e-01,6.928033064727272539e-01,-6.503212800001989535e-03,-2.874082228363649544e-02
3.360000000000000142e+01,6.953792544000000353e-01,6.877274221963636247e-01,-8.361273599999385908e-03,-4.504108293818202130e-02
3.370000000000000284e+01,6.971444121600000043e-01,6.829386927709090171e-01,1.765157759999969045e-02,-5.557290938181833062e-02
3.380000000000000426e+01,6.941715148800000623e-01,6.796026290618181198e-01,-2.972897279999942022e-02,-5.488880517818200272e-02
3.389999999999999858e+01,6.800502528000000879e-01,6.780486145745452387e-01,-1.412126207999997440e-01,-4.437387019636380298e-02
3.400000000000000000e+01,6.597973900800000457e-01,6.782935407709089759e-01,-2.025286272000004217e-01,-2.433215074909098052e-02
3.410000000000000142e+01,6.460477401599999947e-01,6.803289619199999194e-01,-1.374964992000005104e-01,3.766795985454454449e-03
3.420000000000000284e+01,6.484632192000000517e-01,6.840788664436363575e-01,2.415479040000056976e-02,3.756661108363630597e-02
3.430000000000000426e+01,6.636064147200000374e-01,6.887662470981816831e-01,1.514319551999998570e-01,7.406906007272720527e-02
3.439999999999999858e+01,6.807934771199999346e-01,6.941884063418179984e-01,1.718706239999989727e-01,1.065851240727272164e-01
3.450000000000000000e+01,6.995598912000000613e-01,7.009196538763635687e-01,1.876641408000012667e-01,1.261032082036363799e-01
3.460000000000000142e+01,7.186050144000000195e-01,7.094329506327271551e-01,1.904512319999995817e-01,1.275474281890909278e-01
3.470000000000000284e+01,7.366282041600000774e-01,7.192215527563634581e-01,1.802318976000005790e-01,1.131052283345454351e-01
3.480000000000000426e+01,7.487055993600000292e-01,7.284611823709089551e-01,1.207739519999995181e-01,8.854504285090904203e-02
3.489999999999999858e+01,7.538152665599999747e-01,7.361721346909089192e-01,5.109667199999945453e-02,6.224503679999997957e-02
3.500000000000000000e+01,7.540939756800001392e-01,7.425317700654544550e-01,2.787091200001645674e-03,3.866455610181811220e-02
3.510000000000000142e+01,7.534436544000000513e-01,7.475654256872725778e-01,-6.503212800000879312e-03,2.086095534545449881e-02
3.520000000000000284e+01,7.537223635199999938e-01,7.508930436654543961e-01,2.787091199999425228e-03,8.538633949090835770e-03
3.530000000000000426e+01,7.500991449599999639e-01,7.526159727709089697e-01,-3.623218560000029953e-02,2.888439970908991249e-03
3.539999999999999858e+01,7.484268902400000867e-01,7.532662940509090577e-01,-1.672254719999877182e-02,2.229672959999986874e-03
3.550000000000000000e+01,7.507494662400000518e-01,7.534774373236362566e-01,2.322575999999965113e-02,3.834361832727171612e-03
3.560000000000000142e+01,7.549301030400000778e-01,7.536885805963635665e-01,4.180636800000026021e-02,5.506616552727250889e-03
3.570000000000000284e+01,7.552088121600000203e-01,7.533591970909090385e-01,2.787091199999425228e-03,3.614772829090933531e-03
3.580000000000000426e+01,7.555804243199999437e-01,7.522781435345453627e-01,3.716121599999233638e-03,-1.427328523636340295e-03
3.589999999999999858e+01,7.558591334400002193e-01,7.508170320872726844e-01,2.787091200002755897e-03,-1.091188433454548697e-02
3.600000000000000000e+01,7.561378425599999398e-01,7.487900566690907089e-01,2.787091199997204782e-03,-2.343690327272732188e-02
3.610000000000000142e+01,7.564165516800001043e-01,7.458340508509089251e-01,2.787091200001645674e-03,-3.625752279272732165e-02
3.620000000000000284e+01,7.498204358400001324e-01,7.417716542836362281e-01,-6.596115839999971975e-02,-4.747345344000009071e-02
3.630000000000000426e+01,7.418307744000001147e-01,7.369660333963634624e-01,-7.989661440000017656e-02,-5.806440000000011314e-02
3.639999999999999858e+01,7.340269190400000587e-01,7.314087424581816599e-01,-7.803855360000055974e-02,-6.723646376727293594e-02
3.650000000000000000e+01,7.261301606400000219e-01,7.249646497745454443e-01,-7.896758400000036815e-02,-7.500653620363653684e-02
3.660000000000000142e+01,7.182334022400000961e-01,7.177604413090907798e-01,-7.896758399999925793e-02,-7.985438574545475343e-02
3.670000000000000284e+01,7.102437407999999675e-01,7.097623341381817941e-01,-7.989661440000128678e-02,-8.118881122909103742e-02
3.680000000000000426e+01,7.023469824000000417e-01,7.016290952727273211e-01,-7.896758399999925793e-02,-8.179690385454556345e-02
3.689999999999999858e+01,6.944502240000000048e-01,6.934536277527272308e-01,-7.896758400000036815e-02,-8.247256232727274983e-02
3.700000000000000000e+01,6.849741139199999607e-01,6.862747564799998035e-01,-9.476110080000044178e-02,-7.779362740363633677e-02
3.710000000000000142e+01,6.768915494400000732e-01,6.800586985309090560e-01,-8.082564479999887475e-02,-6.901851298909088273e-02
3.720000000000000284e+01,6.684373728000001513e-01,6.747970081745453541e-01,-8.454176639999921861e-02,-5.715226106181812982e-02
3.730000000000000426e+01,6.603548083200000418e-01,6.705065768727271891e-01,-8.082564480000109519e-02,-4.315768494545450112e-02
3.739999999999999858e+01,6.519006316800001199e-01,6.671705131636362918e-01,-8.454176639999921861e-02,-2.799759796363634687e-02
3.750000000000000000e+01,6.550593350400001347e-01,6.647972627781817412e-01,3.158703360000014726e-02,-1.258413905454552548e-02
3.760000000000000142e+01,6.577535232000001342e-01,6.635219574109091356e-01,2.694188159999999499e-02,1.216185250908962713e-03
3.770000000000000284e+01,6.603548083200000418e-01,6.632179110981817338e-01,2.601285119999907636e-02,1.306554571636345946e-02
3.780000000000000426e+01,6.630489964800001523e-01,6.639273524945454863e-01,2.694188160000110521e-02,2.183221439999987259e-02
3.789999999999999858e+01,6.656502816000000600e-01,6.656080529454545536e-01,2.601285119999907636e-02,2.666317247999987899e-02
3.800000000000000000e+01,6.683444697599999484e-01,6.683022411054544420e-01,2.694188159999888477e-02,2.642669201454537001e-02
3.810000000000000142e+01,6.709457548800000781e-01,6.709457548799999671e-01,2.601285120000129680e-02,2.640135482181810156e-02
3.820000000000000284e+01,6.735470399999999858e-01,6.734287997672727677e-01,2.601285119999907636e-02,2.562434757818176853e-02
3.830000000000000426e+01,6.762412281600000963e-01,6.752192947199999740e-01,2.694188160000110521e-02,2.150283089454540705e-02
3.840000000000000568e+01,6.788425132800001149e-01,6.766804061672727633e-01,2.601285120000018658e-02,1.663808989090908436e-02
3.850000000000000000e+01,6.815367014400001144e-01,6.780486145745453497e-01,2.694188159999999499e-02,1.244900736000004865e-02
3.860000000000000142e+01,6.841379865600000221e-01,6.788762962036363202e-01,2.601285119999907636e-02,6.883270690909123676e-03
3.870000000000000284e+01,6.850670169600000525e-01,6.789776449745453801e-01,9.290304000000304541e-03,-5.405267781818006226e-04
3.880000000000000426e+01,6.800502528000000879e-01,6.785046840436362858e-01,-5.016764159999964612e-02,-8.335936407272830431e-03
3.890000000000000568e+01,6.791212224000000575e-01,6.773476189090910093e-01,-9.290304000000304541e-03,-1.638471796363647273e-02
3.900000000000000000e+01,6.807005740800001758e-01,6.747209965963636424e-01,1.579351680000118385e-02,-2.802293515636368124e-02
3.910000000000000142e+01,6.774489676800001803e-01,6.707008286836362299e-01,-3.251606399999995567e-02,-4.130806987636365113e-02
3.920000000000000284e+01,6.720605913600000703e-01,6.666215406545453748e-01,-5.388376320000110020e-02,-4.826735214545460617e-02
3.930000000000000426e+01,6.683444697599999484e-01,6.637499921454543816e-01,-3.716121600000121816e-02,-4.417961838545466507e-02
3.940000000000000568e+01,6.635135116800000565e-01,6.640371469963636253e-01,-4.830958079999891908e-02,-2.644358347636375020e-02
3.950000000000000000e+01,6.499496678400001892e-01,6.671282845090908964e-01,-1.356384383999986731e-01,4.096179490908995885e-03
3.960000000000000142e+01,6.373148544000001303e-01,6.726180095999999553e-01,-1.263481344000005890e-01,4.511709451636357338e-02
3.970000000000000284e+01,6.392658182400000610e-01,6.810215118545454027e-01,1.950963839999930727e-02,9.196556386909093828e-02
3.980000000000000426e+01,6.534799833600000163e-01,6.922374425018180677e-01,1.421416511999995524e-01,1.390842966109091527e-01
3.990000000000000568e+01,6.832089561600001026e-01,7.064600533527272130e-01,2.972897280000008635e-01,1.863043781236363716e-01
4.000000000000000000e+01,7.131237350400001507e-01,7.233092865163636143e-01,2.991477888000004803e-01,2.276040022690909437e-01
4.010000000000000142e+01,7.410875500800000459e-01,7.426584560290908632e-01,2.796381503999989526e-01,2.509902311563637078e-01
4.020000000000000284e+01,7.698874924800001018e-01,7.634349540654544741e-01,2.879994240000005590e-01,2.495291197090910018e-01
4.030000000000000426e+01,7.954358284800001622e-01,7.833922162036363046e-01,2.554833600000006033e-01,2.251462945745454913e-01
4.040000000000000568e+01,8.247931891200001031e-01,8.009255535709089990e-01,2.935736063999994094e-01,1.829007485672726474e-01
4.050000000000000000e+01,8.488550764800001369e-01,8.148441181090908536e-01,2.406188736000003381e-01,1.347769738472726908e-01
4.060000000000000142e+01,8.627905324800001496e-01,8.251141268945454410e-01,1.393545600000001272e-01,8.440663470545452240e-02
4.070000000000000284e+01,8.658563328000000725e-01,8.319129402763635328e-01,3.065800319999922863e-02,3.437412479999989862e-02
4.080000000000000426e+01,8.587957017600000853e-01,8.351729924072726075e-01,-7.060631039999987202e-02,-1.135106234181833956e-02
4.090000000000000568e+01,8.463466943999999881e-01,8.352236667927270819e-01,-1.244900736000009722e-01,-5.083485434181839874e-02
4.100000000000000000e+01,8.363131660800001699e-01,8.327744048290909307e-01,-1.003352831999981820e-01,-7.351164183272752839e-02
4.110000000000000142e+01,8.260938316800001679e-01,8.286866710690907745e-01,-1.021933440000000193e-01,-7.786963898181845090e-02
4.120000000000000284e+01,8.158744972800000550e-01,8.243962397672726095e-01,-1.021933440000011295e-01,-6.521793408000023384e-02
4.130000000000000426e+01,8.057480659200000339e-01,8.213219937163634965e-01,-1.012643136000002109e-01,-3.912907130181837723e-02
4.140000000000000568e+01,7.959932467199999362e-01,8.203000602763634852e-01,-9.754819200000097723e-02,-6.765030458181963725e-03
4.150000000000000000e+01,7.978513075199999971e-01,8.212797650618182121e-01,1.858060800000060908e-02,2.418012759272718942e-02
4.160000000000000142e+01,8.038900051199999730e-01,8.235770038690908290e-01,6.038697599999975907e-02,5.069972264727266170e-02
4.170000000000000284e+01,8.155957881600000015e-01,8.267103700363634955e-01,1.170578304000002845e-01,6.888338129454546488e-02
4.180000000000000426e+01,8.320396262400000520e-01,8.300717709381817411e-01,1.644383808000005054e-01,7.485451304727279431e-02
4.190000000000000568e+01,8.475544339200000721e-01,8.335936407272726001e-01,1.551480768000002008e-01,6.814015697454550713e-02
4.200000000000000000e+01,8.571234470400002081e-01,8.372928708654544527e-01,9.569013120000136041e-02,4.903591365818184278e-02
4.210000000000000142e+01,8.615827929599999546e-01,8.401897565672725721e-01,4.459345919999746499e-02,2.407877882181823012e-02
4.220000000000000284e+01,8.605608595200000543e-01,8.425376697599998854e-01,-1.021933439999900273e-02,-4.814066618181352120e-04
4.230000000000000426e+01,8.528499072000000902e-01,8.438214208581815701e-01,-7.710952319999964111e-02,-2.100453277090904777e-02
4.240000000000000568e+01,8.444886336000000382e-01,8.436102775854543712e-01,-8.361273600000052042e-02,-3.384204375272721610e-02
4.250000000000000000e+01,8.366847782400000932e-01,8.419718057890906993e-01,-7.803855359999944952e-02,-3.809024639999996492e-02
4.260000000000000142e+01,8.297170502400001979e-01,8.394634237090908835e-01,-6.967727999999895339e-02,-3.548051554909082556e-02
4.270000000000000284e+01,8.297170502400001979e-01,8.367945727418180102e-01,0.000000000000000000e+00,-2.670540113454545131e-02
4.280000000000000426e+01,8.297170502400001979e-01,8.338976870399998909e-01,0.000000000000000000e+00,-1.742354286545465605e-02
4.290000000000000568e+01,8.297170502400001979e-01,8.317102427345454130e-01,0.000000000000000000e+00,-9.408544232727479237e-03
4.300000000000000000e+01,8.295312441600001252e-01,8.260178201018182342e-01,-1.858060800000727042e-03,-2.509226653090936010e-02
4.310000000000000142e+01,8.295312441600001252e-01,8.209841644800000005e-01,0.000000000000000000e+00,-3.959358650181848960e-02
4.320000000000000284e+01,8.322254323200001247e-01,8.170248058298184013e-01,2.694188159999999499e-02,-3.959358650181826755e-02
4.330000000000000426e+01,8.286951167999999646e-01,8.130654471796365801e-01,-3.530315520000160134e-02,-3.959358650181826755e-02
4.340000000000000568e+01,8.287880198399999454e-01,8.091060885294547589e-01,9.290303999998084095e-04,-3.959358650181826755e-02
4.350000000000000000e+01,7.818719846400000728e-01,8.051467298792729377e-01,-4.691603519999987260e-01,-3.959358650181826755e-02
4.360000000000000142e+01,7.813145664000000767e-01,8.011873712290910055e-01,-5.574182399999960680e-03,-3.959358650181826755e-02


==> data/predictions.csv <==
0.000000000000000000e+00,8.541299563636361114e+00,8.537337163636362192e+00,8.541465818181816161e+00,8.475629018181818353e+00,8.456869963636362897e+00,8.476072363636362184e+00,8.484994690909088533e+00,8.493556799999998574e+00,8.496937309090906609e+00,8.423175709090907404e+00,6.356493163636363519e+00,6.502520072727272726e+00,6.146846181818181876e+00,5.676096436363633480e+00,5.794691345454545228e+00,5.334277090909087526e+00,4.877271054545446738e+00,4.879986545454538138e+00,4.391863199999993306e+00,4.169386909090905924e+00,8.610622406005859375e+00,8.644083976745605469e+00,8.629129409790039062e+00,8.572546005249023438e+00,8.733076095581054688e+00,8.806566238403320312e+00,8.803463935852050781e+00,8.732604980468750000e+00,8.672595977783203125e+00,8.647071838378906250e+00,5.941392898559570312e+00,5.605697631835937500e+00,5.265650749206542969e+00,4.797504425048828125e+00,4.311507225036621094e+00,4.077487945556640625e+00,4.009029388427734375e+00,4.238726615905761719e+00,4.722166538238525391e+00,5.375304222106933594e+00,8.610622406005859375e+00,8.644083976745605469e+00,8.629129409790039062e+00,8.572546005249023438e+00,8.733076095581054688e+00,8.806566238403320312e+00,8.803463935852050781e+00,8.732604980468750000e+00,8.672595977783203125e+00,8.647071838378906250e+00,5.941392898559570312e+00,5.605697631835937500e+00,5.265650749206542969e+00,4.797504425048828125e+00,4.311507225036621094e+00,4.077487945556640625e+00,4.009029388427734375e+00,4.238726615905761719e+00,4.722166538238525391e+00,5.375304222106933594e+00
1.000000000000000056e-01,8.537614254545454529e+00,8.539082836363634854e+00,8.537835927272725556e+00,8.469643854545452655e+00,8.458809600000000373e+00,8.477430109090908772e+00,8.485853672727271757e+00,8.494415781818181799e+00,8.493529090909088808e+00,8.413837745454545214e+00,6.346240800000000348e+00,6.502464654545452305e+00,6.049642690909089460e+00,5.631457090909091079e+00,5.795300945454540553e+00,5.210445163636360455e+00,4.877187927272716550e+00,4.879626327272724495e+00,4.331956145454537221e+00,4.169248363636363308e+00,8.611261367797851562e+00,8.657465934753417969e+00,8.638724327087402344e+00,8.558038711547851562e+00,8.709316253662109375e+00,8.781977653503417969e+00,8.784970283508300781e+00,8.725585937500000000e+00,8.680345535278320312e+00,8.672859191894531250e+00,6.300108432769775391e+00,6.315216064453125000e+00,6.259732246398925781e+00,5.989095687866210938e+00,5.611456871032714844e+00,5.431089401245117188e+00,5.377802371978759766e+00,5.580325126647949219e+00,6.004990577697753906e+00,6.595156192779541016e+00,8.611261367797851562e+00,8.657465934753417969e+00,8.638724327087402344e+00,8.558038711547851562e+00,8.709316253662109375e+00,8.781977653503417969e+00,8.784970283508300781e+00,8.725585937500000000e+00,8.680345535278320312e+00,8.672859191894531250e+00,6.300108432769775391e+00,6.315216064453125000e+00,6.259732246398925781e+00,5.989095687866210938e+00,5.611456871032714844e+00,5.431089401245117188e+00,5.377802371978759766e+00,5.580325126647949219e+00,6.004990577697753906e+00,6.595156192779541016e+00
2.000000000000000111e-01,8.534677090909088548e+00,8.540828509090907517e+00,8.533347054545453503e+00,8.464628509090909247e+00,8.460804654545453829e+00,8.478704727272726061e+00,8.486712654545453205e+00,8.495247054545453480e+00,8.489206472727271802e+00,8.404499781818179471e+00,6.346296218181819881e+00,6.503683854545451837e+00,5.959144799999998909e+00,5.604939490909090161e+00,5.793028799999994760e+00,5.095036799999998145e+00,4.877215636363625428e+00,4.863693600000001283e+00,4.286540945454535567e+00,4.169276072727278404e+00,8.597148895263671875e+00,8.630391120910644531e+00,8.614586830139160156e+00,8.557616233825683594e+00,8.719414710998535156e+00,8.794113159179687500e+00,8.792148590087890625e+00,8.722035408020019531e+00,8.662672996520996094e+00,8.638223648071289062e+00,6.020743370056152344e+00,5.747106552124023438e+00,5.441258430480957031e+00,4.976993083953857422e+00,4.469512939453125000e+00,4.194024562835693359e+00,4.073788166046142578e+00,4.250622272491455078e+00,4.684028148651123047e+00,5.295038700103759766e+00,8.597148895263671875e+00,8.630391120910644531e+00,8.614586830139160156e+00,8.557616233825683594e+00,8.719414710998535156e+00,8.794113159179687500e+00,8.792148590087890625e+00,8.722035408020019531e+00,8.662672996520996094e+00,8.638223648071289062e+00,6.020743370056152344e+00,5.747106552124023438e+00,5.441258430480957031e+00,4.976993083953857422e+00,4.469512939453125000e+00,4.194024562835693359e+00,4.073788166046142578e+00,4.250622272491455078e+00,4.684028148651123047e+00,5.295038700103759766e+00
2.999999999999999889e-01,8.532598909090909345e+00,8.542629599999999712e+00,8.527971490909088459e+00,8.460499854545453502e+00,8.462771999999999295e+00,8.479840799999998069e+00,8.487543927272724886e+00,8.496272290909089975e+00,8.483969454545453814e+00,8.395134109090907515e+00,6.356797963636362070e+00,6.506066836363636696e+00,5.882889381818180219e+00,5.591749963636367227e+00,5.795661163636358637e+00,4.998221236363636244e+00,4.877215636363627205e+00,4.830719781818181069e+00,4.246335054545446575e+00,4.169331490909094384e+00,8.598334312438964844e+00,8.625260353088378906e+00,8.615195274353027344e+00,8.561063766479492188e+00,8.702676773071289062e+00,8.764258384704589844e+00,8.757287979125976562e+00,8.685714721679687500e+00,8.627127647399902344e+00,8.603345870971679688e+00,6.133150577545166016e+00,5.950145721435546875e+00,5.668608665466308594e+00,5.161680698394775391e+00,4.587585449218750000e+00,4.195828914642333984e+00,3.935522556304931641e+00,3.984171867370605469e+00,4.304483413696289062e+00,4.816778659820556641e+00,8.598334312438964844e+00,8.625260353088378906e+00,8.615195274353027344e+00,8.561063766479492188e+00,8.702676773071289062e+00,8.764258384704589844e+00,8.757287979125976562e+00,8.685714721679687500e+00,8.627127647399902344e+00,8.603345870971679688e+00,6.133150577545166016e+00,5.950145721435546875e+00,5.668608665466308594e+00,5.161680698394775391e+00,4.587585449218750000e+00,4.195828914642333984e+00,3.935522556304931641e+00,3.984171867370605469e+00,4.304483413696289062e+00,4.816778659820556641e+00
4.000000000000000222e-01,8.531296581818180513e+00,8.544402981818180365e+00,8.521626109090906454e+00,8.457257890909090747e+00,8.464988727272725555e+00,8.480893745454544330e+00,8.488430618181817877e+00,8.497934836363635114e+00,8.477624072727270033e+00,8.385796145454545325e+00,6.377746036363634907e+00,6.506149963636362443e+00,5.828080799999996842e+00,5.591860800000000964e+00,5.794608218181817705e+00,4.928311199999998671e+00,4.877187927272717438e+00,4.786385236363638107e+00,4.209177163636351082e+00,4.169414618181825460e+00,8.582538604736328125e+00,8.616812705993652344e+00,8.601766586303710938e+00,8.545534133911132812e+00,8.708961486816406250e+00,8.784585952758789062e+00,8.783091545104980469e+00,8.712824821472167969e+00,8.652872085571289062e+00,8.627797126770019531e+00,5.945859909057617188e+00,5.597797393798828125e+00,5.232670783996582031e+00,4.724878787994384766e+00,4.189895153045654297e+00,3.903854131698608398e+00,3.787701129913330078e+00,3.976689338684082031e+00,4.427886486053466797e+00,5.059494018554687500e+00,8.582538604736328125e+00,8.616812705993652344e+00,8.601766586303710938e+00,8.545534133911132812e+00,8.708961486816406250e+00,8.784585952758789062e+00,8.783091545104980469e+00,8.712824821472167969e+00,8.652872085571289062e+00,8.627797126770019531e+00,5.945859909057617188e+00,5.597797393798828125e+00,5.232670783996582031e+00,4.724878787994384766e+00,4.189895153045654297e+00,3.903854131698608398e+00,3.787701129913330078e+00,3.976689338684082031e+00,4.427886486053466797e+00,5.059494018554687500e+00
5.000000000000000000e-01,8.530797818181817149e+00,8.545982399999999757e+00,8.514421745454543000e+00,8.454985745454544954e+00,8.467537963636363685e+00,8.481586472727272508e+00,8.489289599999999325e+00,8.499735927272725533e+00,8.469726981818180178e+00,8.376458181818181359e+00,6.412798036363635212e+00,6.495565090909090955e+00,5.797489963636362376e+00,5.605244290909091376e+00,5.779839272727271826e+00,4.888576363636363276e+00,4.877132509090900570e+00,4.739362909090905518e+00,4.179473018181807831e+00,4.169525454545457421e+00,8.576707839965820312e+00,8.609243392944335938e+00,8.591790199279785156e+00,8.534877777099609375e+00,8.695500373840332031e+00,8.769228935241699219e+00,8.766558647155761719e+00,8.696166992187500000e+00,8.637136459350585938e+00,8.613290786743164062e+00,6.091932773590087891e+00,5.888567924499511719e+00,5.637964725494384766e+00,5.212140560150146484e+00,4.727396965026855469e+00,4.458566188812255859e+00,4.331567287445068359e+00,4.494772911071777344e+00,4.910008430480957031e+00,5.500658035278320312e+00,8.576707839965820312e+00,8.609243392944335938e+00,8.591790199279785156e+00,8.534877777099609375e+00,8.695500373840332031e+00,8.769228935241699219e+00,8.766558647155761719e+00,8.696166992187500000e+00,8.637136459350585938e+00,8.613290786743164062e+00,6.091932773590087891e+00,5.888567924499511719e+00,5.637964725494384766e+00,5.212140560150146484e+00,4.727396965026855469e+00,4.458566188812255859e+00,4.331567287445068359e+00,4.494772911071777344e+00,4.910008430480957031e+00,5.500658035278320312e+00
5.999999999999999778e-01,8.531074909090907710e+00,8.546869090909089195e+00,8.506496945454545155e+00,8.453572581818180609e+00,8.469643854545454431e+00,8.481863563636363068e+00,8.490120872727271006e+00,8.501093672727270345e+00,8.460749236363634296e+00,8.367120218181817393e+00,6.455248363636364672e+00,6.465195927272726628e+00,5.790784363636364063e+00,5.631900436363636686e+00,5.739993600000000029e+00,4.873751999999997864e+00,4.877049381818174822e+00,4.687214400000002001e+00,4.165812436363624194e+00,4.169663999999997372e+00,8.570336341857910156e+00,8.602351188659667969e+00,8.583760261535644531e+00,8.526319503784179688e+00,8.685552597045898438e+00,8.758388519287109375e+00,8.755246162414550781e+00,8.684909820556640625e+00,8.626453399658203125e+00,8.603381156921386719e+00,6.141779899597167969e+00,6.003990650177001953e+00,5.805432796478271484e+00,5.416643619537353516e+00,4.954544067382812500e+00,4.693804740905761719e+00,4.562683582305908203e+00,4.715056419372558594e+00,5.114877223968505859e+00,5.687974929809570312e+00,8.570336341857910156e+00,8.602351188659667969e+00,8.583760261535644531e+00,8.526319503784179688e+00,8.685552597045898438e+00,8.758388519287109375e+00,8.755246162414550781e+00,8.684909820556640625e+00,8.626453399658203125e+00,8.603381156921386719e+00,6.141779899597167969e+00,6.003990650177001953e+00,5.805432796478271484e+00,5.416643619537353516e+00,4.954544067382812500e+00,4.693804740905761719e+00,4.562683582305908203e+00,4.715056419372558594e+00,5.114877223968505859e+00,5.687974929809570312e+00
6.999999999999999556e-01,8.532155563636361961e+00,8.546896799999998962e+00,8.498378181818178945e+00,8.453129236363636778e+00,8.471417236363635084e+00,8.482445454545453956e+00,8.490952145454542688e+00,8.501537018181815952e+00,8.451300436363634816e+00,8.357754545454545436e+00,6.489192000000000071e+00,6.410525890909093860e+00,5.790313309090910465e+00,5.676484363636363994e+00,5.670249818181818391e+00,4.872588218181817865e+00,4.876938545454542862e+00,4.621737818181824053e+00,4.165950981818178356e+00,4.169663999999995596e+00,8.563156127929687500e+00,8.596108436584472656e+00,8.578867912292480469e+00,8.522687911987304688e+00,8.683817863464355469e+00,8.757751464843750000e+00,8.755125045776367188e+00,8.684491157531738281e+00,8.625096321105957031e+00,8.600898742675781250e+00,6.012187004089355469e+00,5.778890609741210938e+00,5.503775596618652344e+00,5.058798313140869141e+00,4.561421394348144531e+00,4.286409854888916016e+00,4.159124374389648438e+00,4.326045513153076172e+00,4.748034477233886719e+00,5.347025871276855469e+00,8.563156127929687500e+00,8.596108436584472656e+00,8.578867912292480469e+00,8.522687911987304688e+00,8.683817863464355469e+00,8.757751464843750000e+00,8.755125045776367188e+00,8.684491157531738281e+00,8.625096321105957031e+00,8.600898742675781250e+00,6.012187004089355469e+00,5.778890609741210938e+00,5.503775596618652344e+00,5.058798313140869141e+00,4.561421394348144531e+00,4.286409854888916016e+00,4.159124374389648438e+00,4.326045513153076172e+00,4.748034477233886719e+00,5.347025871276855469e+00
8.000000000000000444e-01,8.533901236363636400e+00,8.545982399999997980e+00,8.490259418181818063e+00,8.453572581818180609e+00,8.473052072727270456e+00,8.483276727272725637e+00,8.491838836363633902e+00,8.500955127272726841e+00,8.441851636363635336e+00,8.348388872727269927e+00,6.505484945454544032e+00,6.334492145454547085e+00,5.772108436363636130e+00,5.730627927272728073e+00,5.573406545454544059e+00,4.875497672727268750e+00,4.876799999999999358e+00,4.545842618181821670e+00,4.168306254545456113e+00,4.169663999999999149e+00,8.561089515686035156e+00,8.596443176269531250e+00,8.575771331787109375e+00,8.517979621887207031e+00,8.674293518066406250e+00,8.744849205017089844e+00,8.737991333007812500e+00,8.665832519531250000e+00,8.607441902160644531e+00,8.584684371948242188e+00,6.242937564849853516e+00,6.276587486267089844e+00,6.211531639099121094e+00,5.914700508117675781e+00,5.507240772247314453e+00,5.265729427337646484e+00,5.118318557739257812e+00,5.230799198150634766e+00,5.581184387207031250e+00,6.099956035614013672e+00,8.561089515686035156e+00,8.596443176269531250e+00,8.575771331787109375e+00,8.517979621887207031e+00,8.674293518066406250e+00,8.744849205017089844e+00,8.737991333007812500e+00,8.665832519531250000e+00,8.607441902160644531e+00,8.584684371948242188e+00,6.242937564849853516e+00,6.276587486267089844e+00,6.211531639099121094e+00,5.914700508117675781e+00,5.507240772247314453e+00,5.265729427337646484e+00,5.118318557739257812e+00,5.230799198150634766e+00,5.581184387207031250e+00,6.099956035614013672e+00
9.000000000000000222e-01,8.535619199999997520e+00,8.544153599999997795e+00,8.482473163636361946e+00,8.454902618181817431e+00,8.474603781818180082e+00,8.484135709090907085e+00,8.492697818181817127e+00,8.499403418181817216e+00,8.432513672727271370e+00,8.339023199999997971e+00,6.505817454545452350e+00,6.243994254545455647e+00,5.730184581818182465e+00,5.773964945454547859e+00,5.458081309090906608e+00,4.877160218181808560e+00,4.876799999999995805e+00,4.466677745454540549e+00,4.169386909090913029e+00,4.169663999999995596e+00,8.560214996337890625e+00,8.595996856689453125e+00,8.577428817749023438e+00,8.521621704101562500e+00,8.681917190551757812e+00,8.755133628845214844e+00,8.750922203063964844e+00,8.679446220397949219e+00,8.620138168334960938e+00,8.596138000488281250e+00,6.037983894348144531e+00,5.903110504150390625e+00,5.705605030059814453e+00,5.315823078155517578e+00,4.852558135986328125e+00,4.591990947723388672e+00,4.459008693695068359e+00,4.607645988464355469e+00,5.005642890930175781e+00,5.577573776245117188e+00,8.560214996337890625e+00,8.595996856689453125e+00,8.577428817749023438e+00,8.521621704101562500e+00,8.681917190551757812e+00,8.755133628845214844e+00,8.750922203063964844e+00,8.679446220397949219e+00,8.620138168334960938e+00,8.596138000488281250e+00,6.037983894348144531e+00,5.903110504150390625e+00,5.705605030059814453e+00,5.315823078155517578e+00,4.852558135986328125e+00,4.591990947723388672e+00,4.459008693695068359e+00,4.607645988464355469e+00,5.005642890930175781e+00,5.577573776245117188e+00
1.000000000000000000e+00,8.537337163636362192e+00,8.541465818181816161e+00,8.475629018181818353e+00,8.456869963636362897e+00,8.476072363636362184e+00,8.484994690909088533e+00,8.493556799999998574e+00,8.496937309090906609e+00,8.423175709090907404e+00,8.329657527272726014e+00,6.502520072727272726e+00,6.146846181818181876e+00,5.676096436363633480e+00,5.794691345454545228e+00,5.334277090909087526e+00,4.877271054545446738e+00,4.879986545454538138e+00,4.391863199999993306e+00,4.169386909090905924e+00,4.169248363636355315e+00,8.564344406127929688e+00,8.602400779724121094e+00,8.582308769226074219e+00,8.523015975952148438e+00,8.680526733398437500e+00,8.752706527709960938e+00,8.749018669128417969e+00,8.679305076599121094e+00,8.622740745544433594e+00,8.602043151855468750e+00,6.138536930084228516e+00,6.123716831207275391e+00,6.024060726165771484e+00,5.706415176391601562e+00,5.289075374603271484e+00,5.051994800567626953e+00,4.923538684844970703e+00,5.063693046569824219e+00,5.442963123321533203e+00,5.991942882537841797e+00,8.564344406127929688e+00,8.602400779724121094e+00,8.582308769226074219e+00,8.523015975952148438e+00,8.680526733398437500e+00,8.752706527709960938e+00,8.749018669128417969e+00,8.679305076599121094e+00,8.622740745544433594e+00,8.602043151855468750e+00,6.138536930084228516e+00,6.123716831207275391e+00,6.024060726165771484e+00,5.706415176391601562e+00,5.289075374603271484e+00,5.051994800567626953e+00,4.923538684844970703e+00,5.063693046569824219e+00,5.442963123321533203e+00,5.991942882537841797e+00
1.100000000000000089e+00,8.539082836363634854e+00,8.537835927272725556e+00,8.469643854545452655e+00,8.458809600000000373e+00,8.477430109090908772e+00,8.485853672727271757e+00,8.494415781818181799e+00,8.493529090909088808e+00,8.413837745454545214e+00,8.320291854545452281e+00,6.502464654545452305e+00,6.049642690909089460e+00,5.631457090909091079e+00,5.795300945454540553e+00,5.210445163636360455e+00,4.877187927272716550e+00,4.879626327272724495e+00,4.331956145454537221e+00,4.169248363636363308e+00,4.169885672727257742e+00,8.567134857177734375e+00,8.606203079223632812e+00,8.586233139038085938e+00,8.531174659729003906e+00,8.689784049987792969e+00,8.761748313903808594e+00,8.755846977233886719e+00,8.683583259582519531e+00,8.624600410461425781e+00,8.601017951965332031e+00,6.147737979888916016e+00,6.146020889282226562e+00,6.051430225372314453e+00,5.733144283294677734e+00,5.312517166137695312e+00,5.065956592559814453e+00,4.919395446777343750e+00,5.039453506469726562e+00,5.401378631591796875e+00,5.933477401733398438e+00,8.567134857177734375e+00,8.606203079223632812e+00,8.586233139038085938e+00,8.531174659729003906e+00,8.689784049987792969e+00,8.761748313903808594e+00,8.755846977233886719e+00,8.683583259582519531e+00,8.624600410461425781e+00,8.601017951965332031e+00,6.147737979888916016e+00,6.146020889282226562e+00,6.051430225372314453e+00,5.733144283294677734e+00,5.312517166137695312e+00,5.065956592559814453e+00,4.919395446777343750e+00,5.039453506469726562e+00,5.401378631591796875e+00,5.933477401733398438e+00
1.199999999999999956e+00,8.540828509090907517e+00,8.533347054545453503e+00,8.464628509090909247e+00,8.460804654545453829e+00,8.478704727272726061e+00,8.486712654545453205e+00,8.495247054545453480e+00,8.489206472727271802e+00,8.404499781818179471e+00,8.310926181818180325e+00,6.503683854545451837e+00,5.959144799999998909e+00,5.604939490909090161e+00,5.793028799999994760e+00,5.095036799999998145e+00,4.877215636363625428e+00,4.863693600000001283e+00,4.286540945454535567e+00,4.169276072727278404e+00,4.173598690909074982e+00,8.576720237731933594e+00,8.628521919250488281e+00,8.608271598815917969e+00,8.537150382995605469e+00,8.691457748413085938e+00,8.764192581176757812e+00,8.763531684875488281e+00,8.699416160583496094e+00,8.650070190429687500e+00,8.637986183166503906e+00,6.222329616546630859e+00,6.301049232482910156e+00,6.286213874816894531e+00,6.035902976989746094e+00,5.665244579315185547e+00,5.473937511444091797e+00,5.387872695922851562e+00,5.552968025207519531e+00,5.944003105163574219e+00,6.500889778137207031e+00,8.576720237731933594e+00,8.628521919250488281e+00,8.608271598815917969e+00,8.537150382995605469e+00,8.691457748413085938e+00,8.764192581176757812e+00,8.763531684875488281e+00,8.699416160583496094e+00,8.650070190429687500e+00,8.637986183166503906e+00,6.222329616546630859e+00,6.301049232482910156e+00,6.286213874816894531e+00,6.035902976989746094e+00,5.665244579315185547e+00,5.473937511444091797e+00,5.387872695922851562e+00,5.552968025207519531e+00,5.944003105163574219e+00,6.500889778137207031e+00
1.300000000000000044e+00,8.542629599999999712e+00,8.527971490909088459e+00,8.460499854545453502e+00,8.462771999999999295e+00,8.479840799999998069e+00,8.487543927272724886e+00,8.496272290909089975e+00,8.483969454545453814e+00,8.395134109090907515e+00,8.301782181818181172e+00,6.506066836363636696e+00,5.882889381818180219e+00,5.591749963636367227e+00,5.795661163636358637e+00,4.998221236363636244e+00,4.877215636363627205e+00,4.830719781818181069e+00,4.246335054545446575e+00,4.169331490909094384e+00,4.176702109090898674e+00,8.578692436218261719e+00,8.620893478393554688e+00,8.601601600646972656e+00,8.548013687133789062e+00,8.708357810974121094e+00,8.781552314758300781e+00,8.776943206787109375e+00,8.705140113830566406e+00,8.646163940429687500e+00,8.622457504272460938e+00,6.132133483886718750e+00,6.099603176116943359e+00,5.979775905609130859e+00,5.643654823303222656e+00,5.212105751037597656e+00,4.961979866027832031e+00,4.817821979522705078e+00,4.946087360382080078e+00,5.318724632263183594e+00,5.862818717956542969e+00,8.578692436218261719e+00,8.620893478393554688e+00,8.601601600646972656e+00,8.548013687133789062e+00,8.708357810974121094e+00,8.781552314758300781e+00,8.776943206787109375e+00,8.705140113830566406e+00,8.646163940429687500e+00,8.622457504272460938e+00,6.132133483886718750e+00,6.099603176116943359e+00,5.979775905609130859e+00,5.643654823303222656e+00,5.212105751037597656e+00,4.961979866027832031e+00,4.817821979522705078e+00,4.946087360382080078e+00,5.318724632263183594e+00,5.862818717956542969e+00
1.399999999999999911e+00,8.544402981818180365e+00,8.521626109090906454e+00,8.457257890909090747e+00,8.464988727272725555e+00,8.480893745454544330e+00,8.488430618181817877e+00,8.497934836363635114e+00,8.477624072727270033e+00,8.385796145454545325e+00,8.293718836363636271e+00,6.506149963636362443e+00,5.828080799999996842e+00,5.591860800000000964e+00,5.794608218181817705e+00,4.928311199999998671e+00,4.877187927272717438e+00,4.786385236363638107e+00,4.209177163636351082e+00,4.169414618181825460e+00,4.165313672727265271e+00,8.589237213134765625e+00,8.654666900634765625e+00,8.633759498596191406e+00,8.557476997375488281e+00,8.708779335021972656e+00,8.780175209045410156e+00,8.776314735412597656e+00,8.712039947509765625e+00,8.665104866027832031e+00,8.656064033508300781e+00,6.432309627532958984e+00,6.679892539978027344e+00,6.799337387084960938e+00,6.642162799835205078e+00,6.327464103698730469e+00,6.167877197265625000e+00,6.082696914672851562e+00,6.217717170715332031e+00,6.567020416259765625e+00,7.077250003814697266e+00,8.589237213134765625e+00,8.654666900634765625e+00,8.633759498596191406e+00,8.557476997375488281e+00,8.708779335021972656e+00,8.780175209045410156e+00,8.776314735412597656e+00,8.712039947509765625e+00,8.665104866027832031e+00,8.656064033508300781e+00,6.432309627532958984e+00,6.679892539978027344e+00,6.799337387084960938e+00,6.642162799835205078e+00,6.327464103698730469e+00,6.167877197265625000e+00,6.082696914672851562e+00,6.217717170715332031e+00,6.567020416259765625e+00,7.077250003814697266e+00
1.500000000000000000e+00,8.545982399999999757e+00,8.514421745454543000e+00,8.454985745454544954e+00,8.467537963636363685e+00,8.481586472727272508e+00,8.489289599999999325e+00,8.499735927272725533e+00,8.469726981818180178e+00,8.376458181818181359e+00,8.285406109090907023e+00,6.495565090909090955e+00,5.797489963636362376e+00,5.605244290909091376e+00,5.779839272727271826e+00,4.888576363636363276e+00,4.877132509090900570e+00,4.739362909090905518e+00,4.179473018181807831e+00,4.169525454545457421e+00,4.124027127272722915e+00,8.592404365539550781e+00,8.645981788635253906e+00,8.626064300537109375e+00,8.564630508422851562e+00,8.721911430358886719e+00,8.794614791870117188e+00,8.790266036987304688e+00,8.721215248107910156e+00,8.666846275329589844e+00,8.648706436157226562e+00,6.314453125000000000e+00,6.404174804687500000e+00,6.385912895202636719e+00,6.124122142791748047e+00,5.739684104919433594e+00,5.523656845092773438e+00,5.397916793823242188e+00,5.523598670959472656e+00,5.881893157958984375e+00,6.407492160797119141e+00,8.592404365539550781e+00,8.645981788635253906e+00,8.626064300537109375e+00,8.564630508422851562e+00,8.721911430358886719e+00,8.794614791870117188e+00,8.790266036987304688e+00,8.721215248107910156e+00,8.666846275329589844e+00,8.648706436157226562e+00,6.314453125000000000e+00,6.404174804687500000e+00,6.385912895202636719e+00,6.124122142791748047e+00,5.739684104919433594e+00,5.523656845092773438e+00,5.397916793823242188e+00,5.523598670959472656e+00,5.881893157958984375e+00,6.407492160797119141e+00
1.600000000000000089e+00,8.546869090909089195e+00,8.506496945454545155e+00,8.453572581818180609e+00,8.469643854545454431e+00,8.481863563636363068e+00,8.490120872727271006e+00,8.501093672727270345e+00,8.460749236363634296e+00,8.367120218181817393e+00,8.275541672727271703e+00,6.465195927272726628e+00,5.790784363636364063e+00,5.631900436363636686e+00,5.739993600000000029e+00,4.873751999999997864e+00,4.877049381818174822e+00,4.687214400000002001e+00,4.165812436363624194e+00,4.169663999999997372e+00,4.038710836363635259e+00,8.596901893615722656e+00,8.651946067810058594e+00,8.631963729858398438e+00,8.571305274963378906e+00,8.728775978088378906e+00,8.801384925842285156e+00,8.796363830566406250e+00,8.726707458496093750e+00,8.671943664550781250e+00,8.653355598449707031e+00,6.373239040374755859e+00,6.476445198059082031e+00,6.467103481292724609e+00,6.209989547729492188e+00,5.827074050903320312e+00,5.609546184539794922e+00,5.478296756744384766e+00,5.596228122711181641e+00,5.946725845336914062e+00,6.464374065399169922e+00,8.596901893615722656e+00,8.651946067810058594e+00,8.631963729858398438e+00,8.571305274963378906e+00,8.728775978088378906e+00,8.801384925842285156e+00,8.796363830566406250e+00,8.726707458496093750e+00,8.671943664550781250e+00,8.653355598449707031e+00,6.373239040374755859e+00,6.476445198059082031e+00,6.467103481292724609e+00,6.209989547729492188e+00,5.827074050903320312e+00,5.609546184539794922e+00,5.478296756744384766e+00,5.596228122711181641e+00,5.946725845336914062e+00,6.464374065399169922e+00
1.699999999999999956e+00,8.546896799999998962e+00,8.498378181818178945e+00,8.453129236363636778e+00,8.471417236363635084e+00,8.482445454545453956e+00,8.490952145454542688e+00,8.501537018181815952e+00,8.451300436363634816e+00,8.357754545454545436e+00,8.265843490909089653e+00,6.410525890909093860e+00,5.790313309090910465e+00,5.676484363636363994e+00,5.670249818181818391e+00,4.872588218181817865e+00,4.876938545454542862e+00,4.621737818181824053e+00,4.165950981818178356e+00,4.169663999999995596e+00,3.910971927272719029e+00,8.599096298217773438e+00,8.650897026062011719e+00,8.631123542785644531e+00,8.575648307800292969e+00,8.735145568847656250e+00,8.808053016662597656e+00,8.802289962768554688e+00,8.730589866638183594e+00,8.673072814941406250e+00,8.651191711425781250e+00,6.365144252777099609e+00,6.423725605010986328e+00,6.374275684356689453e+00,6.085431098937988281e+00,5.680510520935058594e+00,5.443853855133056641e+00,5.296402454376220703e+00,5.406444549560546875e+00,5.754948616027832031e+00,6.272526741027832031e+00,8.599096298217773438e+00,8.650897026062011719e+00,8.631123542785644531e+00,8.575648307800292969e+00,8.735145568847656250e+00,8.808053016662597656e+00,8.802289962768554688e+00,8.730589866638183594e+00,8.673072814941406250e+00,8.651191711425781250e+00,6.365144252777099609e+00,6.423725605010986328e+00,6.374275684356689453e+00,6.085431098937988281e+00,5.680510520935058594e+00,5.443853855133056641e+00,5.296402454376220703e+00,5.406444549560546875e+00,5.754948616027832031e+00,6.272526741027832031e+00
1.800000000000000044e+00,8.545982399999997980e+00,8.490259418181818063e+00,8.453572581818180609e+00,8.473052072727270456e+00,8.483276727272725637e+00,8.491838836363633902e+00,8.500955127272726841e+00,8.441851636363635336e+00,8.348388872727269927e+00,8.257669309090909238e+00,6.334492145454547085e+00,5.772108436363636130e+00,5.730627927272728073e+00,5.573406545454544059e+00,4.875497672727268750e+00,4.876799999999999358e+00,4.545842618181821670e+00,4.168306254545456113e+00,4.169663999999999149e+00,3.755551636363630319e+00,8.600173950195312500e+00,8.646769523620605469e+00,8.628497123718261719e+00,8.577297210693359375e+00,8.741043090820312500e+00,8.816319465637207031e+00,8.813596725463867188e+00,8.742170333862304688e+00,8.682759284973144531e+00,8.658490180969238281e+00,6.198187351226806641e+00,6.077084064483642578e+00,5.884821891784667969e+00,5.495377540588378906e+00,5.029203414916992188e+00,4.764306068420410156e+00,4.622311115264892578e+00,4.765413284301757812e+00,5.159509181976318359e+00,5.728360176086425781e+00,8.600173950195312500e+00,8.646769523620605469e+00,8.628497123718261719e+00,8.577297210693359375e+00,8.741043090820312500e+00,8.816319465637207031e+00,8.813596725463867188e+00,8.742170333862304688e+00,8.682759284973144531e+00,8.658490180969238281e+00,6.198187351226806641e+00,6.077084064483642578e+00,5.884821891784667969e+00,5.495377540588378906e+00,5.029203414916992188e+00,4.764306068420410156e+00,4.622311115264892578e+00,4.765413284301757812e+00,5.159509181976318359e+00,5.728360176086425781e+00
1.899999999999999911e+00,8.544153599999997795e+00,8.482473163636361946e+00,8.454902618181817431e+00,8.474603781818180082e+00,8.484135709090907085e+00,8.492697818181817127e+00,8.499403418181817216e+00,8.432513672727271370e+00,8.339023199999997971e+00,8.251268509090907699e+00,6.243994254545455647e+00,5.730184581818182465e+00,5.773964945454547859e+00,5.458081309090906608e+00,4.877160218181808560e+00,4.876799999999995805e+00,4.466677745454540549e+00,4.169386909090913029e+00,4.169663999999995596e+00,3.590571709090911945e+00,8.602564811706542969e+00,8.650086402893066406e+00,8.630904197692871094e+00,8.578407287597656250e+00,8.741020202636718750e+00,8.815670967102050781e+00,8.812681198120117188e+00,8.741580009460449219e+00,8.682992935180664062e+00,8.659870147705078125e+00,6.265143871307373047e+00,6.210390090942382812e+00,6.073684215545654297e+00,5.725043296813964844e+00,5.285277366638183594e+00,5.033669471740722656e+00,4.892643928527832031e+00,5.027352333068847656e+00,5.406771659851074219e+00,5.958049774169921875e+00,8.602564811706542969e+00,8.650086402893066406e+00,8.630904197692871094e+00,8.578407287597656250e+00,8.741020202636718750e+00,8.815670967102050781e+00,8.812681198120117188e+00,8.741580009460449219e+00,8.682992935180664062e+00,8.659870147705078125e+00,6.265143871307373047e+00,6.210390090942382812e+00,6.073684215545654297e+00,5.725043296813964844e+00,5.285277366638183594e+00,5.033669471740722656e+00,4.892643928527832031e+00,5.027352333068847656e+00,5.406771659851074219e+00,5.958049774169921875e+00
2.000000000000000000e+00,8.541465818181816161e+00,8.475629018181818353e+00,8.456869963636362897e+00,8.476072363636362184e+00,8.484994690909088533e+00,8.493556799999998574e+00,8.496937309090906609e+00,8.423175709090907404e+00,8.329657527272726014e+00,8.246447127272725552e+00,6.146846181818181876e+00,5.676096436363633480e+00,5.794691345454545228e+00,5.334277090909087526e+00,4.877271054545446738e+00,4.879986545454538138e+00,4.391863199999993306e+00,4.169386909090905924e+00,4.169248363636355315e+00,3.429554181818187608e+00,8.604159355163574219e+00,8.654239654541015625e+00,8.636281013488769531e+00,8.582042694091796875e+00,8.746446609497070312e+00,8.822766304016113281e+00,8.821716308593750000e+00,8.751998901367187500e+00,8.694178581237792969e+00,8.671989440917968750e+00,6.162369251251220703e+00,6.011047840118408203e+00,5.801587581634521484e+00,5.403270244598388672e+00,4.934894084930419922e+00,4.680133819580078125e+00,4.558230400085449219e+00,4.721456050872802734e+00,5.134085655212402344e+00,5.721340179443359375e+00,8.604159355163574219e+00,8.654239654541015625e+00,8.636281013488769531e+00,8.582042694091796875e+00,8.746446609497070312e+00,8.822766304016113281e+00,8.821716308593750000e+00,8.751998901367187500e+00,8.694178581237792969e+00,8.671989440917968750e+00,6.162369251251220703e+00,6.011047840118408203e+00,5.801587581634521484e+00,5.403270244598388672e+00,4.934894084930419922e+00,4.680133819580078125e+00,4.558230400085449219e+00,4.721456050872802734e+00,5.134085655212402344e+00,5.721340179443359375e+00
2.100000000000000089e+00,8.537835927272725556e+00,8.469643854545452655e+00,8.458809600000000373e+00,8.477430109090908772e+00,8.485853672727271757e+00,8.494415781818181799e+00,8.493529090909088808e+00,8.413837745454545214e+00,8.320291854545452281e+00,8.243177454545453031e+00,6.049642690909089460e+00,5.631457090909091079e+00,5.795300945454540553e+00,5.210445163636360455e+00,4.877187927272716550e+00,4.879626327272724495e+00,4.331956145454537221e+00,4.169248363636363308e+00,4.169885672727257742e+00,3.280756363636358586e+00,8.604651451110839844e+00,8.653600692749023438e+00,8.636362075805664062e+00,8.585418701171875000e+00,8.752056121826171875e+00,8.829170227050781250e+00,8.827775001525878906e+00,8.756657600402832031e+00,8.696773529052734375e+00,8.672140121459960938e+00,6.088528156280517578e+00,5.862636566162109375e+00,5.591478824615478516e+00,5.147060394287109375e+00,4.648899078369140625e+00,4.377607345581054688e+00,4.250313758850097656e+00,4.417435646057128906e+00,4.841067314147949219e+00,5.442183494567871094e+00,8.604651451110839844e+00,8.653600692749023438e+00,8.636362075805664062e+00,8.585418701171875000e+00,8.752056121826171875e+00,8.829170227050781250e+00,8.827775001525878906e+00,8.756657600402832031e+00,8.696773529052734375e+00,8.672140121459960938e+00,6.088528156280517578e+00,5.862636566162109375e+00,5.591478824615478516e+00,5.147060394287109375e+00,4.648899078369140625e+00,4.377607345581054688e+00,4.250313758850097656e+00,4.417435646057128906e+00,4.841067314147949219e+00,5.442183494567871094e+00
2.200000000000000178e+00,8.533347054545453503e+00,8.464628509090909247e+00,8.460804654545453829e+00,8.478704727272726061e+00,8.486712654545453205e+00,8.495247054545453480e+00,8.489206472727271802e+00,8.404499781818179471e+00,8.310926181818180325e+00,8.241514909090907892e+00,5.959144799999998909e+00,5.604939490909090161e+00,5.793028799999994760e+00,5.095036799999998145e+00,4.877215636363625428e+00,4.863693600000001283e+00,4.286540945454535567e+00,4.169276072727278404e+00,4.173598690909074982e+00,3.155012509090899364e+00,8.612043380737304688e+00,8.674202919006347656e+00,8.657329559326171875e+00,8.602351188659667969e+00,8.774822235107421875e+00,8.855780601501464844e+00,8.860418319702148438e+00,8.793340682983398438e+00,8.734923362731933594e+00,8.714360237121582031e+00,6.372048854827880859e+00,6.435327053070068359e+00,6.475374221801757812e+00,6.292998790740966797e+00,6.002063274383544922e+00,5.884211540222167969e+00,5.838240623474121094e+00,6.007721424102783203e+00,6.368393898010253906e+00,6.873738765716552734e+00,8.612043380737304688e+00,8.674202919006347656e+00,8.657329559326171875e+00,8.602351188659667969e+00,8.774822235107421875e+00,8.855780601501464844e+00,8.860418319702148438e+00,8.793340682983398438e+00,8.734923362731933594e+00,8.714360237121582031e+00,6.372048854827880859e+00,6.435327053070068359e+00,6.475374221801757812e+00,6.292998790740966797e+00,6.002063274383544922e+00,5.884211540222167969e+00,5.838240623474121094e+00,6.007721424102783203e+00,6.368393898010253906e+00,6.873738765716552734e+00
2.299999999999999822e+00,8.527971490909088459e+00,8.460499854545453502e+00,8.462771999999999295e+00,8.479840799999998069e+00,8.487543927272724886e+00,8.496272290909089975e+00,8.483969454545453814e+00,8.395134109090907515e+00,8.301782181818181172e+00,8.241431781818180369e+00,5.882889381818180219e+00,5.591749963636367227e+00,5.795661163636358637e+00,4.998221236363636244e+00,4.877215636363627205e+00,4.830719781818181069e+00,4.246335054545446575e+00,4.169331490909094384e+00,4.176702109090898674e+00,3.065706109090896803e+00,8.608051300048828125e+00,8.658543586730957031e+00,8.641634941101074219e+00,8.589924812316894531e+00,8.757463455200195312e+00,8.835334777832031250e+00,8.834596633911132812e+00,8.763931274414062500e+00,8.704364776611328125e+00,8.680161476135253906e+00,6.036419868469238281e+00,5.755908966064453125e+00,5.441529273986816406e+00,4.965979576110839844e+00,4.448289394378662109e+00,4.171950340270996094e+00,4.052531242370605469e+00,4.233586311340332031e+00,4.675092697143554688e+00,5.296263694763183594e+00,8.608051300048828125e+00,8.658543586730957031e+00,8.641634941101074219e+00,8.589924812316894531e+00,8.757463455200195312e+00,8.835334777832031250e+00,8.834596633911132812e+00,8.763931274414062500e+00,8.704364776611328125e+00,8.680161476135253906e+00,6.036419868469238281e+00,5.755908966064453125e+00,5.441529273986816406e+00,4.965979576110839844e+00,4.448289394378662109e+00,4.171950340270996094e+00,4.052531242370605469e+00,4.233586311340332031e+00,4.675092697143554688e+00,5.296263694763183594e+00
2.399999999999999911e+00,8.521626109090906454e+00,8.457257890909090747e+00,8.464988727272725555e+00,8.480893745454544330e+00,8.488430618181817877e+00,8.497934836363635114e+00,8.477624072727270033e+00,8.385796145454545325e+00,8.293718836363636271e+00,8.242706399999999434e+00,5.828080799999996842e+00,5.591860800000000964e+00,5.794608218181817705e+00,4.928311199999998671e+00,4.877187927272717438e+00,4.786385236363638107e+00,4.209177163636351082e+00,4.169414618181825460e+00,4.165313672727265271e+00,3.020013818181805476e+00,8.612069129943847656e+00,8.660853385925292969e+00,8.640788078308105469e+00,8.588944435119628906e+00,8.752992630004882812e+00,8.828225135803222656e+00,8.825771331787109375e+00,8.754606246948242188e+00,8.695732116699218750e+00,8.672765731811523438e+00,6.276854515075683594e+00,6.233947277069091797e+00,6.114037036895751953e+00,5.779697418212890625e+00,5.352025508880615234e+00,5.110663890838623047e+00,4.976373672485351562e+00,5.113177776336669922e+00,5.490257740020751953e+00,6.036873817443847656e+00,8.612069129943847656e+00,8.660853385925292969e+00,8.640788078308105469e+00,8.588944435119628906e+00,8.752992630004882812e+00,8.828225135803222656e+00,8.825771331787109375e+00,8.754606246948242188e+00,8.695732116699218750e+00,8.672765731811523438e+00,6.276854515075683594e+00,6.233947277069091797e+00,6.114037036895751953e+00,5.779697418212890625e+00,5.352025508880615234e+00,5.110663890838623047e+00,4.976373672485351562e+00,5.113177776336669922e+00,5.490257740020751953e+00,6.036873817443847656e+00
2.500000000000000000e+00,8.514421745454543000e+00,8.454985745454544954e+00,8.467537963636363685e+00,8.481586472727272508e+00,8.489289599999999325e+00,8.499735927272725533e+00,8.469726981818180178e+00,8.376458181818181359e+00,8.285406109090907023e+00,8.244507490909089853e+00,5.797489963636362376e+00,5.605244290909091376e+00,5.779839272727271826e+00,4.888576363636363276e+00,4.877132509090900570e+00,4.739362909090905518e+00,4.179473018181807831e+00,4.169525454545457421e+00,4.124027127272722915e+00,3.011396290909082563e+00,8.613574028015136719e+00,8.663488388061523438e+00,8.642934799194335938e+00,8.588828086853027344e+00,8.751894950866699219e+00,8.826921463012695312e+00,8.824851989746093750e+00,8.754631042480468750e+00,8.697109222412109375e+00,8.675793647766113281e+00,6.282239913940429688e+00,6.256430149078369141e+00,6.150809288024902344e+00,5.827174186706542969e+00,5.406174182891845703e+00,5.170736312866210938e+00,5.042502403259277344e+00,5.183494091033935547e+00,5.563109397888183594e+00,6.111953735351562500e+00,8.613574028015136719e+00,8.663488388061523438e+00,8.642934799194335938e+00,8.588828086853027344e+00,8.751894950866699219e+00,8.826921463012695312e+00,8.824851989746093750e+00,8.754631042480468750e+00,8.697109222412109375e+00,8.675793647766113281e+00,6.282239913940429688e+00,6.256430149078369141e+00,6.150809288024902344e+00,5.827174186706542969e+00,5.406174182891845703e+00,5.170736312866210938e+00,5.042502403259277344e+00,5.183494091033935547e+00,5.563109397888183594e+00,6.111953735351562500e+00
2.600000000000000089e+00,8.506496945454545155e+00,8.453572581818180609e+00,8.469643854545454431e+00,8.481863563636363068e+00,8.490120872727271006e+00,8.501093672727270345e+00,8.460749236363634296e+00,8.367120218181817393e+00,8.275541672727271703e+00,8.248109672727272468e+00,5.790784363636364063e+00,5.631900436363636686e+00,5.739993600000000029e+00,4.873751999999997864e+00,4.877049381818174822e+00,4.687214400000002001e+00,4.165812436363624194e+00,4.169663999999997372e+00,4.038710836363635259e+00,3.025555636363631784e+00,8.609596252441406250e+00,8.656293869018554688e+00,8.636711120605468750e+00,8.586490631103515625e+00,8.751852035522460938e+00,8.827711105346679688e+00,8.825119018554687500e+00,8.753181457519531250e+00,8.693222999572753906e+00,8.668798446655273438e+00,6.110635280609130859e+00,5.943887233734130859e+00,5.716373920440673828e+00,5.300166130065917969e+00,4.816659927368164062e+00,4.545438766479492188e+00,4.407494544982910156e+00,4.560615062713623047e+00,4.968527793884277344e+00,5.553022384643554688e+00,8.609596252441406250e+00,8.656293869018554688e+00,8.636711120605468750e+00,8.586490631103515625e+00,8.751852035522460938e+00,8.827711105346679688e+00,8.825119018554687500e+00,8.753181457519531250e+00,8.693222999572753906e+00,8.668798446655273438e+00,6.110635280609130859e+00,5.943887233734130859e+00,5.716373920440673828e+00,5.300166130065917969e+00,4.816659927368164062e+00,4.545438766479492188e+00,4.407494544982910156e+00,4.560615062713623047e+00,4.968527793884277344e+00,5.553022384643554688e+00
2.700000000000000178e+00,8.498378181818178945e+00,8.453129236363636778e+00,8.471417236363635084e+00,8.482445454545453956e+00,8.490952145454542688e+00,8.501537018181815952e+00,8.451300436363634816e+00,8.357754545454545436e+00,8.265843490909089653e+00,8.254842981818178771e+00,5.790313309090910465e+00,5.676484363636363994e+00,5.670249818181818391e+00,4.872588218181817865e+00,4.876938545454542862e+00,4.621737818181824053e+00,4.165950981818178356e+00,4.169663999999995596e+00,3.910971927272719029e+00,3.041876290909091285e+00,8.604949951171875000e+00,8.649565696716308594e+00,8.628365516662597656e+00,8.577498435974121094e+00,8.741012573242187500e+00,8.815593719482421875e+00,8.812213897705078125e+00,8.740141868591308594e+00,8.680666923522949219e+00,8.656989097595214844e+00,6.133587837219238281e+00,6.045699119567871094e+00,5.881594657897949219e+00,5.510917186737060547e+00,5.055779457092285156e+00,4.794836521148681641e+00,4.652358055114746094e+00,4.792670726776123047e+00,5.182120323181152344e+00,5.745408535003662109e+00,8.604949951171875000e+00,8.649565696716308594e+00,8.628365516662597656e+00,8.577498435974121094e+00,8.741012573242187500e+00,8.815593719482421875e+00,8.812213897705078125e+00,8.740141868591308594e+00,8.680666923522949219e+00,8.656989097595214844e+00,6.133587837219238281e+00,6.045699119567871094e+00,5.881594657897949219e+00,5.510917186737060547e+00,5.055779457092285156e+00,4.794836521148681641e+00,4.652358055114746094e+00,4.792670726776123047e+00,5.182120323181152344e+00,5.745408535003662109e+00
2.799999999999999822e+00,8.490259418181818063e+00,8.453572581818180609e+00,8.473052072727270456e+00,8.483276727272725637e+00,8.491838836363633902e+00,8.500955127272726841e+00,8.441851636363635336e+00,8.348388872727269927e+00,8.257669309090909238e+00,8.262961745454544982e+00,5.772108436363636130e+00,5.730627927272728073e+00,5.573406545454544059e+00,4.875497672727268750e+00,4.876799999999999358e+00,4.545842618181821670e+00,4.168306254545456113e+00,4.169663999999999149e+00,3.755551636363630319e+00,3.049440872727271934e+00,8.596512794494628906e+00,8.639484405517578125e+00,8.617853164672851562e+00,8.566904067993164062e+00,8.730410575866699219e+00,8.804883003234863281e+00,8.801333427429199219e+00,8.729065895080566406e+00,8.669378280639648438e+00,8.645591735839843750e+00,6.042799949645996094e+00,5.943073749542236328e+00,5.770761489868164062e+00,5.394591808319091797e+00,4.936686992645263672e+00,4.675489425659179688e+00,4.535719394683837891e+00,4.680117607116699219e+00,5.074557781219482422e+00,5.643213272094726562e+00,8.596512794494628906e+00,8.639484405517578125e+00,8.617853164672851562e+00,8.566904067993164062e+00,8.730410575866699219e+00,8.804883003234863281e+00,8.801333427429199219e+00,8.729065895080566406e+00,8.669378280639648438e+00,8.645591735839843750e+00,6.042799949645996094e+00,5.943073749542236328e+00,5.770761489868164062e+00,5.394591808319091797e+00,4.936686992645263672e+00,4.675489425659179688e+00,4.535719394683837891e+00,4.680117607116699219e+00,5.074557781219482422e+00,5.643213272094726562e+00
2.899999999999999911e+00,8.482473163636361946e+00,8.454902618181817431e+00,8.474603781818180082e+00,8.484135709090907085e+00,8.492697818181817127e+00,8.499403418181817216e+00,8.432513672727271370e+00,8.339023199999997971e+00,8.251268509090907699e+00,8.271163636363635163e+00,5.730184581818182465e+00,5.773964945454547859e+00,5.458081309090906608e+00,4.877160218181808560e+00,4.876799999999995805e+00,4.466677745454540549e+00,4.169386909090913029e+00,4.169663999999995596e+00,3.590571709090911945e+00,3.049191490909093361e+00,8.586252212524414062e+00,8.627099037170410156e+00,8.604743957519531250e+00,8.553999900817871094e+00,8.717549324035644531e+00,8.791824340820312500e+00,8.788206100463867188e+00,8.715712547302246094e+00,8.655673027038574219e+00,8.631738662719726562e+00,5.964474678039550781e+00,5.880615711212158203e+00,5.726260185241699219e+00,5.365524768829345703e+00,4.920382022857666016e+00,4.667715549468994141e+00,4.532602787017822266e+00,4.678162574768066406e+00,5.070506095886230469e+00,5.635171413421630859e+00,8.586252212524414062e+00,8.627099037170410156e+00,8.604743957519531250e+00,8.553999900817871094e+00,8.717549324035644531e+00,8.791824340820312500e+00,8.788206100463867188e+00,8.715712547302246094e+00,8.655673027038574219e+00,8.631738662719726562e+00,5.964474678039550781e+00,5.880615711212158203e+00,5.726260185241699219e+00,5.365524768829345703e+00,4.920382022857666016e+00,4.667715549468994141e+00,4.532602787017822266e+00,4.678162574768066406e+00,5.070506095886230469e+00,5.635171413421630859e+00
3.000000000000000000e+00,8.475629018181818353e+00,8.456869963636362897e+00,8.476072363636362184e+00,8.484994690909088533e+00,8.493556799999998574e+00,8.496937309090906609e+00,8.423175709090907404e+00,8.329657527272726014e+00,8.246447127272725552e+00,8.279171563636362308e+00,5.676096436363633480e+00,5.794691345454545228e+00,5.334277090909087526e+00,4.877271054545446738e+00,4.879986545454538138e+00,4.391863199999993306e+00,4.169386909090905924e+00,4.169248363636355315e+00,3.429554181818187608e+00,3.046947054545461331e+00,8.573482513427734375e+00,8.612736701965332031e+00,8.590671539306640625e+00,8.539560317993164062e+00,8.703830718994140625e+00,8.778631210327148438e+00,8.775246620178222656e+00,8.702728271484375000e+00,8.642424583435058594e+00,8.618194580078125000e+00,5.777850627899169922e+00,5.608754158020019531e+00,5.384771823883056641e+00,4.973111629486083984e+00,4.495273113250732422e+00,4.229608058929443359e+00,4.100826263427734375e+00,4.264073848724365234e+00,4.682108879089355469e+00,5.276560783386230469e+00,8.573482513427734375e+00,8.612736701965332031e+00,8.590671539306640625e+00,8.539560317993164062e+00,8.703830718994140625e+00,8.778631210327148438e+00,8.775246620178222656e+00,8.702728271484375000e+00,8.642424583435058594e+00,8.618194580078125000e+00,5.777850627899169922e+00,5.608754158020019531e+00,5.384771823883056641e+00,4.973111629486083984e+00,4.495273113250732422e+00,4.229608058929443359e+00,4.100826263427734375e+00,4.264073848724365234e+00,4.682108879089355469e+00,5.276560783386230469e+00
3.100000000000000089e+00,8.469643854545452655e+00,8.458809600000000373e+00,8.477430109090908772e+00,8.485853672727271757e+00,8.494415781818181799e+00,8.493529090909088808e+00,8.413837745454545214e+00,8.320291854545452281e+00,8.243177454545453031e+00,8.287207199999999219e+00,5.631457090909091079e+00,5.795300945454540553e+00,5.210445163636360455e+00,4.877187927272716550e+00,4.879626327272724495e+00,4.331956145454537221e+00,4.169248363636363308e+00,4.169885672727257742e+00,3.280756363636358586e+00,3.046836218181828038e+00,8.561085700988769531e+00,8.601915359497070312e+00,8.577093124389648438e+00,8.524724006652832031e+00,8.685217857360839844e+00,8.756909370422363281e+00,8.749053955078125000e+00,8.674411773681640625e+00,8.614009857177734375e+00,8.590272903442382812e+00,5.929146289825439453e+00,6.006202697753906250e+00,5.984465599060058594e+00,5.717970848083496094e+00,5.332579612731933594e+00,5.106774330139160156e+00,4.964973926544189453e+00,5.076690673828125000e+00,5.423600673675537109e+00,5.936812400817871094e+00,8.561085700988769531e+00,8.601915359497070312e+00,8.577093124389648438e+00,8.524724006652832031e+00,8.685217857360839844e+00,8.756909370422363281e+00,8.749053955078125000e+00,8.674411773681640625e+00,8.614009857177734375e+00,8.590272903442382812e+00,5.929146289825439453e+00,6.006202697753906250e+00,5.984465599060058594e+00,5.717970848083496094e+00,5.332579612731933594e+00,5.106774330139160156e+00,4.964973926544189453e+00,5.076690673828125000e+00,5.423600673675537109e+00,5.936812400817871094e+00
3.200000000000000178e+00,8.464628509090909247e+00,8.460804654545453829e+00,8.478704727272726061e+00,8.486712654545453205e+00,8.495247054545453480e+00,8.489206472727271802e+00,8.404499781818179471e+00,8.310926181818180325e+00,8.241514909090907892e+00,8.295242836363634353e+00,5.604939490909090161e+00,5.793028799999994760e+00,5.095036799999998145e+00,4.877215636363625428e+00,4.863693600000001283e+00,4.286540945454535567e+00,4.169276072727278404e+00,4.173598690909074982e+00,3.155012509090899364e+00,3.049440872727272378e+00,8.547216415405273438e+00,8.582432746887207031e+00,8.559243202209472656e+00,8.507388114929199219e+00,8.671301841735839844e+00,8.745742797851562500e+00,8.742152214050292969e+00,8.669463157653808594e+00,8.608994483947753906e+00,8.584897994995117188e+00,5.564210891723632812e+00,5.376626968383789062e+00,5.141577243804931641e+00,4.723542213439941406e+00,4.243738174438476562e+00,3.980275392532348633e+00,3.859433650970458984e+00,4.032789230346679688e+00,4.461875915527343750e+00,5.067805767059326172e+00,8.547216415405273438e+00,8.582432746887207031e+00,8.559243202209472656e+00,8.507388114929199219e+00,8.671301841735839844e+00,8.745742797851562500e+00,8.742152214050292969e+00,8.669463157653808594e+00,8.608994483947753906e+00,8.584897994995117188e+00,5.564210891723632812e+00,5.376626968383789062e+00,5.141577243804931641e+00,4.723542213439941406e+00,4.243738174438476562e+00,3.980275392532348633e+00,3.859433650970458984e+00,4.032789230346679688e+00,4.461875915527343750e+00,5.067805767059326172e+00
3.299999999999999822e+00,8.460499854545453502e+00,8.462771999999999295e+00,8.479840799999998069e+00,8.487543927272724886e+00,8.496272290909089975e+00,8.483969454545453814e+00,8.395134109090907515e+00,8.301782181818181172e+00,8.241431781818180369e+00,8.303278472727271264e+00,5.591749963636367227e+00,5.795661163636358637e+00,4.998221236363636244e+00,4.877215636363627205e+00,4.830719781818181069e+00,4.246335054545446575e+00,4.169331490909094384e+00,4.176702109090898674e+00,3.065706109090896803e+00,3.051657599999990644e+00,8.537320137023925781e+00,8.574206352233886719e+00,8.548359870910644531e+00,8.490663528442382812e+00,8.650238990783691406e+00,8.722589492797851562e+00,8.718710899353027344e+00,8.647899627685546875e+00,8.590822219848632812e+00,8.571247100830078125e+00,5.702874660491943359e+00,5.733167648315429688e+00,5.684274673461914062e+00,5.406020164489746094e+00,5.019293308258056641e+00,4.806665420532226562e+00,4.697786331176757812e+00,4.851584911346435547e+00,5.238764762878417969e+00,5.792598247528076172e+00,8.537320137023925781e+00,8.574206352233886719e+00,8.548359870910644531e+00,8.490663528442382812e+00,8.650238990783691406e+00,8.722589492797851562e+00,8.718710899353027344e+00,8.647899627685546875e+00,8.590822219848632812e+00,8.571247100830078125e+00,5.702874660491943359e+00,5.733167648315429688e+00,5.684274673461914062e+00,5.406020164489746094e+00,5.019293308258056641e+00,4.806665420532226562e+00,4.697786331176757812e+00,4.851584911346435547e+00,5.238764762878417969e+00,5.792598247528076172e+00
3.399999999999999911e+00,8.457257890909090747e+00,8.464988727272725555e+00,8.480893745454544330e+00,8.488430618181817877e+00,8.497934836363635114e+00,8.477624072727270033e+00,8.385796145454545325e+00,8.293718836363636271e+00,8.242706399999999434e+00,8.311618909090908502e+00,5.591860800000000964e+00,5.794608218181817705e+00,4.928311199999998671e+00,4.877187927272717438e+00,4.786385236363638107e+00,4.209177163636351082e+00,4.169414618181825460e+00,4.165313672727265271e+00,3.020013818181805476e+00,3.046088072727259455e+00,8.525071144104003906e+00,8.559535980224609375e+00,8.533863067626953125e+00,8.481363296508789062e+00,8.644684791564941406e+00,8.718214035034179688e+00,8.714550018310546875e+00,8.641921043395996094e+00,8.581515312194824219e+00,8.558576583862304688e+00,5.639994144439697266e+00,5.663949966430664062e+00,5.624012470245361328e+00,5.357849121093750000e+00,4.986744880676269531e+00,4.785186767578125000e+00,4.678434848785400391e+00,4.827788352966308594e+00,5.204131603240966797e+00,5.742566585540771484e+00,8.525071144104003906e+00,8.559535980224609375e+00,8.533863067626953125e+00,8.481363296508789062e+00,8.644684791564941406e+00,8.718214035034179688e+00,8.714550018310546875e+00,8.641921043395996094e+00,8.581515312194824219e+00,8.558576583862304688e+00,5.639994144439697266e+00,5.663949966430664062e+00,5.624012470245361328e+00,5.357849121093750000e+00,4.986744880676269531e+00,4.785186767578125000e+00,4.678434848785400391e+00,4.827788352966308594e+00,5.204131603240966797e+00,5.742566585540771484e+00
3.500000000000000000e+00,8.454985745454544954e+00,8.467537963636363685e+00,8.481586472727272508e+00,8.489289599999999325e+00,8.499735927272725533e+00,8.469726981818180178e+00,8.376458181818181359e+00,8.285406109090907023e+00,8.244507490909089853e+00,8.319515999999998357e+00,5.605244290909091376e+00,5.779839272727271826e+00,4.888576363636363276e+00,4.877132509090900570e+00,4.739362909090905518e+00,4.179473018181807831e+00,4.169525454545457421e+00,4.124027127272722915e+00,3.011396290909082563e+00,3.023255781818160237e+00,8.518018722534179688e+00,8.561009407043457031e+00,8.537019729614257812e+00,8.484910011291503906e+00,8.655889511108398438e+00,8.733797073364257812e+00,8.735099792480468750e+00,8.664382934570312500e+00,8.602722167968750000e+00,8.580095291137695312e+00,5.717197418212890625e+00,5.855302333831787109e+00,5.969549179077148438e+00,5.844154357910156250e+00,5.595825195312500000e+00,5.496091842651367188e+00,5.452857971191406250e+00,5.616987228393554688e+00,5.965794563293457031e+00,6.454600334167480469e+00,8.518018722534179688e+00,8.561009407043457031e+00,8.537019729614257812e+00,8.484910011291503906e+00,8.655889511108398438e+00,8.733797073364257812e+00,8.735099792480468750e+00,8.664382934570312500e+00,8.602722167968750000e+00,8.580095291137695312e+00,5.717197418212890625e+00,5.855302333831787109e+00,5.969549179077148438e+00,5.844154357910156250e+00,5.595825195312500000e+00,5.496091842651367188e+00,5.452857971191406250e+00,5.616987228393554688e+00,5.965794563293457031e+00,6.454600334167480469e+00
3.600000000000000089e+00,8.453572581818180609e+00,8.469643854545454431e+00,8.481863563636363068e+00,8.490120872727271006e+00,8.501093672727270345e+00,8.460749236363634296e+00,8.367120218181817393e+00,8.275541672727271703e+00,8.248109672727272468e+00,8.327274545454544707e+00,5.631900436363636686e+00,5.739993600000000029e+00,4.873751999999997864e+00,4.877049381818174822e+00,4.687214400000002001e+00,4.165812436363624194e+00,4.169663999999997372e+00,4.038710836363635259e+00,3.025555636363631784e+00,2.989561527272702968e+00,8.507298469543457031e+00,8.544907569885253906e+00,8.521319389343261719e+00,8.476884841918945312e+00,8.650735855102539062e+00,8.728962898254394531e+00,8.728672027587890625e+00,8.654556274414062500e+00,8.588508605957031250e+00,8.560613632202148438e+00,5.635063648223876953e+00,5.694971561431884766e+00,5.739147186279296875e+00,5.558511734008789062e+00,5.272084236145019531e+00,5.141350746154785156e+00,5.073947906494140625e+00,5.227442264556884766e+00,5.576269626617431641e+00,6.068811416625976562e+00,8.507298469543457031e+00,8.544907569885253906e+00,8.521319389343261719e+00,8.476884841918945312e+00,8.650735855102539062e+00,8.728962898254394531e+00,8.728672027587890625e+00,8.654556274414062500e+00,8.588508605957031250e+00,8.560613632202148438e+00,5.635063648223876953e+00,5.694971561431884766e+00,5.739147186279296875e+00,5.558511734008789062e+00,5.272084236145019531e+00,5.141350746154785156e+00,5.073947906494140625e+00,5.227442264556884766e+00,5.576269626617431641e+00,6.068811416625976562e+00
3.700000000000000178e+00,8.453129236363636778e+00,8.471417236363635084e+00,8.482445454545453956e+00,8.490952145454542688e+00,8.501537018181815952e+00,8.451300436363634816e+00,8.357754545454545436e+00,8.265843490909089653e+00,8.254842981818178771e+00,8.334589745454543674e+00,5.676484363636363994e+00,5.670249818181818391e+00,4.872588218181817865e+00,4.876938545454542862e+00,4.621737818181824053e+00,4.165950981818178356e+00,4.169663999999995596e+00,3.910971927272719029e+00,3.041876290909091285e+00,2.935861309090884497e+00,8.497620582580566406e+00,8.530277252197265625e+00,8.504754066467285156e+00,8.454858779907226562e+00,8.620401382446289062e+00,8.694800376892089844e+00,8.691442489624023438e+00,8.617974281311035156e+00,8.556015014648437500e+00,8.531405448913574219e+00,5.530579090118408203e+00,5.484552383422851562e+00,5.389922142028808594e+00,5.084387779235839844e+00,4.689312458038330078e+00,4.476704120635986328e+00,4.370640277862548828e+00,4.529419898986816406e+00,4.920352935791015625e+00,5.475450515747070312e+00,8.497620582580566406e+00,8.530277252197265625e+00,8.504754066467285156e+00,8.454858779907226562e+00,8.620401382446289062e+00,8.694800376892089844e+00,8.691442489624023438e+00,8.617974281311035156e+00,8.556015014648437500e+00,8.531405448913574219e+00,5.530579090118408203e+00,5.484552383422851562e+00,5.389922142028808594e+00,5.084387779235839844e+00,4.689312458038330078e+00,4.476704120635986328e+00,4.370640277862548828e+00,4.529419898986816406e+00,4.920352935791015625e+00,5.475450515747070312e+00
3.799999999999999822e+00,8.453572581818180609e+00,8.473052072727270456e+00,8.483276727272725637e+00,8.491838836363633902e+00,8.500955127272726841e+00,8.441851636363635336e+00,8.348388872727269927e+00,8.257669309090909238e+00,8.262961745454544982e+00,8.341683272727271614e+00,5.730627927272728073e+00,5.573406545454544059e+00,4.875497672727268750e+00,4.876799999999999358e+00,4.545842618181821670e+00,4.168306254545456113e+00,4.169663999999999149e+00,3.755551636363630319e+00,3.049440872727271934e+00,2.847025963636339974e+00,8.488437652587890625e+00,8.519810676574707031e+00,8.493970870971679688e+00,8.441784858703613281e+00,8.604341506958007812e+00,8.677506446838378906e+00,8.672780036926269531e+00,8.599437713623046875e+00,8.539001464843750000e+00,8.515471458435058594e+00,5.423962593078613281e+00,5.288621902465820312e+00,5.097409248352050781e+00,4.710485458374023438e+00,4.250362396240234375e+00,3.994878292083740234e+00,3.873866558074951172e+00,4.041942596435546875e+00,4.462594032287597656e+00,5.058488845825195312e+00,8.488437652587890625e+00,8.519810676574707031e+00,8.493970870971679688e+00,8.441784858703613281e+00,8.604341506958007812e+00,8.677506446838378906e+00,8.672780036926269531e+00,8.599437713623046875e+00,8.539001464843750000e+00,8.515471458435058594e+00,5.423962593078613281e+00,5.288621902465820312e+00,5.097409248352050781e+00,4.710485458374023438e+00,4.250362396240234375e+00,3.994878292083740234e+00,3.873866558074951172e+00,4.041942596435546875e+00,4.462594032287597656e+00,5.058488845825195312e+00
3.899999999999999911e+00,8.454902618181817431e+00,8.474603781818180082e+00,8.484135709090907085e+00,8.492697818181817127e+00,8.499403418181817216e+00,8.432513672727271370e+00,8.339023199999997971e+00,8.251268509090907699e+00,8.271163636363635163e+00,8.350217672727271889e+00,5.773964945454547859e+00,5.458081309090906608e+00,4.877160218181808560e+00,4.876799999999995805e+00,4.466677745454540549e+00,4.169386909090913029e+00,4.169663999999995596e+00,3.590571709090911945e+00,3.049191490909093361e+00,2.716100509090887627e+00,8.482734680175781250e+00,8.513411521911621094e+00,8.486665725708007812e+00,8.434476852416992188e+00,8.594367027282714844e+00,8.665731430053710938e+00,8.659838676452636719e+00,8.586143493652343750e+00,8.526117324829101562e+00,8.503142356872558594e+00,5.469720840454101562e+00,5.419410705566406250e+00,5.292580127716064453e+00,4.947899341583251953e+00,4.511331081390380859e+00,4.258708477020263672e+00,4.123511314392089844e+00,4.269553184509277344e+00,4.663914203643798828e+00,5.231820106506347656e+00,8.482734680175781250e+00,8.513411521911621094e+00,8.486665725708007812e+00,8.434476852416992188e+00,8.594367027282714844e+00,8.665731430053710938e+00,8.659838676452636719e+00,8.586143493652343750e+00,8.526117324829101562e+00,8.503142356872558594e+00,5.469720840454101562e+00,5.419410705566406250e+00,5.292580127716064453e+00,4.947899341583251953e+00,4.511331081390380859e+00,4.258708477020263672e+00,4.123511314392089844e+00,4.269553184509277344e+00,4.663914203643798828e+00,5.231820106506347656e+00
4.000000000000000000e+00,8.456869963636362897e+00,8.476072363636362184e+00,8.484994690909088533e+00,8.493556799999998574e+00,8.496937309090906609e+00,8.423175709090907404e+00,8.329657527272726014e+00,8.246447127272725552e+00,8.279171563636362308e+00,8.359195418181815995e+00,5.794691345454545228e+00,5.334277090909087526e+00,4.877271054545446738e+00,4.879986545454538138e+00,4.391863199999993306e+00,4.169386909090905924e+00,4.169248363636355315e+00,3.429554181818187608e+00,3.046947054545461331e+00,2.564808872727254219e+00,8.479837417602539062e+00,8.511220932006835938e+00,8.483823776245117188e+00,8.431894302368164062e+00,8.592868804931640625e+00,8.664952278137207031e+00,8.659534454345703125e+00,8.586035728454589844e+00,8.526113510131835938e+00,8.503295898437500000e+00,5.435680389404296875e+00,5.405596733093261719e+00,5.298748970031738281e+00,4.972737312316894531e+00,4.551122665405273438e+00,4.310633182525634766e+00,4.183892250061035156e+00,4.335598945617675781e+00,4.732685565948486328e+00,5.301423072814941406e+00,8.479837417602539062e+00,8.511220932006835938e+00,8.483823776245117188e+00,8.431894302368164062e+00,8.592868804931640625e+00,8.664952278137207031e+00,8.659534454345703125e+00,8.586035728454589844e+00,8.526113510131835938e+00,8.503295898437500000e+00,5.435680389404296875e+00,5.405596733093261719e+00,5.298748970031738281e+00,4.972737312316894531e+00,4.551122665405273438e+00,4.310633182525634766e+00,4.183892250061035156e+00,4.335598945617675781e+00,4.732685565948486328e+00,5.301423072814941406e+00
4.099999999999999645e+00,8.458809600000000373e+00,8.477430109090908772e+00,8.485853672727271757e+00,8.494415781818181799e+00,8.493529090909088808e+00,8.413837745454545214e+00,8.320291854545452281e+00,8.243177454545453031e+00,8.287207199999999219e+00,8.368921309090906036e+00,5.795300945454540553e+00,5.210445163636360455e+00,4.877187927272716550e+00,4.879626327272724495e+00,4.331956145454537221e+00,4.169248363636363308e+00,4.169885672727257742e+00,3.280756363636358586e+00,3.046836218181828038e+00,2.424296072727261109e+00,8.479722976684570312e+00,8.513096809387207031e+00,8.486279487609863281e+00,8.435148239135742188e+00,8.597325325012207031e+00,8.670199394226074219e+00,8.665135383605957031e+00,8.591571807861328125e+00,8.531341552734375000e+00,8.508112907409667969e+00,5.358643531799316406e+00,5.294501781463623047e+00,5.160393714904785156e+00,4.814875602722167969e+00,4.381479740142822266e+00,4.137828350067138672e+00,4.014473915100097656e+00,4.173501968383789062e+00,4.580891132354736328e+00,5.161335468292236328e+00,8.479722976684570312e+00,8.513096809387207031e+00,8.486279487609863281e+00,8.435148239135742188e+00,8.597325325012207031e+00,8.670199394226074219e+00,8.665135383605957031e+00,8.591571807861328125e+00,8.531341552734375000e+00,8.508112907409667969e+00,5.358643531799316406e+00,5.294501781463623047e+00,5.160393714904785156e+00,4.814875602722167969e+00,4.381479740142822266e+00,4.137828350067138672e+00,4.014473915100097656e+00,4.173501968383789062e+00,4.580891132354736328e+00,5.161335468292236328e+00
4.200000000000000178e+00,8.460804654545453829e+00,8.478704727272726061e+00,8.486712654545453205e+00,8.495247054545453480e+00,8.489206472727271802e+00,8.404499781818179471e+00,8.310926181818180325e+00,8.241514909090907892e+00,8.295242836363634353e+00,8.379506181818181076e+00,5.793028799999994760e+00,5.095036799999998145e+00,4.877215636363625428e+00,4.863693600000001283e+00,4.286540945454535567e+00,4.169276072727278404e+00,4.173598690909074982e+00,3.155012509090899364e+00,3.049440872727272378e+00,2.328450327272726383e+00,8.482723236083984375e+00,8.517621994018554688e+00,8.490722656250000000e+00,8.440155982971191406e+00,8.602338790893554688e+00,8.675244331359863281e+00,8.670170783996582031e+00,8.596590042114257812e+00,8.536469459533691406e+00,8.513318061828613281e+00,5.355414390563964844e+00,5.311523437500000000e+00,5.192319869995117188e+00,4.856857776641845703e+00,4.429215431213378906e+00,4.187153816223144531e+00,4.061284542083740234e+00,4.216550827026367188e+00,4.619574069976806641e+00,5.195413589477539062e+00,8.482723236083984375e+00,8.517621994018554688e+00,8.490722656250000000e+00,8.440155982971191406e+00,8.602338790893554688e+00,8.675244331359863281e+00,8.670170783996582031e+00,8.596590042114257812e+00,8.536469459533691406e+00,8.513318061828613281e+00,5.355414390563964844e+00,5.311523437500000000e+00,5.192319869995117188e+00,4.856857776641845703e+00,4.429215431213378906e+00,4.187153816223144531e+00,4.061284542083740234e+00,4.216550827026367188e+00,4.619574069976806641e+00,5.195413589477539062e+00
4.299999999999999822e+00,8.462771999999999295e+00,8.479840799999998069e+00,8.487543927272724886e+00,8.496272290909089975e+00,8.483969454545453814e+00,8.395134109090907515e+00,8.301782181818181172e+00,8.241431781818180369e+00,8.303278472727271264e+00,8.391033163636361536e+00,5.795661163636358637e+00,4.998221236363636244e+00,4.877215636363627205e+00,4.830719781818181069e+00,4.246335054545446575e+00,4.169331490909094384e+00,4.176702109090898674e+00,3.065706109090896803e+00,3.051657599999990644e+00,2.279294400000001275e+00,8.487473487854003906e+00,8.524884223937988281e+00,8.498500823974609375e+00,8.448843955993652344e+00,8.612157821655273438e+00,8.685797691345214844e+00,8.681053161621093750e+00,8.607419967651367188e+00,8.547065734863281250e+00,8.523579597473144531e+00,5.329418182373046875e+00,5.269736766815185547e+00,5.137906074523925781e+00,4.793520450592041016e+00,4.360665798187255859e+00,4.117820262908935547e+00,3.993610143661499023e+00,4.152196884155273438e+00,4.559924125671386719e+00,5.141077995300292969e+00,8.487473487854003906e+00,8.524884223937988281e+00,8.498500823974609375e+00,8.448843955993652344e+00,8.612157821655273438e+00,8.685797691345214844e+00,8.681053161621093750e+00,8.607419967651367188e+00,8.547065734863281250e+00,8.523579597473144531e+00,5.329418182373046875e+00,5.269736766815185547e+00,5.137906074523925781e+00,4.793520450592041016e+00,4.360665798187255859e+00,4.117820262908935547e+00,3.993610143661499023e+00,4.152196884155273438e+00,4.559924125671386719e+00,5.141077995300292969e+00
4.400000000000000355e+00,8.464988727272725555e+00,8.480893745454544330e+00,8.488430618181817877e+00,8.497934836363635114e+00,8.477624072727270033e+00,8.385796145454545325e+00,8.293718836363636271e+00,8.242706399999999434e+00,8.311618909090908502e+00,8.403834763636362837e+00,5.794608218181817705e+00,4.928311199999998671e+00,4.877187927272717438e+00,4.786385236363638107e+00,4.209177163636351082e+00,4.169414618181825460e+00,4.165313672727265271e+00,3.020013818181805476e+00,3.046088072727259455e+00,2.272256290909084875e+00,8.493792533874511719e+00,8.533208847045898438e+00,8.507068634033203125e+00,8.458138465881347656e+00,8.621989250183105469e+00,8.696023941040039062e+00,8.691557884216308594e+00,8.617991447448730469e+00,8.557666778564453125e+00,8.534125328063964844e+00,5.332400798797607422e+00,5.272290229797363281e+00,5.138752460479736328e+00,4.792630672454833984e+00,4.358195781707763672e+00,4.114342689514160156e+00,3.989048480987548828e+00,4.147701740264892578e+00,4.556287288665771484e+00,5.138710975646972656e+00,8.493792533874511719e+00,8.533208847045898438e+00,8.507068634033203125e+00,8.458138465881347656e+00,8.621989250183105469e+00,8.696023941040039062e+00,8.691557884216308594e+00,8.617991447448730469e+00,8.557666778564453125e+00,8.534125328063964844e+00,5.332400798797607422e+00,5.272290229797363281e+00,5.138752460479736328e+00,4.792630672454833984e+00,4.358195781707763672e+00,4.114342689514160156e+00,3.989048480987548828e+00,4.147701740264892578e+00,4.556287288665771484e+00,5.138710975646972656e+00
4.500000000000000000e+00,8.467537963636363685e+00,8.481586472727272508e+00,8.489289599999999325e+00,8.499735927272725533e+00,8.469726981818180178e+00,8.376458181818181359e+00,8.285406109090907023e+00,8.244507490909089853e+00,8.319515999999998357e+00,8.416636363636364138e+00,5.779839272727271826e+00,4.888576363636363276e+00,4.877132509090900570e+00,4.739362909090905518e+00,4.179473018181807831e+00,4.169525454545457421e+00,4.124027127272722915e+00,3.011396290909082563e+00,3.023255781818160237e+00,2.289823854545457227e+00,8.500448226928710938e+00,8.542606353759765625e+00,8.517142295837402344e+00,8.469115257263183594e+00,8.633955001831054688e+00,8.708608627319335938e+00,8.704288482666015625e+00,8.630559921264648438e+00,8.569952011108398438e+00,8.545995712280273438e+00,5.327339649200439453e+00,5.245291709899902344e+00,5.092864513397216797e+00,4.732105731964111328e+00,4.287852764129638672e+00,4.039821147918701172e+00,3.913905143737792969e+00,4.074343681335449219e+00,4.487101078033447266e+00,5.074866294860839844e+00,8.500448226928710938e+00,8.542606353759765625e+00,8.517142295837402344e+00,8.469115257263183594e+00,8.633955001831054688e+00,8.708608627319335938e+00,8.704288482666015625e+00,8.630559921264648438e+00,8.569952011108398438e+00,8.545995712280273438e+00,5.327339649200439453e+00,5.245291709899902344e+00,5.092864513397216797e+00,4.732105731964111328e+00,4.287852764129638672e+00,4.039821147918701172e+00,3.913905143737792969e+00,4.074343681335449219e+00,4.487101078033447266e+00,5.074866294860839844e+00
4.599999999999999645e+00,8.469643854545454431e+00,8.481863563636363068e+00,8.490120872727271006e+00,8.501093672727270345e+00,8.460749236363634296e+00,8.367120218181817393e+00,8.275541672727271703e+00,8.248109672727272468e+00,8.327274545454544707e+00,8.430435490909088614e+00,5.739993600000000029e+00,4.873751999999997864e+00,4.877049381818174822e+00,4.687214400000002001e+00,4.165812436363624194e+00,4.169663999999997372e+00,4.038710836363635259e+00,3.025555636363631784e+00,2.989561527272702968e+00,2.316757090909098871e+00,8.507589340209960938e+00,8.551670074462890625e+00,8.526221275329589844e+00,8.478834152221679688e+00,8.644066810607910156e+00,8.718948364257812500e+00,8.714677810668945312e+00,8.640894889831542969e+00,8.580289840698242188e+00,8.556297302246093750e+00,5.372438430786132812e+00,5.305589675903320312e+00,5.164551258087158203e+00,4.811674118041992188e+00,4.372018337249755859e+00,4.125620365142822266e+00,3.997703790664672852e+00,4.154622554779052734e+00,4.563024520874023438e+00,5.145969390869140625e+00,8.507589340209960938e+00,8.551670074462890625e+00,8.526221275329589844e+00,8.478834152221679688e+00,8.644066810607910156e+00,8.718948364257812500e+00,8.714677810668945312e+00,8.640894889831542969e+00,8.580289840698242188e+00,8.556297302246093750e+00,5.372438430786132812e+00,5.305589675903320312e+00,5.164551258087158203e+00,4.811674118041992188e+00,4.372018337249755859e+00,4.125620365142822266e+00,3.997703790664672852e+00,4.154622554779052734e+00,4.563024520874023438e+00,5.145969390869140625e+00
4.700000000000000178e+00,8.471417236363635084e+00,8.482445454545453956e+00,8.490952145454542688e+00,8.501537018181815952e+00,8.451300436363634816e+00,8.357754545454545436e+00,8.265843490909089653e+00,8.254842981818178771e+00,8.334589745454543674e+00,8.444677963636362250e+00,5.670249818181818391e+00,4.872588218181817865e+00,4.876938545454542862e+00,4.621737818181824053e+00,4.165950981818178356e+00,4.169663999999995596e+00,3.910971927272719029e+00,3.041876290909091285e+00,2.935861309090884497e+00,2.364499854545459190e+00,8.513963699340820312e+00,8.559707641601562500e+00,8.534685134887695312e+00,8.487992286682128906e+00,8.654176712036132812e+00,8.729656219482421875e+00,8.725842475891113281e+00,8.652134895324707031e+00,8.591382980346679688e+00,8.567178726196289062e+00,5.399555206298828125e+00,5.313003540039062500e+00,5.155870914459228516e+00,4.791198730468750000e+00,4.343958854675292969e+00,4.094542503356933594e+00,3.966961145401000977e+00,4.126683235168457031e+00,4.539259910583496094e+00,5.127048015594482422e+00,8.513963699340820312e+00,8.559707641601562500e+00,8.534685134887695312e+00,8.487992286682128906e+00,8.654176712036132812e+00,8.729656219482421875e+00,8.725842475891113281e+00,8.652134895324707031e+00,8.591382980346679688e+00,8.567178726196289062e+00,5.399555206298828125e+00,5.313003540039062500e+00,5.155870914459228516e+00,4.791198730468750000e+00,4.343958854675292969e+00,4.094542503356933594e+00,3.966961145401000977e+00,4.126683235168457031e+00,4.539259910583496094e+00,5.127048015594482422e+00
4.799999999999999822e+00,8.473052072727270456e+00,8.483276727272725637e+00,8.491838836363633902e+00,8.500955127272726841e+00,8.441851636363635336e+00,8.348388872727269927e+00,8.257669309090909238e+00,8.262961745454544982e+00,8.341683272727271614e+00,8.460250472727270932e+00,5.573406545454544059e+00,4.875497672727268750e+00,4.876799999999999358e+00,4.545842618181821670e+00,4.168306254545456113e+00,4.169663999999999149e+00,3.755551636363630319e+00,3.049440872727271934e+00,2.847025963636339974e+00,2.434936363636372558e+00,8.519257545471191406e+00,8.566445350646972656e+00,8.541576385498046875e+00,8.495574951171875000e+00,8.662508010864257812e+00,8.738327026367187500e+00,8.734676361083984375e+00,8.660847663879394531e+00,8.599836349487304688e+00,8.575392723083496094e+00,5.460644245147705078e+00,5.379094123840332031e+00,5.227494716644287109e+00,4.867131233215332031e+00,4.423182964324951172e+00,4.175851821899414062e+00,4.047832965850830078e+00,4.205112457275390625e+00,4.613754272460937500e+00,5.196753501892089844e+00,8.519257545471191406e+00,8.566445350646972656e+00,8.541576385498046875e+00,8.495574951171875000e+00,8.662508010864257812e+00,8.738327026367187500e+00,8.734676361083984375e+00,8.660847663879394531e+00,8.599836349487304688e+00,8.575392723083496094e+00,5.460644245147705078e+00,5.379094123840332031e+00,5.227494716644287109e+00,4.867131233215332031e+00,4.423182964324951172e+00,4.175851821899414062e+00,4.047832965850830078e+00,4.205112457275390625e+00,4.613754272460937500e+00,5.196753501892089844e+00
4.900000000000000355e+00,8.474603781818180082e+00,8.484135709090907085e+00,8.492697818181817127e+00,8.499403418181817216e+00,8.432513672727271370e+00,8.339023199999997971e+00,8.251268509090907699e+00,8.271163636363635163e+00,8.350217672727271889e+00,8.477374690909091015e+00,5.458081309090906608e+00,4.877160218181808560e+00,4.876799999999995805e+00,4.466677745454540549e+00,4.169386909090913029e+00,4.169663999999995596e+00,3.590571709090911945e+00,3.049191490909093361e+00,2.716100509090887627e+00,2.513851854545459119e+00,8.522270202636718750e+00,8.570141792297363281e+00,8.545660972595214844e+00,8.499800682067871094e+00,8.667329788208007812e+00,8.743563652038574219e+00,8.740123748779296875e+00,8.666316986083984375e+00,8.605238914489746094e+00,8.580635070800781250e+00,5.460142135620117188e+00,5.334140777587890625e+00,5.144094467163085938e+00,4.754415988922119141e+00,4.290279388427734375e+00,4.033004760742187500e+00,3.904704809188842773e+00,4.068159580230712891e+00,4.487630844116210938e+00,5.083864212036132812e+00,8.522270202636718750e+00,8.570141792297363281e+00,8.545660972595214844e+00,8.499800682067871094e+00,8.667329788208007812e+00,8.743563652038574219e+00,8.740123748779296875e+00,8.666316986083984375e+00,8.605238914489746094e+00,8.580635070800781250e+00,5.460142135620117188e+00,5.334140777587890625e+00,5.144094467163085938e+00,4.754415988922119141e+00,4.290279388427734375e+00,4.033004760742187500e+00,3.904704809188842773e+00,4.068159580230712891e+00,4.487630844116210938e+00,5.083864212036132812e+00
5.000000000000000000e+00,8.476072363636362184e+00,8.484994690909088533e+00,8.493556799999998574e+00,8.496937309090906609e+00,8.423175709090907404e+00,8.329657527272726014e+00,8.246447127272725552e+00,8.279171563636362308e+00,8.359195418181815995e+00,8.494249527272726752e+00,5.334277090909087526e+00,4.877271054545446738e+00,4.879986545454538138e+00,4.391863199999993306e+00,4.169386909090905924e+00,4.169248363636355315e+00,3.429554181818187608e+00,3.046947054545461331e+00,2.564808872727254219e+00,2.578691127272726646e+00,8.524065017700195312e+00,8.574089050292968750e+00,8.550840377807617188e+00,8.506912231445312500e+00,8.678186416625976562e+00,8.756361961364746094e+00,8.754236221313476562e+00,8.680205345153808594e+00,8.617573738098144531e+00,8.591562271118164062e+00,5.439339637756347656e+00,5.272952079772949219e+00,5.065243244171142578e+00,4.669308185577392578e+00,4.209356784820556641e+00,3.964901447296142578e+00,3.851504802703857422e+00,4.025570869445800781e+00,4.450867652893066406e+00,5.049912929534912109e+00,8.524065017700195312e+00,8.574089050292968750e+00,8.550840377807617188e+00,8.506912231445312500e+00,8.678186416625976562e+00,8.756361961364746094e+00,8.754236221313476562e+00,8.680205345153808594e+00,8.617573738098144531e+00,8.591562271118164062e+00,5.439339637756347656e+00,5.272952079772949219e+00,5.065243244171142578e+00,4.669308185577392578e+00,4.209356784820556641e+00,3.964901447296142578e+00,3.851504802703857422e+00,4.025570869445800781e+00,4.450867652893066406e+00,5.049912929534912109e+00
5.099999999999999645e+00,8.477430109090908772e+00,8.485853672727271757e+00,8.494415781818181799e+00,8.493529090909088808e+00,8.413837745454545214e+00,8.320291854545452281e+00,8.243177454545453031e+00,8.287207199999999219e+00,8.368921309090906036e+00,8.511706254545453376e+00,5.210445163636360455e+00,4.877187927272716550e+00,4.879626327272724495e+00,4.331956145454537221e+00,4.169248363636363308e+00,4.169885672727257742e+00,3.280756363636358586e+00,3.046836218181828038e+00,2.424296072727261109e+00,2.628096436363628996e+00,8.525598526000976562e+00,8.574689865112304688e+00,8.551279067993164062e+00,8.506075859069824219e+00,8.674836158752441406e+00,8.751720428466796875e+00,8.748491287231445312e+00,8.674344062805175781e+00,8.612497329711914062e+00,8.587064743041992188e+00,5.403272628784179688e+00,5.198444366455078125e+00,4.944375991821289062e+00,4.506093025207519531e+00,4.010249614715576172e+00,3.738561153411865234e+00,3.610785007476806641e+00,3.783238887786865234e+00,4.218193054199218750e+00,4.833263874053955078e+00,8.525598526000976562e+00,8.574689865112304688e+00,8.551279067993164062e+00,8.506075859069824219e+00,8.674836158752441406e+00,8.751720428466796875e+00,8.748491287231445312e+00,8.674344062805175781e+00,8.612497329711914062e+00,8.587064743041992188e+00,5.403272628784179688e+00,5.198444366455078125e+00,4.944375991821289062e+00,4.506093025207519531e+00,4.010249614715576172e+00,3.738561153411865234e+00,3.610785007476806641e+00,3.783238887786865234e+00,4.218193054199218750e+00,4.833263874053955078e+00
5.200000000000000178e+00,8.478704727272726061e+00,8.486712654545453205e+00,8.495247054545453480e+00,8.489206472727271802e+00,8.404499781818179471e+00,8.310926181818180325e+00,8.241514909090907892e+00,8.295242836363634353e+00,8.379506181818181076e+00,8.529523199999998084e+00,5.095036799999998145e+00,4.877215636363625428e+00,4.863693600000001283e+00,4.286540945454535567e+00,4.169276072727278404e+00,4.173598690909074982e+00,3.155012509090899364e+00,3.049440872727272378e+00,2.328450327272726383e+00,2.673373090909081817e+00,8.526476860046386719e+00,8.587501525878906250e+00,8.571561813354492188e+00,8.536780357360839844e+00,8.726817131042480469e+00,8.815108299255371094e+00,8.819748878479003906e+00,8.744853973388671875e+00,8.674581527709960938e+00,8.641353607177734375e+00,5.170497894287109375e+00,4.743614673614501953e+00,4.397470474243164062e+00,3.933824300765991211e+00,3.471366405487060547e+00,3.281938791275024414e+00,3.247535467147827148e+00,3.487778902053833008e+00,3.962016344070434570e+00,4.598390579223632812e+00,8.526476860046386719e+00,8.587501525878906250e+00,8.571561813354492188e+00,8.536780357360839844e+00,8.726817131042480469e+00,8.815108299255371094e+00,8.819748878479003906e+00,8.744853973388671875e+00,8.674581527709960938e+00,8.641353607177734375e+00,5.170497894287109375e+00,4.743614673614501953e+00,4.397470474243164062e+00,3.933824300765991211e+00,3.471366405487060547e+00,3.281938791275024414e+00,3.247535467147827148e+00,3.487778902053833008e+00,3.962016344070434570e+00,4.598390579223632812e+00
5.299999999999999822e+00,8.479840799999998069e+00,8.487543927272724886e+00,8.496272290909089975e+00,8.483969454545453814e+00,8.395134109090907515e+00,8.301782181818181172e+00,8.241431781818180369e+00,8.303278472727271264e+00,8.391033163636361536e+00,8.547534109090907606e+00,4.998221236363636244e+00,4.877215636363627205e+00,4.830719781818181069e+00,4.246335054545446575e+00,4.169331490909094384e+00,4.176702109090898674e+00,3.065706109090896803e+00,3.051657599999990644e+00,2.279294400000001275e+00,2.737519636363627829e+00,8.530900001525878906e+00,8.590883255004882812e+00,8.572696685791015625e+00,8.531890869140625000e+00,8.713294982910156250e+00,8.797225952148437500e+00,8.799677848815917969e+00,8.725025177001953125e+00,8.656322479248046875e+00,8.624733924865722656e+00,5.621449947357177734e+00,5.627264022827148438e+00,5.626056671142578125e+00,5.412005901336669922e+00,5.106374740600585938e+00,4.976114273071289062e+00,4.916424751281738281e+00,5.085750579833984375e+00,5.459263801574707031e+00,5.979640007019042969e+00,8.530900001525878906e+00,8.590883255004882812e+00,8.572696685791015625e+00,8.531890869140625000e+00,8.713294982910156250e+00,8.797225952148437500e+00,8.799677848815917969e+00,8.725025177001953125e+00,8.656322479248046875e+00,8.624733924865722656e+00,5.621449947357177734e+00,5.627264022827148438e+00,5.626056671142578125e+00,5.412005901336669922e+00,5.106374740600585938e+00,4.976114273071289062e+00,4.916424751281738281e+00,5.085750579833984375e+00,5.459263801574707031e+00,5.979640007019042969e+00
5.400000000000000355e+00,8.480893745454544330e+00,8.488430618181817877e+00,8.497934836363635114e+00,8.477624072727270033e+00,8.385796145454545325e+00,8.293718836363636271e+00,8.242706399999999434e+00,8.311618909090908502e+00,8.403834763636362837e+00,8.565683563636362408e+00,4.928311199999998671e+00,4.877187927272717438e+00,4.786385236363638107e+00,4.209177163636351082e+00,4.169414618181825460e+00,4.165313672727265271e+00,3.020013818181805476e+00,3.046088072727259455e+00,2.272256290909084875e+00,2.816268872727258454e+00,8.529064178466796875e+00,8.584897994995117188e+00,8.568072319030761719e+00,8.527030944824218750e+00,8.707181930541992188e+00,8.791019439697265625e+00,8.792036056518554688e+00,8.717782020568847656e+00,8.652082443237304688e+00,8.622265815734863281e+00,4.955499649047851562e+00,4.308776855468750000e+00,3.715769290924072266e+00,3.039042711257934570e+00,2.402576446533203125e+00,2.091279268264770508e+00,2.006175994873046875e+00,2.261605739593505859e+00,2.805363655090332031e+00,3.541307449340820312e+00,8.529064178466796875e+00,8.584897994995117188e+00,8.568072319030761719e+00,8.527030944824218750e+00,8.707181930541992188e+00,8.791019439697265625e+00,8.792036056518554688e+00,8.717782020568847656e+00,8.652082443237304688e+00,8.622265815734863281e+00,4.955499649047851562e+00,4.308776855468750000e+00,3.715769290924072266e+00,3.039042711257934570e+00,2.402576446533203125e+00,2.091279268264770508e+00,2.006175994873046875e+00,2.261605739593505859e+00,2.805363655090332031e+00,3.541307449340820312e+00
5.500000000000000000e+00,8.481586472727272508e+00,8.489289599999999325e+00,8.499735927272725533e+00,8.469726981818180178e+00,8.376458181818181359e+00,8.285406109090907023e+00,8.244507490909089853e+00,8.319515999999998357e+00,8.416636363636364138e+00,8.583639054545452396e+00,4.888576363636363276e+00,4.877132509090900570e+00,4.739362909090905518e+00,4.179473018181807831e+00,4.169525454545457421e+00,4.124027127272722915e+00,3.011396290909082563e+00,3.023255781818160237e+00,2.289823854545457227e+00,2.901086399999973864e+00,8.545924186706542969e+00,8.588068962097167969e+00,8.571057319641113281e+00,8.531434059143066406e+00,8.676707267761230469e+00,8.737457275390625000e+00,8.727165222167968750e+00,8.649947166442871094e+00,8.587723731994628906e+00,8.561553001403808594e+00,5.466504096984863281e+00,5.329940319061279297e+00,5.090796947479248047e+00,4.612575531005859375e+00,4.068035125732421875e+00,3.703042507171630859e+00,3.458121776580810547e+00,3.525525331497192383e+00,3.868283748626708984e+00,4.399201869964599609e+00,8.545924186706542969e+00,8.588068962097167969e+00,8.571057319641113281e+00,8.531434059143066406e+00,8.676707267761230469e+00,8.737457275390625000e+00,8.727165222167968750e+00,8.649947166442871094e+00,8.587723731994628906e+00,8.561553001403808594e+00,5.466504096984863281e+00,5.329940319061279297e+00,5.090796947479248047e+00,4.612575531005859375e+00,4.068035125732421875e+00,3.703042507171630859e+00,3.458121776580810547e+00,3.525525331497192383e+00,3.868283748626708984e+00,4.399201869964599609e+00
5.599999999999999645e+00,8.481863563636363068e+00,8.490120872727271006e+00,8.501093672727270345e+00,8.460749236363634296e+00,8.367120218181817393e+00,8.275541672727271703e+00,8.248109672727272468e+00,8.327274545454544707e+00,8.430435490909088614e+00,8.602370399999998085e+00,4.873751999999997864e+00,4.877049381818174822e+00,4.687214400000002001e+00,4.165812436363624194e+00,4.169663999999997372e+00,4.038710836363635259e+00,3.025555636363631784e+00,2.989561527272702968e+00,2.316757090909098871e+00,2.974238399999972415e+00,8.541028976440429688e+00,8.597757339477539062e+00,8.575211524963378906e+00,8.538723945617675781e+00,8.719894409179687500e+00,8.802244186401367188e+00,8.802775382995605469e+00,8.727128028869628906e+00,8.659462928771972656e+00,8.629595756530761719e+00,5.512286186218261719e+00,5.474712371826171875e+00,5.430198669433593750e+00,5.177959442138671875e+00,4.841285705566406250e+00,4.688823223114013672e+00,4.617136001586914062e+00,4.782855033874511719e+00,5.159105300903320312e+00,5.686204433441162109e+00,8.541028976440429688e+00,8.597757339477539062e+00,8.575211524963378906e+00,8.538723945617675781e+00,8.719894409179687500e+00,8.802244186401367188e+00,8.802775382995605469e+00,8.727128028869628906e+00,8.659462928771972656e+00,8.629595756530761719e+00,5.512286186218261719e+00,5.474712371826171875e+00,5.430198669433593750e+00,5.177959442138671875e+00,4.841285705566406250e+00,4.688823223114013672e+00,4.617136001586914062e+00,4.782855033874511719e+00,5.159105300903320312e+00,5.686204433441162109e+00
5.700000000000000178e+00,8.482445454545453956e+00,8.490952145454542688e+00,8.501537018181815952e+00,8.451300436363634816e+00,8.357754545454545436e+00,8.265843490909089653e+00,8.254842981818178771e+00,8.334589745454543674e+00,8.444677963636362250e+00,8.621655927272726672e+00,4.872588218181817865e+00,4.876938545454542862e+00,4.621737818181824053e+00,4.165950981818178356e+00,4.169663999999995596e+00,3.910971927272719029e+00,3.041876290909091285e+00,2.935861309090884497e+00,2.364499854545459190e+00,3.022091999999971801e+00,8.541310310363769531e+00,8.592802047729492188e+00,8.567202568054199219e+00,8.525870323181152344e+00,8.698606491088867188e+00,8.776697158813476562e+00,8.774270057678222656e+00,8.699108123779296875e+00,8.635038375854492188e+00,8.608428001403808594e+00,5.492115497589111328e+00,5.501233100891113281e+00,5.455561161041259766e+00,5.184743881225585938e+00,4.814609050750732422e+00,4.619729042053222656e+00,4.512829780578613281e+00,4.662191390991210938e+00,5.039687156677246094e+00,5.578507900238037109e+00,8.541310310363769531e+00,8.592802047729492188e+00,8.567202568054199219e+00,8.525870323181152344e+00,8.698606491088867188e+00,8.776697158813476562e+00,8.774270057678222656e+00,8.699108123779296875e+00,8.635038375854492188e+00,8.608428001403808594e+00,5.492115497589111328e+00,5.501233100891113281e+00,5.455561161041259766e+00,5.184743881225585938e+00,4.814609050750732422e+00,4.619729042053222656e+00,4.512829780578613281e+00,4.662191390991210938e+00,5.039687156677246094e+00,5.578507900238037109e+00
5.799999999999999822e+00,8.483276727272725637e+00,8.491838836363633902e+00,8.500955127272726841e+00,8.441851636363635336e+00,8.348388872727269927e+00,8.257669309090909238e+00,8.262961745454544982e+00,8.341683272727271614e+00,8.460250472727270932e+00,8.641661890909089649e+00,4.875497672727268750e+00,4.876799999999999358e+00,4.545842618181821670e+00,4.168306254545456113e+00,4.169663999999999149e+00,3.755551636363630319e+00,3.049440872727271934e+00,2.847025963636339974e+00,2.434936363636372558e+00,3.042846109090886930e+00,8.541671752929687500e+00,8.597931861877441406e+00,8.574818611145019531e+00,8.539119720458984375e+00,8.720998764038085938e+00,8.803554534912109375e+00,8.804223060607910156e+00,8.728283882141113281e+00,8.660047531127929688e+00,8.629826545715332031e+00,5.356104850769042969e+00,5.331888198852539062e+00,5.306322574615478516e+00,5.072472572326660156e+00,4.753323078155517578e+00,4.615911960601806641e+00,4.555210113525390625e+00,4.727705478668212891e+00,5.106720447540283203e+00,5.633945465087890625e+00,8.541671752929687500e+00,8.597931861877441406e+00,8.574818611145019531e+00,8.539119720458984375e+00,8.720998764038085938e+00,8.803554534912109375e+00,8.804223060607910156e+00,8.728283882141113281e+00,8.660047531127929688e+00,8.629826545715332031e+00,5.356104850769042969e+00,5.331888198852539062e+00,5.306322574615478516e+00,5.072472572326660156e+00,4.753323078155517578e+00,4.615911960601806641e+00,4.555210113525390625e+00,4.727705478668212891e+00,5.106720447540283203e+00,5.633945465087890625e+00
5.900000000000000355e+00,8.484135709090907085e+00,8.492697818181817127e+00,8.499403418181817216e+00,8.432513672727271370e+00,8.339023199999997971e+00,8.251268509090907699e+00,8.271163636363635163e+00,8.350217672727271889e+00,8.477374690909091015e+00,8.661861818181817441e+00,4.877160218181808560e+00,4.876799999999995805e+00,4.466677745454540549e+00,4.169386909090913029e+00,4.169663999999995596e+00,3.590571709090911945e+00,3.049191490909093361e+00,2.716100509090887627e+00,2.513851854545459119e+00,3.046226618181806955e+00,8.539759635925292969e+00,8.586565017700195312e+00,8.558975219726562500e+00,8.514007568359375000e+00,8.681547164916992188e+00,8.757218360900878906e+00,8.752856254577636719e+00,8.677919387817382812e+00,8.616190910339355469e+00,8.591576576232910156e+00,5.171694278717041016e+00,5.074292182922363281e+00,4.910037040710449219e+00,4.538938522338867188e+00,4.088096141815185547e+00,3.838974237442016602e+00,3.714882135391235352e+00,3.881483078002929688e+00,4.303589820861816406e+00,4.902136325836181641e+00,8.539759635925292969e+00,8.586565017700195312e+00,8.558975219726562500e+00,8.514007568359375000e+00,8.681547164916992188e+00,8.757218360900878906e+00,8.752856254577636719e+00,8.677919387817382812e+00,8.616190910339355469e+00,8.591576576232910156e+00,5.171694278717041016e+00,5.074292182922363281e+00,4.910037040710449219e+00,4.538938522338867188e+00,4.088096141815185547e+00,3.838974237442016602e+00,3.714882135391235352e+00,3.881483078002929688e+00,4.303589820861816406e+00,4.902136325836181641e+00
6.000000000000000000e+00,8.484994690909088533e+00,8.493556799999998574e+00,8.496937309090906609e+00,8.423175709090907404e+00,8.329657527272726014e+00,8.246447127272725552e+00,8.279171563636362308e+00,8.359195418181815995e+00,8.494249527272726752e+00,8.681812363636360885e+00,4.877271054545446738e+00,4.879986545454538138e+00,4.391863199999993306e+00,4.169386909090905924e+00,4.169248363636355315e+00,3.429554181818187608e+00,3.046947054545461331e+00,2.564808872727254219e+00,2.578691127272726646e+00,3.043649672727267941e+00,8.538936614990234375e+00,8.585029602050781250e+00,8.556943893432617188e+00,8.511778831481933594e+00,8.679109573364257812e+00,8.754564285278320312e+00,8.749827384948730469e+00,8.674507141113281250e+00,8.612443923950195312e+00,8.587566375732421875e+00,5.018872737884521484e+00,4.894586086273193359e+00,4.709204673767089844e+00,4.323939323425292969e+00,3.865836620330810547e+00,3.616379499435424805e+00,3.498279809951782227e+00,3.674946069717407227e+00,4.110018253326416016e+00,4.722652912139892578e+00,8.538936614990234375e+00,8.585029602050781250e+00,8.556943893432617188e+00,8.511778831481933594e+00,8.679109573364257812e+00,8.754564285278320312e+00,8.749827384948730469e+00,8.674507141113281250e+00,8.612443923950195312e+00,8.587566375732421875e+00,5.018872737884521484e+00,4.894586086273193359e+00,4.709204673767089844e+00,4.323939323425292969e+00,3.865836620330810547e+00,3.616379499435424805e+00,3.498279809951782227e+00,3.674946069717407227e+00,4.110018253326416016e+00,4.722652912139892578e+00
6.099999999999999645e+00,8.485853672727271757e+00,8.494415781818181799e+00,8.493529090909088808e+00,8.413837745454545214e+00,8.320291854545452281e+00,8.243177454545453031e+00,8.287207199999999219e+00,8.368921309090906036e+00,8.511706254545453376e+00,8.701679781818180359e+00,4.877187927272716550e+00,4.879626327272724495e+00,4.331956145454537221e+00,4.169248363636363308e+00,4.169885672727257742e+00,3.280756363636358586e+00,3.046836218181828038e+00,2.424296072727261109e+00,2.628096436363628996e+00,3.041377527272726589e+00,8.539372444152832031e+00,8.584618568420410156e+00,8.555595397949218750e+00,8.510368347167968750e+00,8.676324844360351562e+00,8.751007080078125000e+00,8.745840072631835938e+00,8.670624732971191406e+00,8.609186172485351562e+00,8.585061073303222656e+00,4.975007057189941406e+00,4.929841995239257812e+00,4.807039260864257812e+00,4.465654373168945312e+00,4.033909320831298828e+00,3.792905569076538086e+00,3.668582916259765625e+00,3.831341743469238281e+00,4.247789859771728516e+00,4.839853286743164062e+00,8.539372444152832031e+00,8.584618568420410156e+00,8.555595397949218750e+00,8.510368347167968750e+00,8.676324844360351562e+00,8.751007080078125000e+00,8.745840072631835938e+00,8.670624732971191406e+00,8.609186172485351562e+00,8.585061073303222656e+00,4.975007057189941406e+00,4.929841995239257812e+00,4.807039260864257812e+00,4.465654373168945312e+00,4.033909320831298828e+00,3.792905569076538086e+00,3.668582916259765625e+00,3.831341743469238281e+00,4.247789859771728516e+00,4.839853286743164062e+00
6.200000000000000178e+00,8.486712654545453205e+00,8.495247054545453480e+00,8.489206472727271802e+00,8.404499781818179471e+00,8.310926181818180325e+00,8.241514909090907892e+00,8.295242836363634353e+00,8.379506181818181076e+00,8.529523199999998084e+00,8.721602618181815814e+00,4.877215636363625428e+00,4.863693600000001283e+00,4.286540945454535567e+00,4.169276072727278404e+00,4.173598690909074982e+00,3.155012509090899364e+00,3.049440872727272378e+00,2.328450327272726383e+00,2.673373090909081817e+00,3.041045018181817383e+00,8.538248062133789062e+00,8.584938049316406250e+00,8.557821273803710938e+00,8.513861656188964844e+00,8.682353973388671875e+00,8.758699417114257812e+00,8.754579544067382812e+00,8.679422378540039062e+00,8.617160797119140625e+00,8.592000961303710938e+00,4.747034549713134766e+00,4.591930866241455078e+00,4.385087490081787109e+00,3.984961032867431641e+00,3.519531488418579102e+00,3.270421266555786133e+00,3.159225940704345703e+00,3.345791339874267578e+00,3.793123245239257812e+00,4.419230937957763672e+00,8.538248062133789062e+00,8.584938049316406250e+00,8.557821273803710938e+00,8.513861656188964844e+00,8.682353973388671875e+00,8.758699417114257812e+00,8.754579544067382812e+00,8.679422378540039062e+00,8.617160797119140625e+00,8.592000961303710938e+00,4.747034549713134766e+00,4.591930866241455078e+00,4.385087490081787109e+00,3.984961032867431641e+00,3.519531488418579102e+00,3.270421266555786133e+00,3.159225940704345703e+00,3.345791339874267578e+00,3.793123245239257812e+00,4.419230937957763672e+00
6.299999999999999822e+00,8.487543927272724886e+00,8.496272290909089975e+00,8.483969454545453814e+00,8.395134109090907515e+00,8.301782181818181172e+00,8.241431781818180369e+00,8.303278472727271264e+00,8.391033163636361536e+00,8.547534109090907606e+00,8.741497745454543278e+00,4.877215636363627205e+00,4.830719781818181069e+00,4.246335054545446575e+00,4.169331490909094384e+00,4.176702109090898674e+00,3.065706109090896803e+00,3.051657599999990644e+00,2.279294400000001275e+00,2.737519636363627829e+00,3.041377527272727477e+00,8.538526535034179688e+00,8.584012985229492188e+00,8.555493354797363281e+00,8.511137962341308594e+00,8.678028106689453125e+00,8.753471374511718750e+00,8.748802185058593750e+00,8.673790931701660156e+00,8.612357139587402344e+00,8.588161468505859375e+00,4.738794326782226562e+00,4.672078609466552734e+00,4.534629821777343750e+00,4.184199333190917969e+00,3.748994350433349609e+00,3.510688781738281250e+00,3.394532203674316406e+00,3.568049430847167969e+00,3.997116088867187500e+00,4.602523326873779297e+00,8.538526535034179688e+00,8.584012985229492188e+00,8.555493354797363281e+00,8.511137962341308594e+00,8.678028106689453125e+00,8.753471374511718750e+00,8.748802185058593750e+00,8.673790931701660156e+00,8.612357139587402344e+00,8.588161468505859375e+00,4.738794326782226562e+00,4.672078609466552734e+00,4.534629821777343750e+00,4.184199333190917969e+00,3.748994350433349609e+00,3.510688781738281250e+00,3.394532203674316406e+00,3.568049430847167969e+00,3.997116088867187500e+00,4.602523326873779297e+00
6.400000000000000355e+00,8.488430618181817877e+00,8.497934836363635114e+00,8.477624072727270033e+00,8.385796145454545325e+00,8.293718836363636271e+00,8.242706399999999434e+00,8.311618909090908502e+00,8.403834763636362837e+00,8.565683563636362408e+00,8.761420581818180509e+00,4.877187927272717438e+00,4.786385236363638107e+00,4.209177163636351082e+00,4.169414618181825460e+00,4.165313672727265271e+00,3.020013818181805476e+00,3.046088072727259455e+00,2.272256290909084875e+00,2.816268872727258454e+00,3.041488363636359438e+00,8.538377761840820312e+00,8.583840370178222656e+00,8.554986953735351562e+00,8.511468887329101562e+00,8.678363800048828125e+00,8.753437042236328125e+00,8.748327255249023438e+00,8.672743797302246094e+00,8.610660552978515625e+00,8.585931777954101562e+00,4.690452575683593750e+00,4.648754596710205078e+00,4.539740562438964844e+00,4.215546607971191406e+00,3.804253578186035156e+00,3.584829807281494141e+00,3.479900598526000977e+00,3.657746076583862305e+00,4.085546016693115234e+00,4.685472965240478516e+00,8.538377761840820312e+00,8.583840370178222656e+00,8.554986953735351562e+00,8.511468887329101562e+00,8.678363800048828125e+00,8.753437042236328125e+00,8.748327255249023438e+00,8.672743797302246094e+00,8.610660552978515625e+00,8.585931777954101562e+00,4.690452575683593750e+00,4.648754596710205078e+00,4.539740562438964844e+00,4.215546607971191406e+00,3.804253578186035156e+00,3.584829807281494141e+00,3.479900598526000977e+00,3.657746076583862305e+00,4.085546016693115234e+00,4.685472965240478516e+00
6.500000000000000000e+00,8.489289599999999325e+00,8.499735927272725533e+00,8.469726981818180178e+00,8.376458181818181359e+00,8.285406109090907023e+00,8.244507490909089853e+00,8.319515999999998357e+00,8.416636363636364138e+00,8.583639054545452396e+00,8.781315709090907973e+00,4.877132509090900570e+00,4.739362909090905518e+00,4.179473018181807831e+00,4.169525454545457421e+00,4.124027127272722915e+00,3.011396290909082563e+00,3.023255781818160237e+00,2.289823854545457227e+00,2.901086399999973864e+00,3.041626909090910047e+00,8.539602279663085938e+00,8.584218025207519531e+00,8.555441856384277344e+00,8.511420249938964844e+00,8.676165580749511719e+00,8.750131607055664062e+00,8.744567871093750000e+00,8.669126510620117188e+00,8.607704162597656250e+00,8.583639144897460938e+00,4.661849975585937500e+00,4.626351833343505859e+00,4.510399818420410156e+00,4.170356273651123047e+00,3.738771438598632812e+00,3.495083093643188477e+00,3.367295503616333008e+00,3.527789592742919922e+00,3.943999290466308594e+00,4.537181377410888672e+00,8.539602279663085938e+00,8.584218025207519531e+00,8.555441856384277344e+00,8.511420249938964844e+00,8.676165580749511719e+00,8.750131607055664062e+00,8.744567871093750000e+00,8.669126510620117188e+00,8.607704162597656250e+00,8.583639144897460938e+00,4.661849975585937500e+00,4.626351833343505859e+00,4.510399818420410156e+00,4.170356273651123047e+00,3.738771438598632812e+00,3.495083093643188477e+00,3.367295503616333008e+00,3.527789592742919922e+00,3.943999290466308594e+00,4.537181377410888672e+00
6.599999999999999645e+00,8.490120872727271006e+00,8.501093672727270345e+00,8.460749236363634296e+00,8.367120218181817393e+00,8.275541672727271703e+00,8.248109672727272468e+00,8.327274545454544707e+00,8.430435490909088614e+00,8.602370399999998085e+00,8.801183127272725670e+00,4.877049381818174822e+00,4.687214400000002001e+00,4.165812436363624194e+00,4.169663999999997372e+00,4.038710836363635259e+00,3.025555636363631784e+00,2.989561527272702968e+00,2.316757090909098871e+00,2.974238399999972415e+00,3.041904000000005048e+00,8.541206359863281250e+00,8.587310791015625000e+00,8.557245254516601562e+00,8.513233184814453125e+00,8.679405212402343750e+00,8.754103660583496094e+00,8.748209953308105469e+00,8.672437667846679688e+00,8.610868453979492188e+00,8.586791038513183594e+00,4.702324390411376953e+00,4.722500801086425781e+00,4.657301425933837891e+00,4.359880447387695312e+00,3.959542751312255859e+00,3.737876653671264648e+00,3.620245456695556641e+00,3.780374765396118164e+00,4.189433574676513672e+00,4.771247386932373047e+00,8.541206359863281250e+00,8.587310791015625000e+00,8.557245254516601562e+00,8.513233184814453125e+00,8.679405212402343750e+00,8.754103660583496094e+00,8.748209953308105469e+00,8.672437667846679688e+00,8.610868453979492188e+00,8.586791038513183594e+00,4.702324390411376953e+00,4.722500801086425781e+00,4.657301425933837891e+00,4.359880447387695312e+00,3.959542751312255859e+00,3.737876653671264648e+00,3.620245456695556641e+00,3.780374765396118164e+00,4.189433574676513672e+00,4.771247386932373047e+00
6.700000000000000178e+00,8.490952145454542688e+00,8.501537018181815952e+00,8.451300436363634816e+00,8.357754545454545436e+00,8.265843490909089653e+00,8.254842981818178771e+00,8.334589745454543674e+00,8.444677963636362250e+00,8.621655927272726672e+00,8.820911999999998088e+00,4.876938545454542862e+00,4.621737818181824053e+00,4.165950981818178356e+00,4.169663999999995596e+00,3.910971927272719029e+00,3.041876290909091285e+00,2.935861309090884497e+00,2.364499854545459190e+00,3.022091999999971801e+00,3.040767927272728599e+00,8.542812347412109375e+00,8.588658332824707031e+00,8.559546470642089844e+00,8.516175270080566406e+00,8.682792663574218750e+00,8.757749557495117188e+00,8.752664566040039062e+00,8.677061080932617188e+00,8.615077018737792969e+00,8.590581893920898438e+00,4.644823551177978516e+00,4.608357429504394531e+00,4.498091220855712891e+00,4.166422367095947266e+00,3.744220972061157227e+00,3.511290788650512695e+00,3.392862319946289062e+00,3.559741020202636719e+00,3.979409933090209961e+00,4.574132919311523438e+00,8.542812347412109375e+00,8.588658332824707031e+00,8.559546470642089844e+00,8.516175270080566406e+00,8.682792663574218750e+00,8.757749557495117188e+00,8.752664566040039062e+00,8.677061080932617188e+00,8.615077018737792969e+00,8.590581893920898438e+00,4.644823551177978516e+00,4.608357429504394531e+00,4.498091220855712891e+00,4.166422367095947266e+00,3.744220972061157227e+00,3.511290788650512695e+00,3.392862319946289062e+00,3.559741020202636719e+00,3.979409933090209961e+00,4.574132919311523438e+00
6.799999999999999822e+00,8.491838836363633902e+00,8.500955127272726841e+00,8.441851636363635336e+00,8.348388872727269927e+00,8.257669309090909238e+00,8.262961745454544982e+00,8.341683272727271614e+00,8.460250472727270932e+00,8.641661890909089649e+00,8.840890254545453075e+00,4.876799999999999358e+00,4.545842618181821670e+00,4.168306254545456113e+00,4.169663999999999149e+00,3.755551636363630319e+00,3.049440872727271934e+00,2.847025963636339974e+00,2.434936363636372558e+00,3.042846109090886930e+00,3.037525963636361404e+00,8.543353080749511719e+00,8.590381622314453125e+00,8.560832977294921875e+00,8.518027305603027344e+00,8.686528205871582031e+00,8.762487411499023438e+00,8.757654190063476562e+00,8.681910514831542969e+00,8.619559288024902344e+00,8.594804763793945312e+00,4.666096687316894531e+00,4.649205684661865234e+00,4.561857223510742188e+00,4.251924514770507812e+00,3.847919464111328125e+00,3.630612134933471680e+00,3.522240638732910156e+00,3.692391872406005859e+00,4.110309123992919922e+00,4.700112342834472656e+00,8.543353080749511719e+00,8.590381622314453125e+00,8.560832977294921875e+00,8.518027305603027344e+00,8.686528205871582031e+00,8.762487411499023438e+00,8.757654190063476562e+00,8.681910514831542969e+00,8.619559288024902344e+00,8.594804763793945312e+00,4.666096687316894531e+00,4.649205684661865234e+00,4.561857223510742188e+00,4.251924514770507812e+00,3.847919464111328125e+00,3.630612134933471680e+00,3.522240638732910156e+00,3.692391872406005859e+00,4.110309123992919922e+00,4.700112342834472656e+00
6.900000000000000355e+00,8.492697818181817127e+00,8.499403418181817216e+00,8.432513672727271370e+00,8.339023199999997971e+00,8.251268509090907699e+00,8.271163636363635163e+00,8.350217672727271889e+00,8.477374690909091015e+00,8.661861818181817441e+00,8.861672072727269978e+00,4.876799999999995805e+00,4.466677745454540549e+00,4.169386909090913029e+00,4.169663999999995596e+00,3.590571709090911945e+00,3.049191490909093361e+00,2.716100509090887627e+00,2.513851854545459119e+00,3.046226618181806955e+00,3.035974254545453554e+00,8.544752120971679688e+00,8.589990615844726562e+00,8.560245513916015625e+00,8.516633987426757812e+00,8.681415557861328125e+00,8.755161285400390625e+00,8.749138832092285156e+00,8.673238754272460938e+00,8.611616134643554688e+00,8.587530136108398438e+00,4.674897193908691406e+00,4.662419795989990234e+00,4.564870834350585938e+00,4.237428665161132812e+00,3.813424587249755859e+00,3.572554588317871094e+00,3.442873001098632812e+00,3.598989486694335938e+00,4.009559631347656250e+00,4.596385002136230469e+00,8.544752120971679688e+00,8.589990615844726562e+00,8.560245513916015625e+00,8.516633987426757812e+00,8.681415557861328125e+00,8.755161285400390625e+00,8.749138832092285156e+00,8.673238754272460938e+00,8.611616134643554688e+00,8.587530136108398438e+00,4.674897193908691406e+00,4.662419795989990234e+00,4.564870834350585938e+00,4.237428665161132812e+00,3.813424587249755859e+00,3.572554588317871094e+00,3.442873001098632812e+00,3.598989486694335938e+00,4.009559631347656250e+00,4.596385002136230469e+00
7.000000000000000000e+00,8.493556799999998574e+00,8.496937309090906609e+00,8.423175709090907404e+00,8.329657527272726014e+00,8.246447127272725552e+00,8.279171563636362308e+00,8.359195418181815995e+00,8.494249527272726752e+00,8.681812363636360885e+00,8.882398472727270899e+00,4.879986545454538138e+00,4.391863199999993306e+00,4.169386909090905924e+00,4.169248363636355315e+00,3.429554181818187608e+00,3.046947054545461331e+00,2.564808872727254219e+00,2.578691127272726646e+00,3.043649672727267941e+00,3.044508654545457382e+00,8.545189857482910156e+00,8.592678070068359375e+00,8.563081741333007812e+00,8.521149635314941406e+00,8.690976142883300781e+00,8.767546653747558594e+00,8.763247489929199219e+00,8.687430381774902344e+00,8.624567985534667969e+00,8.599461555480957031e+00,4.670734405517578125e+00,4.657191276550292969e+00,4.578855514526367188e+00,4.278156280517578125e+00,3.883275032043457031e+00,3.673985004425048828e+00,3.570808887481689453e+00,3.742712020874023438e+00,4.158853054046630859e+00,4.744865894317626953e+00,8.545189857482910156e+00,8.592678070068359375e+00,8.563081741333007812e+00,8.521149635314941406e+00,8.690976142883300781e+00,8.767546653747558594e+00,8.763247489929199219e+00,8.687430381774902344e+00,8.624567985534667969e+00,8.599461555480957031e+00,4.670734405517578125e+00,4.657191276550292969e+00,4.578855514526367188e+00,4.278156280517578125e+00,3.883275032043457031e+00,3.673985004425048828e+00,3.570808887481689453e+00,3.742712020874023438e+00,4.158853054046630859e+00,4.744865894317626953e+00
7.099999999999999645e+00,8.494415781818181799e+00,8.493529090909088808e+00,8.413837745454545214e+00,8.320291854545452281e+00,8.243177454545453031e+00,8.287207199999999219e+00,8.368921309090906036e+00,8.511706254545453376e+00,8.701679781818180359e+00,8.903180290909089578e+00,4.879626327272724495e+00,4.331956145454537221e+00,4.169248363636363308e+00,4.169885672727257742e+00,3.280756363636358586e+00,3.046836218181828038e+00,2.424296072727261109e+00,2.628096436363628996e+00,3.041377527272726589e+00,3.072965890909091335e+00,8.545969963073730469e+00,8.591307640075683594e+00,8.560585975646972656e+00,8.516963958740234375e+00,8.683646202087402344e+00,8.758582115173339844e+00,8.753227233886718750e+00,8.677578926086425781e+00,8.616040229797363281e+00,8.592130661010742188e+00,4.668227672576904297e+00,4.651502609252929688e+00,4.554943561553955078e+00,4.233645439147949219e+00,3.816957473754882812e+00,3.586801052093505859e+00,3.469828605651855469e+00,3.638247251510620117e+00,4.059480190277099609e+00,4.655516624450683594e+00,8.545969963073730469e+00,8.591307640075683594e+00,8.560585975646972656e+00,8.516963958740234375e+00,8.683646202087402344e+00,8.758582115173339844e+00,8.753227233886718750e+00,8.677578926086425781e+00,8.616040229797363281e+00,8.592130661010742188e+00,4.668227672576904297e+00,4.651502609252929688e+00,4.554943561553955078e+00,4.233645439147949219e+00,3.816957473754882812e+00,3.586801052093505859e+00,3.469828605651855469e+00,3.638247251510620117e+00,4.059480190277099609e+00,4.655516624450683594e+00
7.200000000000000178e+00,8.495247054545453480e+00,8.489206472727271802e+00,8.404499781818179471e+00,8.310926181818180325e+00,8.241514909090907892e+00,8.295242836363634353e+00,8.379506181818181076e+00,8.529523199999998084e+00,8.721602618181815814e+00,8.923546472727270640e+00,4.863693600000001283e+00,4.286540945454535567e+00,4.169276072727278404e+00,4.173598690909074982e+00,3.155012509090899364e+00,3.049440872727272378e+00,2.328450327272726383e+00,2.673373090909081817e+00,3.041045018181817383e+00,3.127026327272732331e+00,8.548456192016601562e+00,8.593027114868164062e+00,8.565087318420410156e+00,8.522791862487792969e+00,8.685525894165039062e+00,8.757835388183593750e+00,8.751677513122558594e+00,8.675526618957519531e+00,8.613512039184570312e+00,8.588992118835449219e+00,4.610129833221435547e+00,4.529648780822753906e+00,4.369075775146484375e+00,3.984323024749755859e+00,3.516830921173095703e+00,3.242044448852539062e+00,3.090990781784057617e+00,3.238086462020874023e+00,3.648720026016235352e+00,4.241480350494384766e+00,8.548456192016601562e+00,8.593027114868164062e+00,8.565087318420410156e+00,8.522791862487792969e+00,8.685525894165039062e+00,8.757835388183593750e+00,8.751677513122558594e+00,8.675526618957519531e+00,8.613512039184570312e+00,8.588992118835449219e+00,4.610129833221435547e+00,4.529648780822753906e+00,4.369075775146484375e+00,3.984323024749755859e+00,3.516830921173095703e+00,3.242044448852539062e+00,3.090990781784057617e+00,3.238086462020874023e+00,3.648720026016235352e+00,4.241480350494384766e+00
7.299999999999999822e+00,8.496272290909089975e+00,8.483969454545453814e+00,8.395134109090907515e+00,8.301782181818181172e+00,8.241431781818180369e+00,8.303278472727271264e+00,8.391033163636361536e+00,8.547534109090907606e+00,8.741497745454543278e+00,8.942277818181816329e+00,4.830719781818181069e+00,4.246335054545446575e+00,4.169331490909094384e+00,4.176702109090898674e+00,3.065706109090896803e+00,3.051657599999990644e+00,2.279294400000001275e+00,2.737519636363627829e+00,3.041377527272727477e+00,3.205138254545455645e+00,8.547689437866210938e+00,8.594268798828125000e+00,8.563465118408203125e+00,8.520688056945800781e+00,8.688621520996093750e+00,8.764080047607421875e+00,8.758732795715332031e+00,8.682724952697753906e+00,8.620616912841796875e+00,8.596271514892578125e+00,4.682602405548095703e+00,4.679925918579101562e+00,4.599967002868652344e+00,4.292608737945556641e+00,3.887256145477294922e+00,3.665670871734619141e+00,3.552156925201416016e+00,3.718472957611083984e+00,4.133964538574218750e+00,4.722160816192626953e+00,8.547689437866210938e+00,8.594268798828125000e+00,8.563465118408203125e+00,8.520688056945800781e+00,8.688621520996093750e+00,8.764080047607421875e+00,8.758732795715332031e+00,8.682724952697753906e+00,8.620616912841796875e+00,8.596271514892578125e+00,4.682602405548095703e+00,4.679925918579101562e+00,4.599967002868652344e+00,4.292608737945556641e+00,3.887256145477294922e+00,3.665670871734619141e+00,3.552156925201416016e+00,3.718472957611083984e+00,4.133964538574218750e+00,4.722160816192626953e+00
7.400000000000000355e+00,8.497934836363635114e+00,8.477624072727270033e+00,8.385796145454545325e+00,8.293718836363636271e+00,8.242706399999999434e+00,8.311618909090908502e+00,8.403834763636362837e+00,8.565683563636362408e+00,8.761420581818180509e+00,8.959623709090907440e+00,4.786385236363638107e+00,4.209177163636351082e+00,4.169414618181825460e+00,4.165313672727265271e+00,3.020013818181805476e+00,3.046088072727259455e+00,2.272256290909084875e+00,2.816268872727258454e+00,3.041488363636359438e+00,3.301344218181812451e+00,8.553164482116699219e+00,8.595248222351074219e+00,8.569776535034179688e+00,8.528768539428710938e+00,8.683621406555175781e+00,8.750676155090332031e+00,8.742431640625000000e+00,8.665385246276855469e+00,8.603237152099609375e+00,8.578574180603027344e+00,4.612243652343750000e+00,4.524751663208007812e+00,4.337607860565185547e+00,3.907438278198242188e+00,3.394100427627563477e+00,3.062659263610839844e+00,2.853941679000854492e+00,2.953847885131835938e+00,3.327539443969726562e+00,3.891452312469482422e+00,8.553164482116699219e+00,8.595248222351074219e+00,8.569776535034179688e+00,8.528768539428710938e+00,8.683621406555175781e+00,8.750676155090332031e+00,8.742431640625000000e+00,8.665385246276855469e+00,8.603237152099609375e+00,8.578574180603027344e+00,4.612243652343750000e+00,4.524751663208007812e+00,4.337607860565185547e+00,3.907438278198242188e+00,3.394100427627563477e+00,3.062659263610839844e+00,2.853941679000854492e+00,2.953847885131835938e+00,3.327539443969726562e+00,3.891452312469482422e+00
7.500000000000000000e+00,8.499735927272725533e+00,8.469726981818180178e+00,8.376458181818181359e+00,8.285406109090907023e+00,8.244507490909089853e+00,8.319515999999998357e+00,8.416636363636364138e+00,8.583639054545452396e+00,8.781315709090907973e+00,8.975611854545453738e+00,4.739362909090905518e+00,4.179473018181807831e+00,4.169525454545457421e+00,4.124027127272722915e+00,3.011396290909082563e+00,3.023255781818160237e+00,2.289823854545457227e+00,2.901086399999973864e+00,3.041626909090910047e+00,3.407082109090886490e+00,8.549307823181152344e+00,8.596309661865234375e+00,8.565261840820312500e+00,8.522735595703125000e+00,8.690913200378417969e+00,8.766389846801757812e+00,8.760809898376464844e+00,8.684518814086914062e+00,8.622186660766601562e+00,8.597685813903808594e+00,4.681426048278808594e+00,4.677268028259277344e+00,4.596202850341796875e+00,4.287454605102539062e+00,3.880956411361694336e+00,3.658784389495849609e+00,3.544741868972778320e+00,3.710251092910766602e+00,4.125217437744140625e+00,4.712983131408691406e+00,8.549307823181152344e+00,8.596309661865234375e+00,8.565261840820312500e+00,8.522735595703125000e+00,8.690913200378417969e+00,8.766389846801757812e+00,8.760809898376464844e+00,8.684518814086914062e+00,8.622186660766601562e+00,8.597685813903808594e+00,4.681426048278808594e+00,4.677268028259277344e+00,4.596202850341796875e+00,4.287454605102539062e+00,3.880956411361694336e+00,3.658784389495849609e+00,3.544741868972778320e+00,3.710251092910766602e+00,4.125217437744140625e+00,4.712983131408691406e+00
7.599999999999999645e+00,8.501093672727270345e+00,8.460749236363634296e+00,8.367120218181817393e+00,8.275541672727271703e+00,8.248109672727272468e+00,8.327274545454544707e+00,8.430435490909088614e+00,8.602370399999998085e+00,8.801183127272725670e+00,8.990269963636361439e+00,4.687214400000002001e+00,4.165812436363624194e+00,4.169663999999997372e+00,4.038710836363635259e+00,3.025555636363631784e+00,2.989561527272702968e+00,2.316757090909098871e+00,2.974238399999972415e+00,3.041904000000005048e+00,3.514731927272700229e+00,8.549756050109863281e+00,8.595980644226074219e+00,8.565212249755859375e+00,8.522538185119628906e+00,8.691143989562988281e+00,8.767072677612304688e+00,8.762198448181152344e+00,8.686327934265136719e+00,8.624222755432128906e+00,8.599847793579101562e+00,4.615274429321289062e+00,4.546457290649414062e+00,4.410197257995605469e+00,4.060632228851318359e+00,3.626898288726806641e+00,3.392002105712890625e+00,3.280555725097656250e+00,3.459765672683715820e+00,3.895052909851074219e+00,4.506587028503417969e+00,8.549756050109863281e+00,8.595980644226074219e+00,8.565212249755859375e+00,8.522538185119628906e+00,8.691143989562988281e+00,8.767072677612304688e+00,8.762198448181152344e+00,8.686327934265136719e+00,8.624222755432128906e+00,8.599847793579101562e+00,4.615274429321289062e+00,4.546457290649414062e+00,4.410197257995605469e+00,4.060632228851318359e+00,3.626898288726806641e+00,3.392002105712890625e+00,3.280555725097656250e+00,3.459765672683715820e+00,3.895052909851074219e+00,4.506587028503417969e+00
7.700000000000000178e+00,8.501537018181815952e+00,8.451300436363634816e+00,8.357754545454545436e+00,8.265843490909089653e+00,8.254842981818178771e+00,8.334589745454543674e+00,8.444677963636362250e+00,8.621655927272726672e+00,8.820911999999998088e+00,9.003570327272726104e+00,4.621737818181824053e+00,4.165950981818178356e+00,4.169663999999995596e+00,3.910971927272719029e+00,3.041876290909091285e+00,2.935861309090884497e+00,2.364499854545459190e+00,3.022091999999971801e+00,3.040767927272728599e+00,3.617477236363613180e+00,8.556419372558593750e+00,8.597944259643554688e+00,8.573876380920410156e+00,8.533935546875000000e+00,8.686641693115234375e+00,8.752147674560546875e+00,8.743435859680175781e+00,8.665951728820800781e+00,8.603370666503906250e+00,8.578269958496093750e+00,4.563339233398437500e+00,4.424043178558349609e+00,4.187399864196777344e+00,3.710518836975097656e+00,3.160934448242187500e+00,2.799851655960083008e+00,2.570758342742919922e+00,2.660099267959594727e+00,3.030954360961914062e+00,3.597049713134765625e+00,8.556419372558593750e+00,8.597944259643554688e+00,8.573876380920410156e+00,8.533935546875000000e+00,8.686641693115234375e+00,8.752147674560546875e+00,8.743435859680175781e+00,8.665951728820800781e+00,8.603370666503906250e+00,8.578269958496093750e+00,4.563339233398437500e+00,4.424043178558349609e+00,4.187399864196777344e+00,3.710518836975097656e+00,3.160934448242187500e+00,2.799851655960083008e+00,2.570758342742919922e+00,2.660099267959594727e+00,3.030954360961914062e+00,3.597049713134765625e+00
7.799999999999999822e+00,8.500955127272726841e+00,8.441851636363635336e+00,8.348388872727269927e+00,8.257669309090909238e+00,8.262961745454544982e+00,8.341683272727271614e+00,8.460250472727270932e+00,8.641661890909089649e+00,8.840890254545453075e+00,9.015651490909089461e+00,4.545842618181821670e+00,4.168306254545456113e+00,4.169663999999999149e+00,3.755551636363630319e+00,3.049440872727271934e+00,2.847025963636339974e+00,2.434936363636372558e+00,3.042846109090886930e+00,3.037525963636361404e+00,3.706201745454520413e+00,8.551602363586425781e+00,8.598449707031250000e+00,8.567218780517578125e+00,8.525007247924804688e+00,8.693603515625000000e+00,8.769264221191406250e+00,8.763869285583496094e+00,8.687518119812011719e+00,8.625071525573730469e+00,8.600513458251953125e+00,4.649612426757812500e+00,4.614253997802734375e+00,4.506831169128417969e+00,4.177717685699462891e+00,3.757269620895385742e+00,3.527970790863037109e+00,3.413851261138916016e+00,3.584377765655517578e+00,4.007584095001220703e+00,4.605294227600097656e+00,8.551602363586425781e+00,8.598449707031250000e+00,8.567218780517578125e+00,8.525007247924804688e+00,8.693603515625000000e+00,8.769264221191406250e+00,8.763869285583496094e+00,8.687518119812011719e+00,8.625071525573730469e+00,8.600513458251953125e+00,4.649612426757812500e+00,4.614253997802734375e+00,4.506831169128417969e+00,4.177717685699462891e+00,3.757269620895385742e+00,3.527970790863037109e+00,3.413851261138916016e+00,3.584377765655517578e+00,4.007584095001220703e+00,4.605294227600097656e+00
7.900000000000000355e+00,8.499403418181817216e+00,8.432513672727271370e+00,8.339023199999997971e+00,8.251268509090907699e+00,8.271163636363635163e+00,8.350217672727271889e+00,8.477374690909091015e+00,8.661861818181817441e+00,8.861672072727269978e+00,9.026097818181817445e+00,4.466677745454540549e+00,4.169386909090913029e+00,4.169663999999995596e+00,3.590571709090911945e+00,3.049191490909093361e+00,2.716100509090887627e+00,2.513851854545459119e+00,3.046226618181806955e+00,3.035974254545453554e+00,3.772454181818165164e+00,8.551679611206054688e+00,8.598670005798339844e+00,8.568330764770507812e+00,8.526323318481445312e+00,8.696393013000488281e+00,8.773126602172851562e+00,8.768629074096679688e+00,8.692576408386230469e+00,8.629940032958984375e+00,8.605024337768554688e+00,4.548476219177246094e+00,4.414015293121337891e+00,4.225788593292236328e+00,3.838623762130737305e+00,3.381655216217041016e+00,3.138711690902709961e+00,3.032314538955688477e+00,3.223859786987304688e+00,3.676378250122070312e+00,4.307399272918701172e+00,8.551679611206054688e+00,8.598670005798339844e+00,8.568330764770507812e+00,8.526323318481445312e+00,8.696393013000488281e+00,8.773126602172851562e+00,8.768629074096679688e+00,8.692576408386230469e+00,8.629940032958984375e+00,8.605024337768554688e+00,4.548476219177246094e+00,4.414015293121337891e+00,4.225788593292236328e+00,3.838623762130737305e+00,3.381655216217041016e+00,3.138711690902709961e+00,3.032314538955688477e+00,3.223859786987304688e+00,3.676378250122070312e+00,4.307399272918701172e+00
8.000000000000000000e+00,8.496937309090906609e+00,8.423175709090907404e+00,8.329657527272726014e+00,8.246447127272725552e+00,8.279171563636362308e+00,8.359195418181815995e+00,8.494249527272726752e+00,8.681812363636360885e+00,8.882398472727270899e+00,9.034410545454544916e+00,4.391863199999993306e+00,4.169386909090905924e+00,4.169248363636355315e+00,3.429554181818187608e+00,3.046947054545461331e+00,2.564808872727254219e+00,2.578691127272726646e+00,3.043649672727267941e+00,3.044508654545457382e+00,3.812438399999992455e+00,8.556423187255859375e+00,8.600260734558105469e+00,8.573806762695312500e+00,8.533502578735351562e+00,8.693175315856933594e+00,8.763079643249511719e+00,8.756005287170410156e+00,8.678941726684570312e+00,8.616181373596191406e+00,8.591019630432128906e+00,4.543750762939453125e+00,4.389582157135009766e+00,4.157907962799072266e+00,3.704975128173828125e+00,3.184144258499145508e+00,2.865306377410888672e+00,2.683581829071044922e+00,2.814601898193359375e+00,3.220748901367187500e+00,3.816347360610961914e+00,8.556423187255859375e+00,8.600260734558105469e+00,8.573806762695312500e+00,8.533502578735351562e+00,8.693175315856933594e+00,8.763079643249511719e+00,8.756005287170410156e+00,8.678941726684570312e+00,8.616181373596191406e+00,8.591019630432128906e+00,4.543750762939453125e+00,4.389582157135009766e+00,4.157907962799072266e+00,3.704975128173828125e+00,3.184144258499145508e+00,2.865306377410888672e+00,2.683581829071044922e+00,2.814601898193359375e+00,3.220748901367187500e+00,3.816347360610961914e+00
8.099999999999999645e+00,8.493529090909088808e+00,8.413837745454545214e+00,8.320291854545452281e+00,8.243177454545453031e+00,8.287207199999999219e+00,8.368921309090906036e+00,8.511706254545453376e+00,8.701679781818180359e+00,8.903180290909089578e+00,9.041420945454543556e+00,4.331956145454537221e+00,4.169248363636363308e+00,4.169885672727257742e+00,3.280756363636358586e+00,3.046836218181828038e+00,2.424296072727261109e+00,2.628096436363628996e+00,3.041377527272726589e+00,3.072965890909091335e+00,3.829645745454546280e+00,8.554227828979492188e+00,8.602152824401855469e+00,8.571557044982910156e+00,8.531065940856933594e+00,8.702153205871582031e+00,8.779005050659179688e+00,8.774637222290039062e+00,8.698108673095703125e+00,8.634544372558593750e+00,8.609055519104003906e+00,4.619894981384277344e+00,4.552833080291748047e+00,4.430005073547363281e+00,4.093238830566406250e+00,3.673128128051757812e+00,3.450197935104370117e+00,3.344729185104370117e+00,3.522345542907714844e+00,3.949786424636840820e+00,4.549984455108642578e+00,8.554227828979492188e+00,8.602152824401855469e+00,8.571557044982910156e+00,8.531065940856933594e+00,8.702153205871582031e+00,8.779005050659179688e+00,8.774637222290039062e+00,8.698108673095703125e+00,8.634544372558593750e+00,8.609055519104003906e+00,4.619894981384277344e+00,4.552833080291748047e+00,4.430005073547363281e+00,4.093238830566406250e+00,3.673128128051757812e+00,3.450197935104370117e+00,3.344729185104370117e+00,3.522345542907714844e+00,3.949786424636840820e+00,4.549984455108642578e+00
8.199999999999999289e+00,8.489206472727271802e+00,8.404499781818179471e+00,8.310926181818180325e+00,8.241514909090907892e+00,8.295242836363634353e+00,8.379506181818181076e+00,8.529523199999998084e+00,8.721602618181815814e+00,8.923546472727270640e+00,9.046962763636361871e+00,4.286540945454535567e+00,4.169276072727278404e+00,4.173598690909074982e+00,3.155012509090899364e+00,3.049440872727272378e+00,2.328450327272726383e+00,2.673373090909081817e+00,3.041045018181817383e+00,3.127026327272732331e+00,3.832970836363637890e+00,8.554254531860351562e+00,8.601687431335449219e+00,8.571282386779785156e+00,8.530153274536132812e+00,8.700864791870117188e+00,8.777706146240234375e+00,8.773226737976074219e+00,8.696792602539062500e+00,8.633557319641113281e+00,8.608200073242187500e+00,4.528059482574462891e+00,4.386212825775146484e+00,4.195326805114746094e+00,3.806355476379394531e+00,3.349669218063354492e+00,3.107992410659790039e+00,3.002585887908935547e+00,3.194160699844360352e+00,3.645792484283447266e+00,4.275351047515869141e+00,8.554254531860351562e+00,8.601687431335449219e+00,8.571282386779785156e+00,8.530153274536132812e+00,8.700864791870117188e+00,8.777706146240234375e+00,8.773226737976074219e+00,8.696792602539062500e+00,8.633557319641113281e+00,8.608200073242187500e+00,4.528059482574462891e+00,4.386212825775146484e+00,4.195326805114746094e+00,3.806355476379394531e+00,3.349669218063354492e+00,3.107992410659790039e+00,3.002585887908935547e+00,3.194160699844360352e+00,3.645792484283447266e+00,4.275351047515869141e+00
8.300000000000000711e+00,8.483969454545453814e+00,8.395134109090907515e+00,8.301782181818181172e+00,8.241431781818180369e+00,8.303278472727271264e+00,8.391033163636361536e+00,8.547534109090907606e+00,8.741497745454543278e+00,8.942277818181816329e+00,9.051590181818180980e+00,4.246335054545446575e+00,4.169331490909094384e+00,4.176702109090898674e+00,3.065706109090896803e+00,3.051657599999990644e+00,2.279294400000001275e+00,2.737519636363627829e+00,3.041377527272727477e+00,3.205138254545455645e+00,3.831363709090912728e+00,8.558314323425292969e+00,8.604219436645507812e+00,8.575834274291992188e+00,8.535816192626953125e+00,8.700918197631835938e+00,8.774155616760253906e+00,8.768404960632324219e+00,8.691586494445800781e+00,8.628515243530273438e+00,8.603243827819824219e+00,4.509328842163085938e+00,4.375004768371582031e+00,4.175344944000244141e+00,3.761610507965087891e+00,3.277196407318115234e+00,2.997471809387207031e+00,2.851080656051635742e+00,3.007934570312500000e+00,3.431278467178344727e+00,4.037900924682617188e+00,8.558314323425292969e+00,8.604219436645507812e+00,8.575834274291992188e+00,8.535816192626953125e+00,8.700918197631835938e+00,8.774155616760253906e+00,8.768404960632324219e+00,8.691586494445800781e+00,8.628515243530273438e+00,8.603243827819824219e+00,4.509328842163085938e+00,4.375004768371582031e+00,4.175344944000244141e+00,3.761610507965087891e+00,3.277196407318115234e+00,2.997471809387207031e+00,2.851080656051635742e+00,3.007934570312500000e+00,3.431278467178344727e+00,4.037900924682617188e+00
8.400000000000000355e+00,8.477624072727270033e+00,8.385796145454545325e+00,8.293718836363636271e+00,8.242706399999999434e+00,8.311618909090908502e+00,8.403834763636362837e+00,8.565683563636362408e+00,8.761420581818180509e+00,8.959623709090907440e+00,9.056466981818180884e+00,4.209177163636351082e+00,4.169414618181825460e+00,4.165313672727265271e+00,3.020013818181805476e+00,3.046088072727259455e+00,2.272256290909084875e+00,2.816268872727258454e+00,3.041488363636359438e+00,3.301344218181812451e+00,3.829728872727277356e+00,8.560882568359375000e+00,8.610240936279296875e+00,8.579668045043945312e+00,8.540466308593750000e+00,8.713504791259765625e+00,8.791397094726562500e+00,8.787662506103515625e+00,8.710969924926757812e+00,8.646725654602050781e+00,8.620680809020996094e+00,4.513031959533691406e+00,4.432526111602783203e+00,4.305809974670410156e+00,3.969903945922851562e+00,3.554804801940917969e+00,3.340707778930664062e+00,3.244979619979858398e+00,3.431186437606811523e+00,3.865477085113525391e+00,4.471247673034667969e+00,8.560882568359375000e+00,8.610240936279296875e+00,8.579668045043945312e+00,8.540466308593750000e+00,8.713504791259765625e+00,8.791397094726562500e+00,8.787662506103515625e+00,8.710969924926757812e+00,8.646725654602050781e+00,8.620680809020996094e+00,4.513031959533691406e+00,4.432526111602783203e+00,4.305809974670410156e+00,3.969903945922851562e+00,3.554804801940917969e+00,3.340707778930664062e+00,3.244979619979858398e+00,3.431186437606811523e+00,3.865477085113525391e+00,4.471247673034667969e+00
8.500000000000000000e+00,8.469726981818180178e+00,8.376458181818181359e+00,8.285406109090907023e+00,8.244507490909089853e+00,8.319515999999998357e+00,8.416636363636364138e+00,8.583639054545452396e+00,8.781315709090907973e+00,8.975611854545453738e+00,9.061343781818180787e+00,4.179473018181807831e+00,4.169525454545457421e+00,4.124027127272722915e+00,3.011396290909082563e+00,3.023255781818160237e+00,2.289823854545457227e+00,2.901086399999973864e+00,3.041626909090910047e+00,3.407082109090886490e+00,3.829451781818187239e+00,8.565352439880371094e+00,8.614426612854003906e+00,8.584261894226074219e+00,8.544622421264648438e+00,8.715746879577636719e+00,8.792738914489746094e+00,8.788449287414550781e+00,8.711819648742675781e+00,8.648225784301757812e+00,8.622585296630859375e+00,4.424367427825927734e+00,4.300394058227539062e+00,4.126319408416748047e+00,3.748812437057495117e+00,3.300466060638427734e+00,3.062572002410888672e+00,2.955730438232421875e+00,3.143250465393066406e+00,3.589042425155639648e+00,4.212030410766601562e+00,8.565352439880371094e+00,8.614426612854003906e+00,8.584261894226074219e+00,8.544622421264648438e+00,8.715746879577636719e+00,8.792738914489746094e+00,8.788449287414550781e+00,8.711819648742675781e+00,8.648225784301757812e+00,8.622585296630859375e+00,4.424367427825927734e+00,4.300394058227539062e+00,4.126319408416748047e+00,3.748812437057495117e+00,3.300466060638427734e+00,3.062572002410888672e+00,2.955730438232421875e+00,3.143250465393066406e+00,3.589042425155639648e+00,4.212030410766601562e+00
8.599999999999999645e+00,8.460749236363634296e+00,8.367120218181817393e+00,8.275541672727271703e+00,8.248109672727272468e+00,8.327274545454544707e+00,8.430435490909088614e+00,8.602370399999998085e+00,8.801183127272725670e+00,8.990269963636361439e+00,9.066220581818180690e+00,4.165812436363624194e+00,4.169663999999997372e+00,4.038710836363635259e+00,3.025555636363631784e+00,2.989561527272702968e+00,2.316757090909098871e+00,2.974238399999972415e+00,3.041904000000005048e+00,3.514731927272700229e+00,3.829507199999996558e+00,8.566390991210937500e+00,8.615474700927734375e+00,8.584510803222656250e+00,8.544202804565429688e+00,8.716053009033203125e+00,8.793703079223632812e+00,8.789528846740722656e+00,8.713090896606445312e+00,8.649890899658203125e+00,8.624604225158691406e+00,4.356293678283691406e+00,4.217487812042236328e+00,4.029493808746337891e+00,3.643620491027832031e+00,3.189672231674194336e+00,2.952186822891235352e+00,2.851864337921142578e+00,3.049823760986328125e+00,3.508965015411376953e+00,4.146600723266601562e+00,8.566390991210937500e+00,8.615474700927734375e+00,8.584510803222656250e+00,8.544202804565429688e+00,8.716053009033203125e+00,8.793703079223632812e+00,8.789528846740722656e+00,8.713090896606445312e+00,8.649890899658203125e+00,8.624604225158691406e+00,4.356293678283691406e+00,4.217487812042236328e+00,4.029493808746337891e+00,3.643620491027832031e+00,3.189672231674194336e+00,2.952186822891235352e+00,2.851864337921142578e+00,3.049823760986328125e+00,3.508965015411376953e+00,4.146600723266601562e+00
8.699999999999999289e+00,8.451300436363634816e+00,8.357754545454545436e+00,8.265843490909089653e+00,8.254842981818178771e+00,8.334589745454543674e+00,8.444677963636362250e+00,8.621655927272726672e+00,8.820911999999998088e+00,9.003570327272726104e+00,9.071097381818180594e+00,4.165950981818178356e+00,4.169663999999995596e+00,3.910971927272719029e+00,3.041876290909091285e+00,2.935861309090884497e+00,2.364499854545459190e+00,3.022091999999971801e+00,3.040767927272728599e+00,3.617477236363613180e+00,3.829451781818167255e+00,8.563796997070312500e+00,8.611506462097167969e+00,8.580068588256835938e+00,8.539324760437011719e+00,8.709725379943847656e+00,8.786523818969726562e+00,8.781832695007324219e+00,8.705343246459960938e+00,8.642508506774902344e+00,8.617618560791015625e+00,4.299345970153808594e+00,4.169643402099609375e+00,3.984745740890502930e+00,3.598221778869628906e+00,3.141264438629150391e+00,2.898297071456909180e+00,2.792628049850463867e+00,2.987228631973266602e+00,3.444993972778320312e+00,4.082550525665283203e+00,8.563796997070312500e+00,8.611506462097167969e+00,8.580068588256835938e+00,8.539324760437011719e+00,8.709725379943847656e+00,8.786523818969726562e+00,8.781832695007324219e+00,8.705343246459960938e+00,8.642508506774902344e+00,8.617618560791015625e+00,4.299345970153808594e+00,4.169643402099609375e+00,3.984745740890502930e+00,3.598221778869628906e+00,3.141264438629150391e+00,2.898297071456909180e+00,2.792628049850463867e+00,2.987228631973266602e+00,3.444993972778320312e+00,4.082550525665283203e+00
8.800000000000000711e+00,8.441851636363635336e+00,8.348388872727269927e+00,8.257669309090909238e+00,8.262961745454544982e+00,8.341683272727271614e+00,8.460250472727270932e+00,8.641661890909089649e+00,8.840890254545453075e+00,9.015651490909089461e+00,9.075946472727270731e+00,4.168306254545456113e+00,4.169663999999999149e+00,3.755551636363630319e+00,3.049440872727271934e+00,2.847025963636339974e+00,2.434936363636372558e+00,3.042846109090886930e+00,3.037525963636361404e+00,3.706201745454520413e+00,3.829285527272707768e+00,8.564645767211914062e+00,8.604837417602539062e+00,8.579283714294433594e+00,8.541099548339843750e+00,8.691087722778320312e+00,8.754562377929687500e+00,8.744590759277343750e+00,8.666357040405273438e+00,8.603923797607421875e+00,8.579359054565429688e+00,4.302684783935546875e+00,4.232656478881835938e+00,4.047672271728515625e+00,3.600321769714355469e+00,3.065562725067138672e+00,2.701707124710083008e+00,2.457625389099121094e+00,2.528959751129150391e+00,2.881237030029296875e+00,3.429110527038574219e+00,8.564645767211914062e+00,8.604837417602539062e+00,8.579283714294433594e+00,8.541099548339843750e+00,8.691087722778320312e+00,8.754562377929687500e+00,8.744590759277343750e+00,8.666357040405273438e+00,8.603923797607421875e+00,8.579359054565429688e+00,4.302684783935546875e+00,4.232656478881835938e+00,4.047672271728515625e+00,3.600321769714355469e+00,3.065562725067138672e+00,2.701707124710083008e+00,2.457625389099121094e+00,2.528959751129150391e+00,2.881237030029296875e+00,3.429110527038574219e+00
8.900000000000000355e+00,8.432513672727271370e+00,8.339023199999997971e+00,8.251268509090907699e+00,8.271163636363635163e+00,8.350217672727271889e+00,8.477374690909091015e+00,8.661861818181817441e+00,8.861672072727269978e+00,9.026097818181817445e+00,9.080823272727270634e+00,4.169386909090913029e+00,4.169663999999995596e+00,3.590571709090911945e+00,3.049191490909093361e+00,2.716100509090887627e+00,2.513851854545459119e+00,3.046226618181806955e+00,3.035974254545453554e+00,3.772454181818165164e+00,3.829451781818161926e+00,8.550064086914062500e+00,8.592105865478515625e+00,8.561045646667480469e+00,8.520826339721679688e+00,8.682956695556640625e+00,8.754097938537597656e+00,8.746880531311035156e+00,8.669451713562011719e+00,8.606729507446289062e+00,8.582325935363769531e+00,4.246299266815185547e+00,4.216088771820068359e+00,4.100663185119628906e+00,3.745676279067993164e+00,3.297991514205932617e+00,3.031030654907226562e+00,2.879013776779174805e+00,3.020977735519409180e+00,3.423951625823974609e+00,4.007885932922363281e+00,8.550064086914062500e+00,8.592105865478515625e+00,8.561045646667480469e+00,8.520826339721679688e+00,8.682956695556640625e+00,8.754097938537597656e+00,8.746880531311035156e+00,8.669451713562011719e+00,8.606729507446289062e+00,8.582325935363769531e+00,4.246299266815185547e+00,4.216088771820068359e+00,4.100663185119628906e+00,3.745676279067993164e+00,3.297991514205932617e+00,3.031030654907226562e+00,2.879013776779174805e+00,3.020977735519409180e+00,3.423951625823974609e+00,4.007885932922363281e+00
9.000000000000000000e+00,8.423175709090907404e+00,8.329657527272726014e+00,8.246447127272725552e+00,8.279171563636362308e+00,8.359195418181815995e+00,8.494249527272726752e+00,8.681812363636360885e+00,8.882398472727270899e+00,9.034410545454544916e+00,9.085700072727272314e+00,4.169386909090905924e+00,4.169248363636355315e+00,3.429554181818187608e+00,3.046947054545461331e+00,2.564808872727254219e+00,2.578691127272726646e+00,3.043649672727267941e+00,3.044508654545457382e+00,3.812438399999992455e+00,3.831696218181799285e+00,8.536153793334960938e+00,8.576787948608398438e+00,8.543972969055175781e+00,8.502816200256347656e+00,8.667656898498535156e+00,8.740435600280761719e+00,8.733739852905273438e+00,8.656398773193359375e+00,8.593482971191406250e+00,8.569123268127441406e+00,4.159688472747802734e+00,4.125014781951904297e+00,4.016280651092529297e+00,3.676653861999511719e+00,3.246154785156250000e+00,3.001712560653686523e+00,2.874617815017700195e+00,3.037909269332885742e+00,3.458298683166503906e+00,4.056577205657958984e+00,8.536153793334960938e+00,8.576787948608398438e+00,8.543972969055175781e+00,8.502816200256347656e+00,8.667656898498535156e+00,8.740435600280761719e+00,8.733739852905273438e+00,8.656398773193359375e+00,8.593482971191406250e+00,8.569123268127441406e+00,4.159688472747802734e+00,4.125014781951904297e+00,4.016280651092529297e+00,3.676653861999511719e+00,3.246154785156250000e+00,3.001712560653686523e+00,2.874617815017700195e+00,3.037909269332885742e+00,3.458298683166503906e+00,4.056577205657958984e+00
9.099999999999999645e+00,8.413837745454545214e+00,8.320291854545452281e+00,8.243177454545453031e+00,8.287207199999999219e+00,8.368921309090906036e+00,8.511706254545453376e+00,8.701679781818180359e+00,8.903180290909089578e+00,9.041420945454543556e+00,9.091435854545453665e+00,4.169248363636363308e+00,4.169885672727257742e+00,3.280756363636358586e+00,3.046836218181828038e+00,2.424296072727261109e+00,2.628096436363628996e+00,3.041377527272726589e+00,3.072965890909091335e+00,3.829645745454546280e+00,3.834217745454538750e+00,8.522233009338378906e+00,8.559171676635742188e+00,8.525981903076171875e+00,8.483916282653808594e+00,8.645430564880371094e+00,8.716107368469238281e+00,8.708341598510742188e+00,8.630808830261230469e+00,8.568345069885253906e+00,8.544525146484375000e+00,4.099116325378417969e+00,4.065863132476806641e+00,3.950388193130493164e+00,3.598645687103271484e+00,3.154816150665283203e+00,2.893933773040771484e+00,2.752588033676147461e+00,2.906325340270996094e+00,3.321403980255126953e+00,3.917257785797119141e+00,8.522233009338378906e+00,8.559171676635742188e+00,8.525981903076171875e+00,8.483916282653808594e+00,8.645430564880371094e+00,8.716107368469238281e+00,8.708341598510742188e+00,8.630808830261230469e+00,8.568345069885253906e+00,8.544525146484375000e+00,4.099116325378417969e+00,4.065863132476806641e+00,3.950388193130493164e+00,3.598645687103271484e+00,3.154816150665283203e+00,2.893933773040771484e+00,2.752588033676147461e+00,2.906325340270996094e+00,3.321403980255126953e+00,3.917257785797119141e+00
9.199999999999999289e+00,8.404499781818179471e+00,8.310926181818180325e+00,8.241514909090907892e+00,8.295242836363634353e+00,8.379506181818181076e+00,8.529523199999998084e+00,8.721602618181815814e+00,8.923546472727270640e+00,9.046962763636361871e+00,9.096312654545453569e+00,4.169276072727278404e+00,4.173598690909074982e+00,3.155012509090899364e+00,3.049440872727272378e+00,2.328450327272726383e+00,2.673373090909081817e+00,3.041045018181817383e+00,3.127026327272732331e+00,3.832970836363637890e+00,3.829811999999997774e+00,8.505408287048339844e+00,8.541880607604980469e+00,8.506827354431152344e+00,8.464540481567382812e+00,8.630597114562988281e+00,8.703786849975585938e+00,8.696954727172851562e+00,8.619350433349609375e+00,8.556050300598144531e+00,8.531795501708984375e+00,4.070774078369140625e+00,4.062906265258789062e+00,3.988241672515869141e+00,3.682165145874023438e+00,3.280337810516357422e+00,3.060558080673217773e+00,2.953193187713623047e+00,3.127442836761474609e+00,3.551385402679443359e+00,4.148598670959472656e+00,8.505408287048339844e+00,8.541880607604980469e+00,8.506827354431152344e+00,8.464540481567382812e+00,8.630597114562988281e+00,8.703786849975585938e+00,8.696954727172851562e+00,8.619350433349609375e+00,8.556050300598144531e+00,8.531795501708984375e+00,4.070774078369140625e+00,4.062906265258789062e+00,3.988241672515869141e+00,3.682165145874023438e+00,3.280337810516357422e+00,3.060558080673217773e+00,2.953193187713623047e+00,3.127442836761474609e+00,3.551385402679443359e+00,4.148598670959472656e+00
9.300000000000000711e+00,8.395134109090907515e+00,8.301782181818181172e+00,8.241431781818180369e+00,8.303278472727271264e+00,8.391033163636361536e+00,8.547534109090907606e+00,8.741497745454543278e+00,8.942277818181816329e+00,9.051590181818180980e+00,9.096700581818179643e+00,4.169331490909094384e+00,4.176702109090898674e+00,3.065706109090896803e+00,3.051657599999990644e+00,2.279294400000001275e+00,2.737519636363627829e+00,3.041377527272727477e+00,3.205138254545455645e+00,3.831363709090912728e+00,3.809501236363636245e+00,8.488946914672851562e+00,8.522836685180664062e+00,8.486730575561523438e+00,8.443755149841308594e+00,8.610240936279296875e+00,8.683622360229492188e+00,8.677000045776367188e+00,8.599523544311523438e+00,8.536268234252929688e+00,8.512270927429199219e+00,4.029001712799072266e+00,4.024886608123779297e+00,3.957922220230102539e+00,3.661174774169921875e+00,3.268011093139648438e+00,3.056650638580322266e+00,2.958037614822387695e+00,3.139422178268432617e+00,3.568170547485351562e+00,4.168724536895751953e+00,8.488946914672851562e+00,8.522836685180664062e+00,8.486730575561523438e+00,8.443755149841308594e+00,8.610240936279296875e+00,8.683622360229492188e+00,8.677000045776367188e+00,8.599523544311523438e+00,8.536268234252929688e+00,8.512270927429199219e+00,4.029001712799072266e+00,4.024886608123779297e+00,3.957922220230102539e+00,3.661174774169921875e+00,3.268011093139648438e+00,3.056650638580322266e+00,2.958037614822387695e+00,3.139422178268432617e+00,3.568170547485351562e+00,4.168724536895751953e+00
9.400000000000000355e+00,8.385796145454545325e+00,8.293718836363636271e+00,8.242706399999999434e+00,8.311618909090908502e+00,8.403834763636362837e+00,8.565683563636362408e+00,8.761420581818180509e+00,8.959623709090907440e+00,9.056466981818180884e+00,9.091158763636361329e+00,4.169414618181825460e+00,4.165313672727265271e+00,3.020013818181805476e+00,3.046088072727259455e+00,2.272256290909084875e+00,2.816268872727258454e+00,3.041488363636359438e+00,3.301344218181812451e+00,3.829728872727277356e+00,3.771318109090905146e+00,8.473590850830078125e+00,8.505290985107421875e+00,8.468525886535644531e+00,8.425031661987304688e+00,8.590475082397460938e+00,8.663071632385253906e+00,8.655905723571777344e+00,8.578212738037109375e+00,8.514982223510742188e+00,8.491171836853027344e+00,4.002209663391113281e+00,4.011200904846191406e+00,3.954780340194702148e+00,3.664608240127563477e+00,3.274989128112792969e+00,3.063446521759033203e+00,2.962640285491943359e+00,3.140421867370605469e+00,3.564853668212890625e+00,4.160844802856445312e+00,8.473590850830078125e+00,8.505290985107421875e+00,8.468525886535644531e+00,8.425031661987304688e+00,8.590475082397460938e+00,8.663071632385253906e+00,8.655905723571777344e+00,8.578212738037109375e+00,8.514982223510742188e+00,8.491171836853027344e+00,4.002209663391113281e+00,4.011200904846191406e+00,3.954780340194702148e+00,3.664608240127563477e+00,3.274989128112792969e+00,3.063446521759033203e+00,2.962640285491943359e+00,3.140421867370605469e+00,3.564853668212890625e+00,4.160844802856445312e+00
9.500000000000000000e+00,8.376458181818181359e+00,8.285406109090907023e+00,8.244507490909089853e+00,8.319515999999998357e+00,8.416636363636364138e+00,8.583639054545452396e+00,8.781315709090907973e+00,8.975611854545453738e+00,9.061343781818180787e+00,9.081100363636362971e+00,4.169525454545457421e+00,4.124027127272722915e+00,3.011396290909082563e+00,3.023255781818160237e+00,2.289823854545457227e+00,2.901086399999973864e+00,3.041626909090910047e+00,3.407082109090886490e+00,3.829451781818187239e+00,3.725043927272721156e+00,8.460467338562011719e+00,8.491282463073730469e+00,8.453719139099121094e+00,8.409943580627441406e+00,8.576463699340820312e+00,8.649675369262695312e+00,8.642822265625000000e+00,8.565206527709960938e+00,8.501900672912597656e+00,8.478156089782714844e+00,3.971437454223632812e+00,3.982633590698242188e+00,3.932833909988403320e+00,3.651812076568603516e+00,3.271220922470092773e+00,3.069591522216796875e+00,2.978735208511352539e+00,3.164516687393188477e+00,3.594659328460693359e+00,4.194780826568603516e+00,8.460467338562011719e+00,8.491282463073730469e+00,8.453719139099121094e+00,8.409943580627441406e+00,8.576463699340820312e+00,8.649675369262695312e+00,8.642822265625000000e+00,8.565206527709960938e+00,8.501900672912597656e+00,8.478156089782714844e+00,3.971437454223632812e+00,3.982633590698242188e+00,3.932833909988403320e+00,3.651812076568603516e+00,3.271220922470092773e+00,3.069591522216796875e+00,2.978735208511352539e+00,3.164516687393188477e+00,3.594659328460693359e+00,4.194780826568603516e+00
9.599999999999999645e+00,8.367120218181817393e+00,8.275541672727271703e+00,8.248109672727272468e+00,8.327274545454544707e+00,8.430435490909088614e+00,8.602370399999998085e+00,8.801183127272725670e+00,8.990269963636361439e+00,9.066220581818180690e+00,9.070182981818179613e+00,4.169663999999997372e+00,4.038710836363635259e+00,3.025555636363631784e+00,2.989561527272702968e+00,2.316757090909098871e+00,2.974238399999972415e+00,3.041904000000005048e+00,3.514731927272700229e+00,3.829507199999996558e+00,3.684089890909094667e+00,8.450461387634277344e+00,8.481614112854003906e+00,8.444217681884765625e+00,8.401183128356933594e+00,8.568397521972656250e+00,8.641823768615722656e+00,8.635148048400878906e+00,8.557335853576660156e+00,8.493517875671386719e+00,8.469383239746093750e+00,3.967180252075195312e+00,3.988060951232910156e+00,3.951308727264404297e+00,3.681215286254882812e+00,3.310049057006835938e+00,3.114944458007812500e+00,3.026270866394042969e+00,3.209883213043212891e+00,3.634406566619873047e+00,4.227078437805175781e+00,8.450461387634277344e+00,8.481614112854003906e+00,8.444217681884765625e+00,8.401183128356933594e+00,8.568397521972656250e+00,8.641823768615722656e+00,8.635148048400878906e+00,8.557335853576660156e+00,8.493517875671386719e+00,8.469383239746093750e+00,3.967180252075195312e+00,3.988060951232910156e+00,3.951308727264404297e+00,3.681215286254882812e+00,3.310049057006835938e+00,3.114944458007812500e+00,3.026270866394042969e+00,3.209883213043212891e+00,3.634406566619873047e+00,4.227078437805175781e+00
9.699999999999999289e+00,8.357754545454545436e+00,8.265843490909089653e+00,8.254842981818178771e+00,8.334589745454543674e+00,8.444677963636362250e+00,8.621655927272726672e+00,8.820911999999998088e+00,9.003570327272726104e+00,9.071097381818180594e+00,9.060124581818181255e+00,4.169663999999995596e+00,3.910971927272719029e+00,3.041876290909091285e+00,2.935861309090884497e+00,2.364499854545459190e+00,3.022091999999971801e+00,3.040767927272728599e+00,3.617477236363613180e+00,3.829451781818167255e+00,3.656768727272730057e+00,8.441194534301757812e+00,8.471862792968750000e+00,8.433977127075195312e+00,8.390370368957519531e+00,8.556667327880859375e+00,8.629629135131835938e+00,8.622532844543457031e+00,8.544735908508300781e+00,8.481387138366699219e+00,8.457678794860839844e+00,3.966068744659423828e+00,3.985377311706542969e+00,3.941662788391113281e+00,3.664056777954101562e+00,3.284970283508300781e+00,3.082834720611572266e+00,2.989938497543334961e+00,3.172959804534912109e+00,3.600132703781127930e+00,4.197238922119140625e+00,8.441194534301757812e+00,8.471862792968750000e+00,8.433977127075195312e+00,8.390370368957519531e+00,8.556667327880859375e+00,8.629629135131835938e+00,8.622532844543457031e+00,8.544735908508300781e+00,8.481387138366699219e+00,8.457678794860839844e+00,3.966068744659423828e+00,3.985377311706542969e+00,3.941662788391113281e+00,3.664056777954101562e+00,3.284970283508300781e+00,3.082834720611572266e+00,2.989938497543334961e+00,3.172959804534912109e+00,3.600132703781127930e+00,4.197238922119140625e+00
9.800000000000000711e+00,8.348388872727269927e+00,8.257669309090909238e+00,8.262961745454544982e+00,8.341683272727271614e+00,8.460250472727270932e+00,8.641661890909089649e+00,8.840890254545453075e+00,9.015651490909089461e+00,9.075946472727270731e+00,9.050093890909089112e+00,4.169663999999999149e+00,3.755551636363630319e+00,3.049440872727271934e+00,2.847025963636339974e+00,2.434936363636372558e+00,3.042846109090886930e+00,3.037525963636361404e+00,3.706201745454520413e+00,3.829285527272707768e+00,3.644465890909083683e+00,8.432001113891601562e+00,8.462811470031738281e+00,8.424986839294433594e+00,8.381541252136230469e+00,8.548179626464843750e+00,8.621339797973632812e+00,8.614400863647460938e+00,8.536619186401367188e+00,8.473203659057617188e+00,8.449428558349609375e+00,3.954163551330566406e+00,3.959277629852294922e+00,3.904112577438354492e+00,3.618102073669433594e+00,3.233603000640869141e+00,3.029271125793457031e+00,2.937163352966308594e+00,3.122856140136718750e+00,3.553836345672607422e+00,4.155330657958984375e+00,8.432001113891601562e+00,8.462811470031738281e+00,8.424986839294433594e+00,8.381541252136230469e+00,8.548179626464843750e+00,8.621339797973632812e+00,8.614400863647460938e+00,8.536619186401367188e+00,8.473203659057617188e+00,8.449428558349609375e+00,3.954163551330566406e+00,3.959277629852294922e+00,3.904112577438354492e+00,3.618102073669433594e+00,3.233603000640869141e+00,3.029271125793457031e+00,2.937163352966308594e+00,3.122856140136718750e+00,3.553836345672607422e+00,4.155330657958984375e+00
9.900000000000000355e+00,8.339023199999997971e+00,8.251268509090907699e+00,8.271163636363635163e+00,8.350217672727271889e+00,8.477374690909091015e+00,8.661861818181817441e+00,8.861672072727269978e+00,9.026097818181817445e+00,9.080823272727270634e+00,9.040063199999998744e+00,4.169663999999995596e+00,3.590571709090911945e+00,3.049191490909093361e+00,2.716100509090887627e+00,2.513851854545459119e+00,3.046226618181806955e+00,3.035974254545453554e+00,3.772454181818165164e+00,3.829451781818161926e+00,3.644493599999992561e+00,8.422857284545898438e+00,8.453880310058593750e+00,8.415941238403320312e+00,8.372776031494140625e+00,8.539599418640136719e+00,8.612776756286621094e+00,8.605813026428222656e+00,8.527926445007324219e+00,8.464378356933593750e+00,8.440533638000488281e+00,3.964943885803222656e+00,3.979586362838745117e+00,3.933454751968383789e+00,3.654272556304931641e+00,3.274635791778564453e+00,3.072895526885986328e+00,2.980798244476318359e+00,3.164499044418334961e+00,3.592061519622802734e+00,4.189376354217529297e+00,8.422857284545898438e+00,8.453880310058593750e+00,8.415941238403320312e+00,8.372776031494140625e+00,8.539599418640136719e+00,8.612776756286621094e+00,8.605813026428222656e+00,8.527926445007324219e+00,8.464378356933593750e+00,8.440533638000488281e+00,3.964943885803222656e+00,3.979586362838745117e+00,3.933454751968383789e+00,3.654272556304931641e+00,3.274635791778564453e+00,3.072895526885986328e+00,2.980798244476318359e+00,3.164499044418334961e+00,3.592061519622802734e+00,4.189376354217529297e+00
1.000000000000000000e+01,8.329657527272726014e+00,8.246447127272725552e+00,8.279171563636362308e+00,8.359195418181815995e+00,8.494249527272726752e+00,8.681812363636360885e+00,8.882398472727270899e+00,9.034410545454544916e+00,9.085700072727272314e+00,9.030004799999998610e+00,4.169248363636355315e+00,3.429554181818187608e+00,3.046947054545461331e+00,2.564808872727254219e+00,2.578691127272726646e+00,3.043649672727267941e+00,3.044508654545457382e+00,3.812438399999992455e+00,3.831696218181799285e+00,3.656048290909085896e+00,8.413398742675781250e+00,8.444095611572265625e+00,8.406060218811035156e+00,8.362659454345703125e+00,8.529119491577148438e+00,8.602143287658691406e+00,8.595091819763183594e+00,8.517257690429687500e+00,8.453930854797363281e+00,8.430262565612792969e+00,3.947248458862304688e+00,3.944207668304443359e+00,3.880254983901977539e+00,3.586372137069702148e+00,3.195377349853515625e+00,2.986367702484130859e+00,2.892127037048339844e+00,3.078113794326782227e+00,3.511274099349975586e+00,4.115990638732910156e+00,8.413398742675781250e+00,8.444095611572265625e+00,8.406060218811035156e+00,8.362659454345703125e+00,8.529119491577148438e+00,8.602143287658691406e+00,8.595091819763183594e+00,8.517257690429687500e+00,8.453930854797363281e+00,8.430262565612792969e+00,3.947248458862304688e+00,3.944207668304443359e+00,3.880254983901977539e+00,3.586372137069702148e+00,3.195377349853515625e+00,2.986367702484130859e+00,2.892127037048339844e+00,3.078113794326782227e+00,3.511274099349975586e+00,4.115990638732910156e+00
1.009999999999999964e+01,8.320291854545452281e+00,8.243177454545453031e+00,8.287207199999999219e+00,8.368921309090906036e+00,8.511706254545453376e+00,8.701679781818180359e+00,8.903180290909089578e+00,9.041420945454543556e+00,9.091435854545453665e+00,9.019890981818178943e+00,4.169885672727257742e+00,3.280756363636358586e+00,3.046836218181828038e+00,2.424296072727261109e+00,2.628096436363628996e+00,3.041377527272726589e+00,3.072965890909091335e+00,3.829645745454546280e+00,3.834217745454538750e+00,3.680459999999996068e+00,8.404068946838378906e+00,8.435374259948730469e+00,8.397339820861816406e+00,8.354587554931640625e+00,8.522190093994140625e+00,8.595747947692871094e+00,8.589030265808105469e+00,8.511089324951171875e+00,8.447318077087402344e+00,8.423316001892089844e+00,3.955296516418457031e+00,3.960845470428466797e+00,3.909526824951171875e+00,3.627555370330810547e+00,3.247205257415771484e+00,3.046938419342041016e+00,2.957676887512207031e+00,3.144368648529052734e+00,3.574607372283935547e+00,4.174327850341796875e+00,8.404068946838378906e+00,8.435374259948730469e+00,8.397339820861816406e+00,8.354587554931640625e+00,8.522190093994140625e+00,8.595747947692871094e+00,8.589030265808105469e+00,8.511089324951171875e+00,8.447318077087402344e+00,8.423316001892089844e+00,3.955296516418457031e+00,3.960845470428466797e+00,3.909526824951171875e+00,3.627555370330810547e+00,3.247205257415771484e+00,3.046938419342041016e+00,2.957676887512207031e+00,3.144368648529052734e+00,3.574607372283935547e+00,4.174327850341796875e+00
1.019999999999999929e+01,8.310926181818180325e+00,8.241514909090907892e+00,8.295242836363634353e+00,8.379506181818181076e+00,8.529523199999998084e+00,8.721602618181815814e+00,8.923546472727270640e+00,9.046962763636361871e+00,9.096312654545453569e+00,9.008835054545453858e+00,4.173598690909074982e+00,3.155012509090899364e+00,3.049440872727272378e+00,2.328450327272726383e+00,2.673373090909081817e+00,3.041045018181817383e+00,3.127026327272732331e+00,3.832970836363637890e+00,3.829811999999997774e+00,3.716093890909097475e+00,8.396029472351074219e+00,8.431025505065917969e+00,8.394456863403320312e+00,8.356404304504394531e+00,8.530424118041992188e+00,8.606818199157714844e+00,8.602486610412597656e+00,8.523945808410644531e+00,8.456915855407714844e+00,8.430329322814941406e+00,4.028026103973388672e+00,4.107642650604248047e+00,4.156821250915527344e+00,3.965051651000976562e+00,3.663838863372802734e+00,3.522978067398071289e+00,3.461079120635986328e+00,3.642562627792358398e+00,4.039976119995117188e+00,4.591629981994628906e+00,8.396029472351074219e+00,8.431025505065917969e+00,8.394456863403320312e+00,8.356404304504394531e+00,8.530424118041992188e+00,8.606818199157714844e+00,8.602486610412597656e+00,8.523945808410644531e+00,8.456915855407714844e+00,8.430329322814941406e+00,4.028026103973388672e+00,4.107642650604248047e+00,4.156821250915527344e+00,3.965051651000976562e+00,3.663838863372802734e+00,3.522978067398071289e+00,3.461079120635986328e+00,3.642562627792358398e+00,4.039976119995117188e+00,4.591629981994628906e+00
1.030000000000000071e+01,8.301782181818181172e+00,8.241431781818180369e+00,8.303278472727271264e+00,8.391033163636361536e+00,8.547534109090907606e+00,8.741497745454543278e+00,8.942277818181816329e+00,9.051590181818180980e+00,9.096700581818179643e+00,8.998582690909090687e+00,4.176702109090898674e+00,3.065706109090896803e+00,3.051657599999990644e+00,2.279294400000001275e+00,2.737519636363627829e+00,3.041377527272727477e+00,3.205138254545455645e+00,3.831363709090912728e+00,3.809501236363636245e+00,3.754803490909097263e+00,8.387426376342773438e+00,8.424488067626953125e+00,8.388867378234863281e+00,8.353317260742187500e+00,8.529822349548339844e+00,8.607110023498535156e+00,8.603492736816406250e+00,8.524391174316406250e+00,8.455648422241210938e+00,8.427679061889648438e+00,4.068990230560302734e+00,4.188922882080078125e+00,4.288573265075683594e+00,4.139119625091552734e+00,3.873680830001831055e+00,3.757203817367553711e+00,3.702634811401367188e+00,3.875129699707031250e+00,4.250746250152587891e+00,4.773744583129882812e+00,8.387426376342773438e+00,8.424488067626953125e+00,8.388867378234863281e+00,8.353317260742187500e+00,8.529822349548339844e+00,8.607110023498535156e+00,8.603492736816406250e+00,8.524391174316406250e+00,8.455648422241210938e+00,8.427679061889648438e+00,4.068990230560302734e+00,4.188922882080078125e+00,4.288573265075683594e+00,4.139119625091552734e+00,3.873680830001831055e+00,3.757203817367553711e+00,3.702634811401367188e+00,3.875129699707031250e+00,4.250746250152587891e+00,4.773744583129882812e+00
1.040000000000000036e+01,8.293718836363636271e+00,8.242706399999999434e+00,8.311618909090908502e+00,8.403834763636362837e+00,8.565683563636362408e+00,8.761420581818180509e+00,8.959623709090907440e+00,9.056466981818180884e+00,9.091158763636361329e+00,8.992791490909089802e+00,4.165313672727265271e+00,3.020013818181805476e+00,3.046088072727259455e+00,2.272256290909084875e+00,2.816268872727258454e+00,3.041488363636359438e+00,3.301344218181812451e+00,3.829728872727277356e+00,3.771318109090905146e+00,3.783981163636366496e+00,8.377381324768066406e+00,8.415116310119628906e+00,8.378833770751953125e+00,8.343337059020996094e+00,8.522136688232421875e+00,8.600814819335937500e+00,8.597842216491699219e+00,8.518858909606933594e+00,8.449892044067382812e+00,8.421790122985839844e+00,4.064149379730224609e+00,4.181378364562988281e+00,4.285657405853271484e+00,4.146121025085449219e+00,3.891769647598266602e+00,3.789554595947265625e+00,3.749614715576171875e+00,3.933973550796508789e+00,4.318428516387939453e+00,4.848037719726562500e+00,8.377381324768066406e+00,8.415116310119628906e+00,8.378833770751953125e+00,8.343337059020996094e+00,8.522136688232421875e+00,8.600814819335937500e+00,8.597842216491699219e+00,8.518858909606933594e+00,8.449892044067382812e+00,8.421790122985839844e+00,4.064149379730224609e+00,4.181378364562988281e+00,4.285657405853271484e+00,4.146121025085449219e+00,3.891769647598266602e+00,3.789554595947265625e+00,3.749614715576171875e+00,3.933973550796508789e+00,4.318428516387939453e+00,4.848037719726562500e+00
1.050000000000000000e+01,8.285406109090907023e+00,8.244507490909089853e+00,8.319515999999998357e+00,8.416636363636364138e+00,8.583639054545452396e+00,8.781315709090907973e+00,8.975611854545453738e+00,9.061343781818180787e+00,9.081100363636362971e+00,8.992846909090907559e+00,4.124027127272722915e+00,3.011396290909082563e+00,3.023255781818160237e+00,2.289823854545457227e+00,2.901086399999973864e+00,3.041626909090910047e+00,3.407082109090886490e+00,3.829451781818187239e+00,3.725043927272721156e+00,3.794649163636356182e+00,8.367969512939453125e+00,8.405935287475585938e+00,8.369294166564941406e+00,8.333637237548828125e+00,8.511925697326660156e+00,8.590233802795410156e+00,8.586665153503417969e+00,8.507408142089843750e+00,8.438526153564453125e+00,8.410510063171386719e+00,4.076040744781494141e+00,4.204476833343505859e+00,4.315248012542724609e+00,4.178924083709716797e+00,3.925058841705322266e+00,3.821341753005981445e+00,3.778297662734985352e+00,3.958868741989135742e+00,4.340171337127685547e+00,4.866944789886474609e+00,8.367969512939453125e+00,8.405935287475585938e+00,8.369294166564941406e+00,8.333637237548828125e+00,8.511925697326660156e+00,8.590233802795410156e+00,8.586665153503417969e+00,8.507408142089843750e+00,8.438526153564453125e+00,8.410510063171386719e+00,4.076040744781494141e+00,4.204476833343505859e+00,4.315248012542724609e+00,4.178924083709716797e+00,3.925058841705322266e+00,3.821341753005981445e+00,3.778297662734985352e+00,3.958868741989135742e+00,4.340171337127685547e+00,4.866944789886474609e+00
1.059999999999999964e+01,8.275541672727271703e+00,8.248109672727272468e+00,8.327274545454544707e+00,8.430435490909088614e+00,8.602370399999998085e+00,8.801183127272725670e+00,8.990269963636361439e+00,9.066220581818180690e+00,9.070182981818179613e+00,8.997335781818181388e+00,4.038710836363635259e+00,3.025555636363631784e+00,2.989561527272702968e+00,2.316757090909098871e+00,2.974238399999972415e+00,3.041904000000005048e+00,3.514731927272700229e+00,3.829507199999996558e+00,3.684089890909094667e+00,3.789550690909076813e+00,8.358476638793945312e+00,8.396057128906250000e+00,8.359042167663574219e+00,8.322995185852050781e+00,8.500875473022460938e+00,8.579011917114257812e+00,8.575284004211425781e+00,8.496095657348632812e+00,8.427539825439453125e+00,8.399827957153320312e+00,4.070697784423828125e+00,4.193624973297119141e+00,4.296305179595947266e+00,4.152666091918945312e+00,3.892064332962036133e+00,3.783305168151855469e+00,3.738201141357421875e+00,3.919781684875488281e+00,4.304541110992431641e+00,4.836123466491699219e+00,8.358476638793945312e+00,8.396057128906250000e+00,8.359042167663574219e+00,8.322995185852050781e+00,8.500875473022460938e+00,8.579011917114257812e+00,8.575284004211425781e+00,8.496095657348632812e+00,8.427539825439453125e+00,8.399827957153320312e+00,4.070697784423828125e+00,4.193624973297119141e+00,4.296305179595947266e+00,4.152666091918945312e+00,3.892064332962036133e+00,3.783305168151855469e+00,3.738201141357421875e+00,3.919781684875488281e+00,4.304541110992431641e+00,4.836123466491699219e+00
1.069999999999999929e+01,8.265843490909089653e+00,8.254842981818178771e+00,8.334589745454543674e+00,8.444677963636362250e+00,8.621655927272726672e+00,8.820911999999998088e+00,9.003570327272726104e+00,9.071097381818180594e+00,9.060124581818181255e+00,9.002655927272725123e+00,3.910971927272719029e+00,3.041876290909091285e+00,2.935861309090884497e+00,2.364499854545459190e+00,3.022091999999971801e+00,3.040767927272728599e+00,3.617477236363613180e+00,3.829451781818167255e+00,3.656768727272730057e+00,3.778162254545446075e+00,8.349275588989257812e+00,8.387042045593261719e+00,8.350023269653320312e+00,8.314422607421875000e+00,8.492953300476074219e+00,8.571388244628906250e+00,8.567968368530273438e+00,8.488774299621582031e+00,8.419979095458984375e+00,8.392105102539062500e+00,4.073142528533935547e+00,4.198786735534667969e+00,4.306959629058837891e+00,4.168740749359130859e+00,3.913289308547973633e+00,3.808810710906982422e+00,3.766324281692504883e+00,3.948677778244018555e+00,4.332253456115722656e+00,4.861571311950683594e+00,8.349275588989257812e+00,8.387042045593261719e+00,8.350023269653320312e+00,8.314422607421875000e+00,8.492953300476074219e+00,8.571388244628906250e+00,8.567968368530273438e+00,8.488774299621582031e+00,8.419979095458984375e+00,8.392105102539062500e+00,4.073142528533935547e+00,4.198786735534667969e+00,4.306959629058837891e+00,4.168740749359130859e+00,3.913289308547973633e+00,3.808810710906982422e+00,3.766324281692504883e+00,3.948677778244018555e+00,4.332253456115722656e+00,4.861571311950683594e+00
1.080000000000000071e+01,8.257669309090909238e+00,8.262961745454544982e+00,8.341683272727271614e+00,8.460250472727270932e+00,8.641661890909089649e+00,8.840890254545453075e+00,9.015651490909089461e+00,9.075946472727270731e+00,9.050093890909089112e+00,9.007033963636361662e+00,3.755551636363630319e+00,3.049440872727271934e+00,2.847025963636339974e+00,2.434936363636372558e+00,3.042846109090886930e+00,3.037525963636361404e+00,3.706201745454520413e+00,3.829285527272707768e+00,3.644465890909083683e+00,3.768353236363626735e+00,8.339635848999023438e+00,8.376816749572753906e+00,8.339363098144531250e+00,8.302989006042480469e+00,8.480208396911621094e+00,8.557979583740234375e+00,8.553924560546875000e+00,8.474711418151855469e+00,8.406497955322265625e+00,8.379114151000976562e+00,4.064289569854736328e+00,4.180538177490234375e+00,4.272920131683349609e+00,4.119259834289550781e+00,3.849327325820922852e+00,3.733036041259765625e+00,3.683871030807495117e+00,3.865221023559570312e+00,4.252995967864990234e+00,4.789406299591064453e+00,8.339635848999023438e+00,8.376816749572753906e+00,8.339363098144531250e+00,8.302989006042480469e+00,8.480208396911621094e+00,8.557979583740234375e+00,8.553924560546875000e+00,8.474711418151855469e+00,8.406497955322265625e+00,8.379114151000976562e+00,4.064289569854736328e+00,4.180538177490234375e+00,4.272920131683349609e+00,4.119259834289550781e+00,3.849327325820922852e+00,3.733036041259765625e+00,3.683871030807495117e+00,3.865221023559570312e+00,4.252995967864990234e+00,4.789406299591064453e+00
1.090000000000000036e+01,8.251268509090907699e+00,8.271163636363635163e+00,8.350217672727271889e+00,8.477374690909091015e+00,8.661861818181817441e+00,8.861672072727269978e+00,9.026097818181817445e+00,9.080823272727270634e+00,9.040063199999998744e+00,9.011328872727270678e+00,3.590571709090911945e+00,3.049191490909093361e+00,2.716100509090887627e+00,2.513851854545459119e+00,3.046226618181806955e+00,3.035974254545453554e+00,3.772454181818165164e+00,3.829451781818161926e+00,3.644493599999992561e+00,3.762589745454528067e+00,8.330318450927734375e+00,8.368330955505371094e+00,8.330677032470703125e+00,8.294860839843750000e+00,8.472516059875488281e+00,8.550309181213378906e+00,8.545964241027832031e+00,8.466357231140136719e+00,8.397706985473632812e+00,8.370018005371093750e+00,4.096916198730468750e+00,4.245279312133789062e+00,4.367793083190917969e+00,4.237331390380859375e+00,3.984135627746582031e+00,3.877397060394287109e+00,3.829068660736083984e+00,4.004000663757324219e+00,4.380738735198974609e+00,4.903574466705322266e+00,8.330318450927734375e+00,8.368330955505371094e+00,8.330677032470703125e+00,8.294860839843750000e+00,8.472516059875488281e+00,8.550309181213378906e+00,8.545964241027832031e+00,8.466357231140136719e+00,8.397706985473632812e+00,8.370018005371093750e+00,4.096916198730468750e+00,4.245279312133789062e+00,4.367793083190917969e+00,4.237331390380859375e+00,3.984135627746582031e+00,3.877397060394287109e+00,3.829068660736083984e+00,4.004000663757324219e+00,4.380738735198974609e+00,4.903574466705322266e+00
1.100000000000000000e+01,8.246447127272725552e+00,8.279171563636362308e+00,8.359195418181815995e+00,8.494249527272726752e+00,8.681812363636360885e+00,8.882398472727270899e+00,9.034410545454544916e+00,9.085700072727272314e+00,9.030004799999998610e+00,9.015568363636361937e+00,3.429554181818187608e+00,3.046947054545461331e+00,2.564808872727254219e+00,2.578691127272726646e+00,3.043649672727267941e+00,3.044508654545457382e+00,3.812438399999992455e+00,3.831696218181799285e+00,3.656048290909085896e+00,3.759763418181805594e+00,8.321084976196289062e+00,8.358934402465820312e+00,8.321296691894531250e+00,8.285611152648925781e+00,8.463588714599609375e+00,8.541591644287109375e+00,8.537587165832519531e+00,8.458117485046386719e+00,8.389456748962402344e+00,8.361776351928710938e+00,4.086957931518554688e+00,4.226034641265869141e+00,4.341778278350830078e+00,4.206808090209960938e+00,3.951105117797851562e+00,3.843736171722412109e+00,3.796789884567260742e+00,3.974567413330078125e+00,4.354504108428955078e+00,4.880730628967285156e+00,8.321084976196289062e+00,8.358934402465820312e+00,8.321296691894531250e+00,8.285611152648925781e+00,8.463588714599609375e+00,8.541591644287109375e+00,8.537587165832519531e+00,8.458117485046386719e+00,8.389456748962402344e+00,8.361776351928710938e+00,4.086957931518554688e+00,4.226034641265869141e+00,4.341778278350830078e+00,4.206808090209960938e+00,3.951105117797851562e+00,3.843736171722412109e+00,3.796789884567260742e+00,3.974567413330078125e+00,4.354504108428955078e+00,4.880730628967285156e+00
1.109999999999999964e+01,8.243177454545453031e+00,8.287207199999999219e+00,8.368921309090906036e+00,8.511706254545453376e+00,8.701679781818180359e+00,8.903180290909089578e+00,9.041420945454543556e+00,9.091435854545453665e+00,9.019890981818178943e+00,9.019752436363635439e+00,3.280756363636358586e+00,3.046836218181828038e+00,2.424296072727261109e+00,2.628096436363628996e+00,3.041377527272726589e+00,3.072965890909091335e+00,3.829645745454546280e+00,3.834217745454538750e+00,3.680459999999996068e+00,3.758738181818165103e+00,8.311410903930664062e+00,8.349976539611816406e+00,8.313678741455078125e+00,8.279307365417480469e+00,8.460412025451660156e+00,8.540287971496582031e+00,8.538048744201660156e+00,8.458920478820800781e+00,8.389363288879394531e+00,8.360769271850585938e+00,3.993411540985107422e+00,4.041127204895019531e+00,4.092233657836914062e+00,3.915482044219970703e+00,3.639043331146240234e+00,3.531132698059082031e+00,3.499606609344482422e+00,3.700018405914306641e+00,4.104850769042968750e+00,4.656652450561523438e+00,8.311410903930664062e+00,8.349976539611816406e+00,8.313678741455078125e+00,8.279307365417480469e+00,8.460412025451660156e+00,8.540287971496582031e+00,8.538048744201660156e+00,8.458920478820800781e+00,8.389363288879394531e+00,8.360769271850585938e+00,3.993411540985107422e+00,4.041127204895019531e+00,4.092233657836914062e+00,3.915482044219970703e+00,3.639043331146240234e+00,3.531132698059082031e+00,3.499606609344482422e+00,3.700018405914306641e+00,4.104850769042968750e+00,4.656652450561523438e+00
1.119999999999999929e+01,8.241514909090907892e+00,8.295242836363634353e+00,8.379506181818181076e+00,8.529523199999998084e+00,8.721602618181815814e+00,8.923546472727270640e+00,9.046962763636361871e+00,9.096312654545453569e+00,9.008835054545453858e+00,9.023936509090907165e+00,3.155012509090899364e+00,3.049440872727272378e+00,2.328450327272726383e+00,2.673373090909081817e+00,3.041045018181817383e+00,3.127026327272732331e+00,3.832970836363637890e+00,3.829811999999997774e+00,3.716093890909097475e+00,3.758765890909072649e+00,8.301734924316406250e+00,8.339438438415527344e+00,8.302843093872070312e+00,8.269621849060058594e+00,8.449158668518066406e+00,8.527384757995605469e+00,8.523614883422851562e+00,8.443356513977050781e+00,8.373044967651367188e+00,8.343423843383789062e+00,3.961515903472900391e+00,3.987857341766357422e+00,4.033646106719970703e+00,3.869444847106933594e+00,3.620147943496704102e+00,3.548088073730468750e+00,3.554575920104980469e+00,3.791778087615966797e+00,4.229549884796142578e+00,4.806668281555175781e+00,8.301734924316406250e+00,8.339438438415527344e+00,8.302843093872070312e+00,8.269621849060058594e+00,8.449158668518066406e+00,8.527384757995605469e+00,8.523614883422851562e+00,8.443356513977050781e+00,8.373044967651367188e+00,8.343423843383789062e+00,3.961515903472900391e+00,3.987857341766357422e+00,4.033646106719970703e+00,3.869444847106933594e+00,3.620147943496704102e+00,3.548088073730468750e+00,3.554575920104980469e+00,3.791778087615966797e+00,4.229549884796142578e+00,4.806668281555175781e+00
1.130000000000000071e+01,8.241431781818180369e+00,8.303278472727271264e+00,8.391033163636361536e+00,8.547534109090907606e+00,8.741497745454543278e+00,8.942277818181816329e+00,9.051590181818180980e+00,9.096700581818179643e+00,8.998582690909090687e+00,9.028120581818180668e+00,3.065706109090896803e+00,3.051657599999990644e+00,2.279294400000001275e+00,2.737519636363627829e+00,3.041377527272727477e+00,3.205138254545455645e+00,3.831363709090912728e+00,3.809501236363636245e+00,3.754803490909097263e+00,3.759042981818172091e+00,8.292688369750976562e+00,8.328132629394531250e+00,8.289789199829101562e+00,8.259905815124511719e+00,8.432131767272949219e+00,8.503452301025390625e+00,8.492918968200683594e+00,8.408316612243652344e+00,8.335761070251464844e+00,8.302997589111328125e+00,3.949379920959472656e+00,4.005846023559570312e+00,4.113970756530761719e+00,4.048635482788085938e+00,3.925160408020019531e+00,3.985842466354370117e+00,4.111000537872314453e+00,4.449390888214111328e+00,4.968699932098388672e+00,5.598344326019287109e+00,8.292688369750976562e+00,8.328132629394531250e+00,8.289789199829101562e+00,8.259905815124511719e+00,8.432131767272949219e+00,8.503452301025390625e+00,8.492918968200683594e+00,8.408316612243652344e+00,8.335761070251464844e+00,8.302997589111328125e+00,3.949379920959472656e+00,4.005846023559570312e+00,4.113970756530761719e+00,4.048635482788085938e+00,3.925160408020019531e+00,3.985842466354370117e+00,4.111000537872314453e+00,4.449390888214111328e+00,4.968699932098388672e+00,5.598344326019287109e+00
1.140000000000000036e+01,8.242706399999999434e+00,8.311618909090908502e+00,8.403834763636362837e+00,8.565683563636362408e+00,8.761420581818180509e+00,8.959623709090907440e+00,9.056466981818180884e+00,9.091158763636361329e+00,8.992791490909089802e+00,9.032332363636360384e+00,3.020013818181805476e+00,3.046088072727259455e+00,2.272256290909084875e+00,2.816268872727258454e+00,3.041488363636359438e+00,3.301344218181812451e+00,3.829728872727277356e+00,3.771318109090905146e+00,3.783981163636366496e+00,3.759236945454531575e+00,8.289205551147460938e+00,8.326180458068847656e+00,8.288089752197265625e+00,8.257444381713867188e+00,8.431748390197753906e+00,8.505088806152343750e+00,8.496536254882812500e+00,8.413244247436523438e+00,8.341518402099609375e+00,8.309883117675781250e+00,3.972556114196777344e+00,4.047329902648925781e+00,4.157367229461669922e+00,4.075981616973876953e+00,3.921942234039306641e+00,3.943853855133056641e+00,4.029062271118164062e+00,4.330377101898193359e+00,4.817218303680419922e+00,5.422745227813720703e+00,8.289205551147460938e+00,8.326180458068847656e+00,8.288089752197265625e+00,8.257444381713867188e+00,8.431748390197753906e+00,8.505088806152343750e+00,8.496536254882812500e+00,8.413244247436523438e+00,8.341518402099609375e+00,8.309883117675781250e+00,3.972556114196777344e+00,4.047329902648925781e+00,4.157367229461669922e+00,4.075981616973876953e+00,3.921942234039306641e+00,3.943853855133056641e+00,4.029062271118164062e+00,4.330377101898193359e+00,4.817218303680419922e+00,5.422745227813720703e+00
1.150000000000000000e+01,8.244507490909089853e+00,8.319515999999998357e+00,8.416636363636364138e+00,8.583639054545452396e+00,8.781315709090907973e+00,8.975611854545453738e+00,9.061343781818180787e+00,9.081100363636362971e+00,8.992846909090907559e+00,9.036544145454543653e+00,3.011396290909082563e+00,3.023255781818160237e+00,2.289823854545457227e+00,2.901086399999973864e+00,3.041626909090910047e+00,3.407082109090886490e+00,3.829451781818187239e+00,3.725043927272721156e+00,3.794649163636356182e+00,3.759320072727262207e+00,8.283921241760253906e+00,8.322937011718750000e+00,8.284955978393554688e+00,8.252869606018066406e+00,8.429914474487304688e+00,8.505965232849121094e+00,8.499758720397949219e+00,8.418109893798828125e+00,8.347538948059082031e+00,8.317579269409179688e+00,3.996676445007324219e+00,4.112427234649658203e+00,4.235315799713134766e+00,4.135478973388671875e+00,3.937633514404296875e+00,3.900439977645874023e+00,3.921972513198852539e+00,4.161415576934814453e+00,4.592952728271484375e+00,5.155896663665771484e+00,8.283921241760253906e+00,8.322937011718750000e+00,8.284955978393554688e+00,8.252869606018066406e+00,8.429914474487304688e+00,8.505965232849121094e+00,8.499758720397949219e+00,8.418109893798828125e+00,8.347538948059082031e+00,8.317579269409179688e+00,3.996676445007324219e+00,4.112427234649658203e+00,4.235315799713134766e+00,4.135478973388671875e+00,3.937633514404296875e+00,3.900439977645874023e+00,3.921972513198852539e+00,4.161415576934814453e+00,4.592952728271484375e+00,5.155896663665771484e+00
1.159999999999999964e+01,8.248109672727272468e+00,8.327274545454544707e+00,8.430435490909088614e+00,8.602370399999998085e+00,8.801183127272725670e+00,8.990269963636361439e+00,9.066220581818180690e+00,9.070182981818179613e+00,8.997335781818181388e+00,9.040755927272725145e+00,3.025555636363631784e+00,2.989561527272702968e+00,2.316757090909098871e+00,2.974238399999972415e+00,3.041904000000005048e+00,3.514731927272700229e+00,3.829507199999996558e+00,3.684089890909094667e+00,3.789550690909076813e+00,3.759292363636349776e+00,8.271009445190429688e+00,8.310342788696289062e+00,8.272103309631347656e+00,8.238634109497070312e+00,8.417272567749023438e+00,8.495001792907714844e+00,8.490264892578125000e+00,8.409708976745605469e+00,8.339951515197753906e+00,8.311251640319824219e+00,3.959614992141723633e+00,4.108004093170166016e+00,4.243548870086669922e+00,4.133276462554931641e+00,3.906195163726806641e+00,3.828057765960693359e+00,3.805222511291503906e+00,4.001150608062744141e+00,4.393648147583007812e+00,4.926577091217041016e+00,8.271009445190429688e+00,8.310342788696289062e+00,8.272103309631347656e+00,8.238634109497070312e+00,8.417272567749023438e+00,8.495001792907714844e+00,8.490264892578125000e+00,8.409708976745605469e+00,8.339951515197753906e+00,8.311251640319824219e+00,3.959614992141723633e+00,4.108004093170166016e+00,4.243548870086669922e+00,4.133276462554931641e+00,3.906195163726806641e+00,3.828057765960693359e+00,3.805222511291503906e+00,4.001150608062744141e+00,4.393648147583007812e+00,4.926577091217041016e+00
1.169999999999999929e+01,8.254842981818178771e+00,8.334589745454543674e+00,8.444677963636362250e+00,8.621655927272726672e+00,8.820911999999998088e+00,9.003570327272726104e+00,9.071097381818180594e+00,9.060124581818181255e+00,9.002655927272725123e+00,9.044967709090906638e+00,3.041876290909091285e+00,2.935861309090884497e+00,2.364499854545459190e+00,3.022091999999971801e+00,3.040767927272728599e+00,3.617477236363613180e+00,3.829451781818167255e+00,3.656768727272730057e+00,3.778162254545446075e+00,3.759458618181796385e+00,8.258693695068359375e+00,8.297921180725097656e+00,8.258999824523925781e+00,8.224760055541992188e+00,8.403623580932617188e+00,8.481641769409179688e+00,8.476854324340820312e+00,8.396261215209960938e+00,8.326541900634765625e+00,8.298158645629882812e+00,3.857341051101684570e+00,4.025522232055664062e+00,4.172207832336425781e+00,4.062773227691650391e+00,3.828336000442504883e+00,3.737402439117431641e+00,3.699150323867797852e+00,3.878888845443725586e+00,4.256963253021240234e+00,4.778854846954345703e+00,8.258693695068359375e+00,8.297921180725097656e+00,8.258999824523925781e+00,8.224760055541992188e+00,8.403623580932617188e+00,8.481641769409179688e+00,8.476854324340820312e+00,8.396261215209960938e+00,8.326541900634765625e+00,8.298158645629882812e+00,3.857341051101684570e+00,4.025522232055664062e+00,4.172207832336425781e+00,4.062773227691650391e+00,3.828336000442504883e+00,3.737402439117431641e+00,3.699150323867797852e+00,3.878888845443725586e+00,4.256963253021240234e+00,4.778854846954345703e+00
1.180000000000000071e+01,8.262961745454544982e+00,8.341683272727271614e+00,8.460250472727270932e+00,8.641661890909089649e+00,8.840890254545453075e+00,9.015651490909089461e+00,9.075946472727270731e+00,9.050093890909089112e+00,9.007033963636361662e+00,9.049179490909089907e+00,3.049440872727271934e+00,2.847025963636339974e+00,2.434936363636372558e+00,3.042846109090886930e+00,3.037525963636361404e+00,3.706201745454520413e+00,3.829285527272707768e+00,3.644465890909083683e+00,3.768353236363626735e+00,3.759514036363614586e+00,8.252923011779785156e+00,8.296543121337890625e+00,8.257163047790527344e+00,8.223230361938476562e+00,8.400888442993164062e+00,8.477908134460449219e+00,8.470053672790527344e+00,8.387740135192871094e+00,8.317600250244140625e+00,8.288761138916015625e+00,3.813531160354614258e+00,4.087623596191406250e+00,4.316281318664550781e+00,4.262259483337402344e+00,4.060349941253662109e+00,3.981722354888916016e+00,3.932849407196044922e+00,4.084808349609375000e+00,4.430555820465087891e+00,4.917730808258056641e+00,8.252923011779785156e+00,8.296543121337890625e+00,8.257163047790527344e+00,8.223230361938476562e+00,8.400888442993164062e+00,8.477908134460449219e+00,8.470053672790527344e+00,8.387740135192871094e+00,8.317600250244140625e+00,8.288761138916015625e+00,3.813531160354614258e+00,4.087623596191406250e+00,4.316281318664550781e+00,4.262259483337402344e+00,4.060349941253662109e+00,3.981722354888916016e+00,3.932849407196044922e+00,4.084808349609375000e+00,4.430555820465087891e+00,4.917730808258056641e+00
1.190000000000000036e+01,8.271163636363635163e+00,8.350217672727271889e+00,8.477374690909091015e+00,8.661861818181817441e+00,8.861672072727269978e+00,9.026097818181817445e+00,9.080823272727270634e+00,9.040063199999998744e+00,9.011328872727270678e+00,9.053391272727271399e+00,3.049191490909093361e+00,2.716100509090887627e+00,2.513851854545459119e+00,3.046226618181806955e+00,3.035974254545453554e+00,3.772454181818165164e+00,3.829451781818161926e+00,3.644493599999992561e+00,3.762589745454528067e+00,3.759458618181804823e+00,8.254354476928710938e+00,8.301722526550292969e+00,8.262746810913085938e+00,8.229841232299804688e+00,8.407716751098632812e+00,8.484860420227050781e+00,8.476027488708496094e+00,8.393053054809570312e+00,8.322612762451171875e+00,8.293311119079589844e+00,3.679679870605468750e+00,3.980889558792114258e+00,4.230138778686523438e+00,4.189386844635009766e+00,3.995021820068359375e+00,3.920011520385742188e+00,3.868380784988403320e+00,4.013013839721679688e+00,4.351504802703857422e+00,4.831650257110595703e+00,8.254354476928710938e+00,8.301722526550292969e+00,8.262746810913085938e+00,8.229841232299804688e+00,8.407716751098632812e+00,8.484860420227050781e+00,8.476027488708496094e+00,8.393053054809570312e+00,8.322612762451171875e+00,8.293311119079589844e+00,3.679679870605468750e+00,3.980889558792114258e+00,4.230138778686523438e+00,4.189386844635009766e+00,3.995021820068359375e+00,3.920011520385742188e+00,3.868380784988403320e+00,4.013013839721679688e+00,4.351504802703857422e+00,4.831650257110595703e+00
1.200000000000000000e+01,8.279171563636362308e+00,8.359195418181815995e+00,8.494249527272726752e+00,8.681812363636360885e+00,8.882398472727270899e+00,9.034410545454544916e+00,9.085700072727272314e+00,9.030004799999998610e+00,9.015568363636361937e+00,9.057575345454544902e+00,3.046947054545461331e+00,2.564808872727254219e+00,2.578691127272726646e+00,3.043649672727267941e+00,3.044508654545457382e+00,3.812438399999992455e+00,3.831696218181799285e+00,3.656048290909085896e+00,3.759763418181805594e+00,3.759430909090899053e+00,8.259885787963867188e+00,8.315465927124023438e+00,8.275856018066406250e+00,8.243654251098632812e+00,8.419746398925781250e+00,8.495234489440917969e+00,8.481304168701171875e+00,8.395278930664062500e+00,8.323834419250488281e+00,8.293437004089355469e+00,3.682354927062988281e+00,4.136418819427490234e+00,4.502630710601806641e+00,4.540399551391601562e+00,4.392038345336914062e+00,4.334446430206298828e+00,4.265730857849121094e+00,4.367493629455566406e+00,4.656962871551513672e+00,5.084521770477294922e+00,8.259885787963867188e+00,8.315465927124023438e+00,8.275856018066406250e+00,8.243654251098632812e+00,8.419746398925781250e+00,8.495234489440917969e+00,8.481304168701171875e+00,8.395278930664062500e+00,8.323834419250488281e+00,8.293437004089355469e+00,3.682354927062988281e+00,4.136418819427490234e+00,4.502630710601806641e+00,4.540399551391601562e+00,4.392038345336914062e+00,4.334446430206298828e+00,4.265730857849121094e+00,4.367493629455566406e+00,4.656962871551513672e+00,5.084521770477294922e+00
1.209999999999999964e+01,8.287207199999999219e+00,8.368921309090906036e+00,8.511706254545453376e+00,8.701679781818180359e+00,8.903180290909089578e+00,9.041420945454543556e+00,9.091435854545453665e+00,9.019890981818178943e+00,9.019752436363635439e+00,9.061787127272726394e+00,3.046836218181828038e+00,2.424296072727261109e+00,2.628096436363628996e+00,3.041377527272726589e+00,3.072965890909091335e+00,3.829645745454546280e+00,3.834217745454538750e+00,3.680459999999996068e+00,3.758738181818165103e+00,3.759430909090908379e+00,8.270471572875976562e+00,8.322977066040039062e+00,8.282271385192871094e+00,8.249458312988281250e+00,8.426255226135253906e+00,8.502325057983398438e+00,8.491111755371093750e+00,8.406125068664550781e+00,8.334343910217285156e+00,8.303956031799316406e+00,3.423223972320556641e+00,3.765355348587036133e+00,4.042268753051757812e+00,4.016853809356689453e+00,3.829153537750244141e+00,3.753661155700683594e+00,3.691649913787841797e+00,3.823000431060791016e+00,4.150606632232666016e+00,4.622365951538085938e+00,8.270471572875976562e+00,8.322977066040039062e+00,8.282271385192871094e+00,8.249458312988281250e+00,8.426255226135253906e+00,8.502325057983398438e+00,8.491111755371093750e+00,8.406125068664550781e+00,8.334343910217285156e+00,8.303956031799316406e+00,3.423223972320556641e+00,3.765355348587036133e+00,4.042268753051757812e+00,4.016853809356689453e+00,3.829153537750244141e+00,3.753661155700683594e+00,3.691649913787841797e+00,3.823000431060791016e+00,4.150606632232666016e+00,4.622365951538085938e+00
1.219999999999999929e+01,8.295242836363634353e+00,8.379506181818181076e+00,8.529523199999998084e+00,8.721602618181815814e+00,8.923546472727270640e+00,9.046962763636361871e+00,9.096312654545453569e+00,9.008835054545453858e+00,9.023936509090907165e+00,9.065998909090907887e+00,3.049440872727272378e+00,2.328450327272726383e+00,2.673373090909081817e+00,3.041045018181817383e+00,3.127026327272732331e+00,3.832970836363637890e+00,3.829811999999997774e+00,3.716093890909097475e+00,3.758765890909072649e+00,3.759320072727273754e+00,8.283711433410644531e+00,8.347685813903808594e+00,8.309018135070800781e+00,8.278944969177246094e+00,8.456092834472656250e+00,8.532452583312988281e+00,8.517786026000976562e+00,8.431003570556640625e+00,8.359149932861328125e+00,8.327988624572753906e+00,3.467580795288085938e+00,3.970067262649536133e+00,4.373491287231445312e+00,4.438394546508789062e+00,4.308867931365966797e+00,4.263868808746337891e+00,4.196507453918457031e+00,4.293580055236816406e+00,4.578061580657958984e+00,5.000057220458984375e+00,8.283711433410644531e+00,8.347685813903808594e+00,8.309018135070800781e+00,8.278944969177246094e+00,8.456092834472656250e+00,8.532452583312988281e+00,8.517786026000976562e+00,8.431003570556640625e+00,8.359149932861328125e+00,8.327988624572753906e+00,3.467580795288085938e+00,3.970067262649536133e+00,4.373491287231445312e+00,4.438394546508789062e+00,4.308867931365966797e+00,4.263868808746337891e+00,4.196507453918457031e+00,4.293580055236816406e+00,4.578061580657958984e+00,5.000057220458984375e+00
1.230000000000000071e+01,8.303278472727271264e+00,8.391033163636361536e+00,8.547534109090907606e+00,8.741497745454543278e+00,8.942277818181816329e+00,9.051590181818180980e+00,9.096700581818179643e+00,8.998582690909090687e+00,9.028120581818180668e+00,9.070210690909089379e+00,3.051657599999990644e+00,2.279294400000001275e+00,2.737519636363627829e+00,3.041377527272727477e+00,3.205138254545455645e+00,3.831363709090912728e+00,3.809501236363636245e+00,3.754803490909097263e+00,3.759042981818172091e+00,3.759098400000001838e+00,8.296291351318359375e+00,8.372827529907226562e+00,8.345545768737792969e+00,8.304903030395507812e+00,8.483261108398437500e+00,8.564709663391113281e+00,8.555561065673828125e+00,8.471735000610351562e+00,8.398077011108398438e+00,8.362979888916015625e+00,3.396539926528930664e+00,3.885612964630126953e+00,4.283663272857666016e+00,4.355875015258789062e+00,4.241671085357666016e+00,4.221783161163330078e+00,4.187036514282226562e+00,4.323544979095458984e+00,4.651885032653808594e+00,5.118313789367675781e+00,8.296291351318359375e+00,8.372827529907226562e+00,8.345545768737792969e+00,8.304903030395507812e+00,8.483261108398437500e+00,8.564709663391113281e+00,8.555561065673828125e+00,8.471735000610351562e+00,8.398077011108398438e+00,8.362979888916015625e+00,3.396539926528930664e+00,3.885612964630126953e+00,4.283663272857666016e+00,4.355875015258789062e+00,4.241671085357666016e+00,4.221783161163330078e+00,4.187036514282226562e+00,4.323544979095458984e+00,4.651885032653808594e+00,5.118313789367675781e+00
1.240000000000000036e+01,8.311618909090908502e+00,8.403834763636362837e+00,8.565683563636362408e+00,8.761420581818180509e+00,8.959623709090907440e+00,9.056466981818180884e+00,9.091158763636361329e+00,8.992791490909089802e+00,9.032332363636360384e+00,9.074422472727270872e+00,3.046088072727259455e+00,2.272256290909084875e+00,2.816268872727258454e+00,3.041488363636359438e+00,3.301344218181812451e+00,3.829728872727277356e+00,3.771318109090905146e+00,3.783981163636366496e+00,3.759236945454531575e+00,3.759070690909096069e+00,8.312397956848144531e+00,8.393875122070312500e+00,8.370421409606933594e+00,8.328396797180175781e+00,8.508166313171386719e+00,8.591653823852539062e+00,8.584665298461914062e+00,8.501946449279785156e+00,8.427938461303710938e+00,8.391735076904296875e+00,3.347040176391601562e+00,3.821110725402832031e+00,4.208768844604492188e+00,4.277642250061035156e+00,4.165138244628906250e+00,4.151685714721679688e+00,4.126972198486328125e+00,4.278213500976562500e+00,4.623506546020507812e+00,5.107536792755126953e+00,8.312397956848144531e+00,8.393875122070312500e+00,8.370421409606933594e+00,8.328396797180175781e+00,8.508166313171386719e+00,8.591653823852539062e+00,8.584665298461914062e+00,8.501946449279785156e+00,8.427938461303710938e+00,8.391735076904296875e+00,3.347040176391601562e+00,3.821110725402832031e+00,4.208768844604492188e+00,4.277642250061035156e+00,4.165138244628906250e+00,4.151685714721679688e+00,4.126972198486328125e+00,4.278213500976562500e+00,4.623506546020507812e+00,5.107536792755126953e+00
1.250000000000000000e+01,8.319515999999998357e+00,8.416636363636364138e+00,8.583639054545452396e+00,8.781315709090907973e+00,8.975611854545453738e+00,9.061343781818180787e+00,9.081100363636362971e+00,8.992846909090907559e+00,9.036544145454543653e+00,9.078606545454544374e+00,3.023255781818160237e+00,2.289823854545457227e+00,2.901086399999973864e+00,3.041626909090910047e+00,3.407082109090886490e+00,3.829451781818187239e+00,3.725043927272721156e+00,3.794649163636356182e+00,3.759320072727262207e+00,3.759375490909091067e+00,8.332950592041015625e+00,8.413865089416503906e+00,8.385417938232421875e+00,8.350378990173339844e+00,8.530708312988281250e+00,8.612718582153320312e+00,8.603534698486328125e+00,8.519337654113769531e+00,8.446074485778808594e+00,8.411371231079101562e+00,3.330861568450927734e+00,3.804254770278930664e+00,4.183721065521240234e+00,4.239121913909912109e+00,4.111183166503906250e+00,4.081157684326171875e+00,4.037301063537597656e+00,4.169635295867919922e+00,4.497126579284667969e+00,4.964705467224121094e+00,8.332950592041015625e+00,8.413865089416503906e+00,8.385417938232421875e+00,8.350378990173339844e+00,8.530708312988281250e+00,8.612718582153320312e+00,8.603534698486328125e+00,8.519337654113769531e+00,8.446074485778808594e+00,8.411371231079101562e+00,3.330861568450927734e+00,3.804254770278930664e+00,4.183721065521240234e+00,4.239121913909912109e+00,4.111183166503906250e+00,4.081157684326171875e+00,4.037301063537597656e+00,4.169635295867919922e+00,4.497126579284667969e+00,4.964705467224121094e+00
1.259999999999999964e+01,8.327274545454544707e+00,8.430435490909088614e+00,8.602370399999998085e+00,8.801183127272725670e+00,8.990269963636361439e+00,9.066220581818180690e+00,9.070182981818179613e+00,8.997335781818181388e+00,9.040755927272725145e+00,9.082790618181816100e+00,2.989561527272702968e+00,2.316757090909098871e+00,2.974238399999972415e+00,3.041904000000005048e+00,3.514731927272700229e+00,3.829507199999996558e+00,3.684089890909094667e+00,3.789550690909076813e+00,3.759292363636349776e+00,3.759126109090909829e+00,8.346360206604003906e+00,8.450457572937011719e+00,8.442440032958984375e+00,8.387370109558105469e+00,8.567874908447265625e+00,8.656661987304687500e+00,8.652837753295898438e+00,8.571719169616699219e+00,8.494880676269531250e+00,8.452874183654785156e+00,3.495964050292968750e+00,4.062980651855468750e+00,4.529285907745361328e+00,4.668368816375732422e+00,4.614127159118652344e+00,4.649914264678955078e+00,4.657427310943603516e+00,4.829693794250488281e+00,5.196095466613769531e+00,5.697786331176757812e+00,8.346360206604003906e+00,8.450457572937011719e+00,8.442440032958984375e+00,8.387370109558105469e+00,8.567874908447265625e+00,8.656661987304687500e+00,8.652837753295898438e+00,8.571719169616699219e+00,8.494880676269531250e+00,8.452874183654785156e+00,3.495964050292968750e+00,4.062980651855468750e+00,4.529285907745361328e+00,4.668368816375732422e+00,4.614127159118652344e+00,4.649914264678955078e+00,4.657427310943603516e+00,4.829693794250488281e+00,5.196095466613769531e+00,5.697786331176757812e+00
1.269999999999999929e+01,8.334589745454543674e+00,8.444677963636362250e+00,8.621655927272726672e+00,8.820911999999998088e+00,9.003570327272726104e+00,9.071097381818180594e+00,9.060124581818181255e+00,9.002655927272725123e+00,9.044967709090906638e+00,9.086974690909089603e+00,2.935861309090884497e+00,2.364499854545459190e+00,3.022091999999971801e+00,3.040767927272728599e+00,3.617477236363613180e+00,3.829451781818167255e+00,3.656768727272730057e+00,3.778162254545446075e+00,3.759458618181796385e+00,3.757020218181818194e+00,8.365823745727539062e+00,8.441411972045898438e+00,8.406988143920898438e+00,8.380483627319335938e+00,8.562201499938964844e+00,8.642648696899414062e+00,8.632934570312500000e+00,8.548953056335449219e+00,8.478538513183593750e+00,8.447882652282714844e+00,3.289754867553710938e+00,3.707887172698974609e+00,4.039655685424804688e+00,4.057900905609130859e+00,3.902511835098266602e+00,3.853089809417724609e+00,3.800268650054931641e+00,3.934284448623657227e+00,4.265452384948730469e+00,4.739150047302246094e+00,8.365823745727539062e+00,8.441411972045898438e+00,8.406988143920898438e+00,8.380483627319335938e+00,8.562201499938964844e+00,8.642648696899414062e+00,8.632934570312500000e+00,8.548953056335449219e+00,8.478538513183593750e+00,8.447882652282714844e+00,3.289754867553710938e+00,3.707887172698974609e+00,4.039655685424804688e+00,4.057900905609130859e+00,3.902511835098266602e+00,3.853089809417724609e+00,3.800268650054931641e+00,3.934284448623657227e+00,4.265452384948730469e+00,4.739150047302246094e+00
1.280000000000000071e+01,8.341683272727271614e+00,8.460250472727270932e+00,8.641661890909089649e+00,8.840890254545453075e+00,9.015651490909089461e+00,9.075946472727270731e+00,9.050093890909089112e+00,9.007033963636361662e+00,9.049179490909089907e+00,9.091186472727271095e+00,2.847025963636339974e+00,2.434936363636372558e+00,3.042846109090886930e+00,3.037525963636361404e+00,3.706201745454520413e+00,3.829285527272707768e+00,3.644465890909083683e+00,3.768353236363626735e+00,3.759514036363614586e+00,3.754277018181811698e+00,8.372581481933593750e+00,8.462825775146484375e+00,8.436334609985351562e+00,8.401156425476074219e+00,8.579695701599121094e+00,8.658937454223632812e+00,8.643692016601562500e+00,8.557870864868164062e+00,8.486803054809570312e+00,8.454388618469238281e+00,3.592032194137573242e+00,4.278079032897949219e+00,4.833465576171875000e+00,5.020070552825927734e+00,4.978539466857910156e+00,4.991451263427734375e+00,4.942538738250732422e+00,5.032916069030761719e+00,5.303906440734863281e+00,5.707858085632324219e+00,8.372581481933593750e+00,8.462825775146484375e+00,8.436334609985351562e+00,8.401156425476074219e+00,8.579695701599121094e+00,8.658937454223632812e+00,8.643692016601562500e+00,8.557870864868164062e+00,8.486803054809570312e+00,8.454388618469238281e+00,3.592032194137573242e+00,4.278079032897949219e+00,4.833465576171875000e+00,5.020070552825927734e+00,4.978539466857910156e+00,4.991451263427734375e+00,4.942538738250732422e+00,5.032916069030761719e+00,5.303906440734863281e+00,5.707858085632324219e+00
1.290000000000000036e+01,8.350217672727271889e+00,8.477374690909091015e+00,8.661861818181817441e+00,8.861672072727269978e+00,9.026097818181817445e+00,9.080823272727270634e+00,9.040063199999998744e+00,9.011328872727270678e+00,9.053391272727271399e+00,9.094650109090908430e+00,2.716100509090887627e+00,2.513851854545459119e+00,3.046226618181806955e+00,3.035974254545453554e+00,3.772454181818165164e+00,3.829451781818161926e+00,3.644493599999992561e+00,3.762589745454528067e+00,3.759458618181804823e+00,3.757491272727252252e+00,8.376510620117187500e+00,8.468892097473144531e+00,8.443892478942871094e+00,8.406821250915527344e+00,8.587001800537109375e+00,8.669423103332519531e+00,8.657876014709472656e+00,8.572112083435058594e+00,8.497523307800292969e+00,8.460802078247070312e+00,3.498642206192016602e+00,4.082342147827148438e+00,4.549054622650146484e+00,4.666937828063964844e+00,4.579441070556640625e+00,4.570761203765869141e+00,4.522548675537109375e+00,4.631061077117919922e+00,4.930057048797607422e+00,5.365726947784423828e+00,8.376510620117187500e+00,8.468892097473144531e+00,8.443892478942871094e+00,8.406821250915527344e+00,8.587001800537109375e+00,8.669423103332519531e+00,8.657876014709472656e+00,8.572112083435058594e+00,8.497523307800292969e+00,8.460802078247070312e+00,3.498642206192016602e+00,4.082342147827148438e+00,4.549054622650146484e+00,4.666937828063964844e+00,4.579441070556640625e+00,4.570761203765869141e+00,4.522548675537109375e+00,4.631061077117919922e+00,4.930057048797607422e+00,5.365726947784423828e+00
1.300000000000000000e+01,8.359195418181815995e+00,8.494249527272726752e+00,8.681812363636360885e+00,8.882398472727270899e+00,9.034410545454544916e+00,9.085700072727272314e+00,9.030004799999998610e+00,9.015568363636361937e+00,9.057575345454544902e+00,9.097448727272725577e+00,2.564808872727254219e+00,2.578691127272726646e+00,3.043649672727267941e+00,3.044508654545457382e+00,3.812438399999992455e+00,3.831696218181799285e+00,3.656048290909085896e+00,3.759763418181805594e+00,3.759430909090899053e+00,3.779159781818156816e+00,8.379864692687988281e+00,8.487093925476074219e+00,8.475770950317382812e+00,8.423189163208007812e+00,8.602519989013671875e+00,8.689533233642578125e+00,8.681488990783691406e+00,8.597362518310546875e+00,8.519378662109375000e+00,8.476574897766113281e+00,3.588253974914550781e+00,4.223918437957763672e+00,4.735846996307373047e+00,4.897607803344726562e+00,4.849615573883056641e+00,4.878642559051513672e+00,4.862474918365478516e+00,4.998112678527832031e+00,5.326814174652099609e+00,5.790060997009277344e+00,8.379864692687988281e+00,8.487093925476074219e+00,8.475770950317382812e+00,8.423189163208007812e+00,8.602519989013671875e+00,8.689533233642578125e+00,8.681488990783691406e+00,8.597362518310546875e+00,8.519378662109375000e+00,8.476574897766113281e+00,3.588253974914550781e+00,4.223918437957763672e+00,4.735846996307373047e+00,4.897607803344726562e+00,4.849615573883056641e+00,4.878642559051513672e+00,4.862474918365478516e+00,4.998112678527832031e+00,5.326814174652099609e+00,5.790060997009277344e+00
1.309999999999999964e+01,8.368921309090906036e+00,8.511706254545453376e+00,8.701679781818180359e+00,8.903180290909089578e+00,9.041420945454543556e+00,9.091435854545453665e+00,9.019890981818178943e+00,9.019752436363635439e+00,9.061787127272726394e+00,9.100469018181817304e+00,2.424296072727261109e+00,2.628096436363628996e+00,3.041377527272726589e+00,3.072965890909091335e+00,3.829645745454546280e+00,3.834217745454538750e+00,3.680459999999996068e+00,3.758738181818165103e+00,3.759430909090908379e+00,3.832555199999981177e+00,8.394429206848144531e+00,8.463320732116699219e+00,8.431537628173828125e+00,8.392785072326660156e+00,8.565919876098632812e+00,8.645536422729492188e+00,8.638953208923339844e+00,8.559260368347167969e+00,8.493093490600585938e+00,8.464731216430664062e+00,3.074717521667480469e+00,3.261787891387939453e+00,3.347342491149902344e+00,3.166429519653320312e+00,2.856414794921875000e+00,2.707195281982421875e+00,2.633829116821289062e+00,2.823777198791503906e+00,3.262183427810668945e+00,3.870315790176391602e+00,8.394429206848144531e+00,8.463320732116699219e+00,8.431537628173828125e+00,8.392785072326660156e+00,8.565919876098632812e+00,8.645536422729492188e+00,8.638953208923339844e+00,8.559260368347167969e+00,8.493093490600585938e+00,8.464731216430664062e+00,3.074717521667480469e+00,3.261787891387939453e+00,3.347342491149902344e+00,3.166429519653320312e+00,2.856414794921875000e+00,2.707195281982421875e+00,2.633829116821289062e+00,2.823777198791503906e+00,3.262183427810668945e+00,3.870315790176391602e+00
1.319999999999999929e+01,8.379506181818181076e+00,8.529523199999998084e+00,8.721602618181815814e+00,8.923546472727270640e+00,9.046962763636361871e+00,9.096312654545453569e+00,9.008835054545453858e+00,9.023936509090907165e+00,9.065998909090907887e+00,9.103766399999999592e+00,2.328450327272726383e+00,2.673373090909081817e+00,3.041045018181817383e+00,3.127026327272732331e+00,3.832970836363637890e+00,3.829811999999997774e+00,3.716093890909097475e+00,3.758765890909072649e+00,3.759320072727273754e+00,3.924078327272706890e+00,8.400404930114746094e+00,8.477671623229980469e+00,8.446214675903320312e+00,8.405573844909667969e+00,8.575732231140136719e+00,8.653059959411621094e+00,8.640182495117187500e+00,8.556876182556152344e+00,8.489221572875976562e+00,8.459126472473144531e+00,3.261552095413208008e+00,3.620160579681396484e+00,3.836247444152832031e+00,3.742099761962890625e+00,3.481698989868164062e+00,3.349643707275390625e+00,3.254894018173217773e+00,3.392719030380249023e+00,3.772288322448730469e+00,4.317467212677001953e+00,8.400404930114746094e+00,8.477671623229980469e+00,8.446214675903320312e+00,8.405573844909667969e+00,8.575732231140136719e+00,8.653059959411621094e+00,8.640182495117187500e+00,8.556876182556152344e+00,8.489221572875976562e+00,8.459126472473144531e+00,3.261552095413208008e+00,3.620160579681396484e+00,3.836247444152832031e+00,3.742099761962890625e+00,3.481698989868164062e+00,3.349643707275390625e+00,3.254894018173217773e+00,3.392719030380249023e+00,3.772288322448730469e+00,4.317467212677001953e+00
1.330000000000000071e+01,8.391033163636361536e+00,8.547534109090907606e+00,8.741497745454543278e+00,8.942277818181816329e+00,9.051590181818180980e+00,9.096700581818179643e+00,8.998582690909090687e+00,9.028120581818180668e+00,9.070210690909089379e+00,9.106509599999998983e+00,2.279294400000001275e+00,2.737519636363627829e+00,3.041377527272727477e+00,3.205138254545455645e+00,3.831363709090912728e+00,3.809501236363636245e+00,3.754803490909097263e+00,3.759042981818172091e+00,3.759098400000001838e+00,4.050182399999979310e+00,8.410805702209472656e+00,8.477634429931640625e+00,8.441054344177246094e+00,8.405197143554687500e+00,8.575559616088867188e+00,8.651904106140136719e+00,8.640801429748535156e+00,8.559078216552734375e+00,8.494112014770507812e+00,8.467576980590820312e+00,3.117380142211914062e+00,3.348661422729492188e+00,3.454786539077758789e+00,3.277097702026367188e+00,2.957416057586669922e+00,2.788873195648193359e+00,2.688541650772094727e+00,2.847828865051269531e+00,3.258723735809326172e+00,3.841926574707031250e+00,8.410805702209472656e+00,8.477634429931640625e+00,8.441054344177246094e+00,8.405197143554687500e+00,8.575559616088867188e+00,8.651904106140136719e+00,8.640801429748535156e+00,8.559078216552734375e+00,8.494112014770507812e+00,8.467576980590820312e+00,3.117380142211914062e+00,3.348661422729492188e+00,3.454786539077758789e+00,3.277097702026367188e+00,2.957416057586669922e+00,2.788873195648193359e+00,2.688541650772094727e+00,2.847828865051269531e+00,3.258723735809326172e+00,3.841926574707031250e+00
1.340000000000000036e+01,8.403834763636362837e+00,8.565683563636362408e+00,8.761420581818180509e+00,8.959623709090907440e+00,9.056466981818180884e+00,9.091158763636361329e+00,8.992791490909089802e+00,9.032332363636360384e+00,9.074422472727270872e+00,9.108754036363635009e+00,2.272256290909084875e+00,2.816268872727258454e+00,3.041488363636359438e+00,3.301344218181812451e+00,3.829728872727277356e+00,3.771318109090905146e+00,3.783981163636366496e+00,3.759236945454531575e+00,3.759070690909096069e+00,4.200365672727258470e+00,8.421770095825195312e+00,8.482509613037109375e+00,8.444973945617675781e+00,8.411112785339355469e+00,8.583494186401367188e+00,8.661138534545898438e+00,8.654027938842773438e+00,8.574608802795410156e+00,8.510840415954589844e+00,8.485799789428710938e+00,2.986014842987060547e+00,3.101286411285400391e+00,3.118359804153442383e+00,2.880578994750976562e+00,2.525589704513549805e+00,2.343438386917114258e+00,2.255652904510498047e+00,2.448716402053833008e+00,2.898180723190307617e+00,3.523010015487670898e+00,8.421770095825195312e+00,8.482509613037109375e+00,8.444973945617675781e+00,8.411112785339355469e+00,8.583494186401367188e+00,8.661138534545898438e+00,8.654027938842773438e+00,8.574608802795410156e+00,8.510840415954589844e+00,8.485799789428710938e+00,2.986014842987060547e+00,3.101286411285400391e+00,3.118359804153442383e+00,2.880578994750976562e+00,2.525589704513549805e+00,2.343438386917114258e+00,2.255652904510498047e+00,2.448716402053833008e+00,2.898180723190307617e+00,3.523010015487670898e+00
1.350000000000000000e+01,8.416636363636364138e+00,8.583639054545452396e+00,8.781315709090907973e+00,8.975611854545453738e+00,9.061343781818180787e+00,9.081100363636362971e+00,8.992846909090907559e+00,9.036544145454543653e+00,9.078606545454544374e+00,9.110527418181817438e+00,2.289823854545457227e+00,2.901086399999973864e+00,3.041626909090910047e+00,3.407082109090886490e+00,3.829451781818187239e+00,3.725043927272721156e+00,3.794649163636356182e+00,3.759320072727262207e+00,3.759375490909091067e+00,4.362075927272713649e+00,8.428032875061035156e+00,8.491794586181640625e+00,8.456311225891113281e+00,8.419921875000000000e+00,8.591905593872070312e+00,8.670007705688476562e+00,8.662757873535156250e+00,8.583190917968750000e+00,8.518728256225585938e+00,8.492586135864257812e+00,2.997920751571655273e+00,3.140809535980224609e+00,3.180482149124145508e+00,2.960168838500976562e+00,2.617752075195312500e+00,2.444112062454223633e+00,2.359597444534301758e+00,2.551653146743774414e+00,2.999551773071289062e+00,3.621982097625732422e+00,8.428032875061035156e+00,8.491794586181640625e+00,8.456311225891113281e+00,8.419921875000000000e+00,8.591905593872070312e+00,8.670007705688476562e+00,8.662757873535156250e+00,8.583190917968750000e+00,8.518728256225585938e+00,8.492586135864257812e+00,2.997920751571655273e+00,3.140809535980224609e+00,3.180482149124145508e+00,2.960168838500976562e+00,2.617752075195312500e+00,2.444112062454223633e+00,2.359597444534301758e+00,2.551653146743774414e+00,2.999551773071289062e+00,3.621982097625732422e+00
1.359999999999999964e+01,8.430435490909088614e+00,8.602370399999998085e+00,8.801183127272725670e+00,8.990269963636361439e+00,9.066220581818180690e+00,9.070182981818179613e+00,8.997335781818181388e+00,9.040755927272725145e+00,9.082790618181816100e+00,9.111802036363634727e+00,2.316757090909098871e+00,2.974238399999972415e+00,3.041904000000005048e+00,3.514731927272700229e+00,3.829507199999996558e+00,3.684089890909094667e+00,3.789550690909076813e+00,3.759292363636349776e+00,3.759126109090909829e+00,4.529715927272718545e+00,8.433858871459960938e+00,8.501852989196777344e+00,8.465150833129882812e+00,8.429096221923828125e+00,8.599363327026367188e+00,8.675579071044921875e+00,8.663728713989257812e+00,8.581470489501953125e+00,8.516164779663085938e+00,8.489331245422363281e+00,3.083465099334716797e+00,3.341354131698608398e+00,3.470268249511718750e+00,3.309356927871704102e+00,3.001262903213500977e+00,2.839482307434082031e+00,2.739966154098510742e+00,2.895133018493652344e+00,3.300209283828735352e+00,3.876444101333618164e+00,8.433858871459960938e+00,8.501852989196777344e+00,8.465150833129882812e+00,8.429096221923828125e+00,8.599363327026367188e+00,8.675579071044921875e+00,8.663728713989257812e+00,8.581470489501953125e+00,8.516164779663085938e+00,8.489331245422363281e+00,3.083465099334716797e+00,3.341354131698608398e+00,3.470268249511718750e+00,3.309356927871704102e+00,3.001262903213500977e+00,2.839482307434082031e+00,2.739966154098510742e+00,2.895133018493652344e+00,3.300209283828735352e+00,3.876444101333618164e+00
1.369999999999999929e+01,8.444677963636362250e+00,8.621655927272726672e+00,8.820911999999998088e+00,9.003570327272726104e+00,9.071097381818180594e+00,9.060124581818181255e+00,9.002655927272725123e+00,9.044967709090906638e+00,9.086974690909089603e+00,9.112605599999998418e+00,2.364499854545459190e+00,3.022091999999971801e+00,3.040767927272728599e+00,3.617477236363613180e+00,3.829451781818167255e+00,3.656768727272730057e+00,3.778162254545446075e+00,3.759458618181796385e+00,3.757020218181818194e+00,4.678624581818172423e+00,8.439146041870117188e+00,8.505609512329101562e+00,8.466499328613281250e+00,8.432787895202636719e+00,8.602950096130371094e+00,8.678182601928710938e+00,8.664884567260742188e+00,8.581698417663574219e+00,8.516463279724121094e+00,8.490167617797851562e+00,3.042768955230712891e+00,3.319264411926269531e+00,3.463527679443359375e+00,3.311743974685668945e+00,3.008121490478515625e+00,2.846136569976806641e+00,2.741082906723022461e+00,2.886025428771972656e+00,3.278632640838623047e+00,3.841552495956420898e+00,8.439146041870117188e+00,8.505609512329101562e+00,8.466499328613281250e+00,8.432787895202636719e+00,8.602950096130371094e+00,8.678182601928710938e+00,8.664884567260742188e+00,8.581698417663574219e+00,8.516463279724121094e+00,8.490167617797851562e+00,3.042768955230712891e+00,3.319264411926269531e+00,3.463527679443359375e+00,3.311743974685668945e+00,3.008121490478515625e+00,2.846136569976806641e+00,2.741082906723022461e+00,2.886025428771972656e+00,3.278632640838623047e+00,3.841552495956420898e+00
1.380000000000000071e+01,8.460250472727270932e+00,8.641661890909089649e+00,8.840890254545453075e+00,9.015651490909089461e+00,9.075946472727270731e+00,9.050093890909089112e+00,9.007033963636361662e+00,9.049179490909089907e+00,9.091186472727271095e+00,9.112910399999998745e+00,2.434936363636372558e+00,3.042846109090886930e+00,3.037525963636361404e+00,3.706201745454520413e+00,3.829285527272707768e+00,3.644465890909083683e+00,3.768353236363626735e+00,3.759514036363614586e+00,3.754277018181811698e+00,4.774026981818177973e+00,8.442956924438476562e+00,8.514181137084960938e+00,8.474686622619628906e+00,8.441667556762695312e+00,8.611735343933105469e+00,8.686137199401855469e+00,8.669425010681152344e+00,8.583783149719238281e+00,8.516940116882324219e+00,8.489242553710937500e+00,3.077223300933837891e+00,3.473083972930908203e+00,3.720592260360717773e+00,3.644042015075683594e+00,3.391283988952636719e+00,3.256391048431396484e+00,3.147818565368652344e+00,3.262482643127441406e+00,3.613513946533203125e+00,4.128352642059326172e+00,8.442956924438476562e+00,8.514181137084960938e+00,8.474686622619628906e+00,8.441667556762695312e+00,8.611735343933105469e+00,8.686137199401855469e+00,8.669425010681152344e+00,8.583783149719238281e+00,8.516940116882324219e+00,8.489242553710937500e+00,3.077223300933837891e+00,3.473083972930908203e+00,3.720592260360717773e+00,3.644042015075683594e+00,3.391283988952636719e+00,3.256391048431396484e+00,3.147818565368652344e+00,3.262482643127441406e+00,3.613513946533203125e+00,4.128352642059326172e+00
1.390000000000000036e+01,8.477374690909091015e+00,8.661861818181817441e+00,8.861672072727269978e+00,9.026097818181817445e+00,9.080823272727270634e+00,9.040063199999998744e+00,9.011328872727270678e+00,9.053391272727271399e+00,9.094650109090908430e+00,9.112965818181816502e+00,2.513851854545459119e+00,3.046226618181806955e+00,3.035974254545453554e+00,3.772454181818165164e+00,3.829451781818161926e+00,3.644493599999992561e+00,3.762589745454528067e+00,3.759458618181804823e+00,3.757491272727252252e+00,4.801597527272726929e+00,8.448953628540039062e+00,8.542336463928222656e+00,8.517045021057128906e+00,8.467263221740722656e+00,8.645792007446289062e+00,8.732177734375000000e+00,8.724452018737792969e+00,8.642514228820800781e+00,8.569955825805664062e+00,8.534971237182617188e+00,3.152585983276367188e+00,3.709912776947021484e+00,4.160604953765869141e+00,4.284856796264648438e+00,4.220830440521240234e+00,4.252640724182128906e+00,4.260729789733886719e+00,4.436008453369140625e+00,4.805832386016845703e+00,5.302396297454833984e+00,8.448953628540039062e+00,8.542336463928222656e+00,8.517045021057128906e+00,8.467263221740722656e+00,8.645792007446289062e+00,8.732177734375000000e+00,8.724452018737792969e+00,8.642514228820800781e+00,8.569955825805664062e+00,8.534971237182617188e+00,3.152585983276367188e+00,3.709912776947021484e+00,4.160604953765869141e+00,4.284856796264648438e+00,4.220830440521240234e+00,4.252640724182128906e+00,4.260729789733886719e+00,4.436008453369140625e+00,4.805832386016845703e+00,5.302396297454833984e+00
1.400000000000000000e+01,8.494249527272726752e+00,8.681812363636360885e+00,8.882398472727270899e+00,9.034410545454544916e+00,9.085700072727272314e+00,9.030004799999998610e+00,9.015568363636361937e+00,9.057575345454544902e+00,9.097448727272725577e+00,9.114351272727271080e+00,2.578691127272726646e+00,3.043649672727267941e+00,3.044508654545457382e+00,3.812438399999992455e+00,3.831696218181799285e+00,3.656048290909085896e+00,3.759763418181805594e+00,3.759430909090899053e+00,3.779159781818156816e+00,4.775467854545441426e+00,8.456252098083496094e+00,8.553594589233398438e+00,8.522805213928222656e+00,8.455253601074218750e+00,8.632634162902832031e+00,8.725296974182128906e+00,8.721026420593261719e+00,8.644806861877441406e+00,8.577177047729492188e+00,8.547980308532714844e+00,3.093506813049316406e+00,3.726166486740112305e+00,4.264910221099853516e+00,4.490882873535156250e+00,4.534040927886962891e+00,4.674565315246582031e+00,4.777545452117919922e+00,5.025388717651367188e+00,5.449117660522460938e+00,5.963983058929443359e+00,8.456252098083496094e+00,8.553594589233398438e+00,8.522805213928222656e+00,8.455253601074218750e+00,8.632634162902832031e+00,8.725296974182128906e+00,8.721026420593261719e+00,8.644806861877441406e+00,8.577177047729492188e+00,8.547980308532714844e+00,3.093506813049316406e+00,3.726166486740112305e+00,4.264910221099853516e+00,4.490882873535156250e+00,4.534040927886962891e+00,4.674565315246582031e+00,4.777545452117919922e+00,5.025388717651367188e+00,5.449117660522460938e+00,5.963983058929443359e+00
1.409999999999999964e+01,8.511706254545453376e+00,8.701679781818180359e+00,8.903180290909089578e+00,9.041420945454543556e+00,9.091435854545453665e+00,9.019890981818178943e+00,9.019752436363635439e+00,9.061787127272726394e+00,9.100469018181817304e+00,9.116983636363634957e+00,2.628096436363628996e+00,3.041377527272726589e+00,3.072965890909091335e+00,3.829645745454546280e+00,3.834217745454538750e+00,3.680459999999996068e+00,3.758738181818165103e+00,3.759430909090908379e+00,3.832555199999981177e+00,4.731050181818156730e+00,8.471587181091308594e+00,8.566855430603027344e+00,8.531377792358398438e+00,8.463724136352539062e+00,8.641330718994140625e+00,8.734764099121093750e+00,8.730935096740722656e+00,8.655800819396972656e+00,8.590093612670898438e+00,8.563619613647460938e+00,2.942827224731445312e+00,3.569950819015502930e+00,4.109397888183593750e+00,4.342715740203857422e+00,4.398609161376953125e+00,4.555851936340332031e+00,4.676697731018066406e+00,4.941553592681884766e+00,5.378942489624023438e+00,5.900258064270019531e+00,8.471587181091308594e+00,8.566855430603027344e+00,8.531377792358398438e+00,8.463724136352539062e+00,8.641330718994140625e+00,8.734764099121093750e+00,8.730935096740722656e+00,8.655800819396972656e+00,8.590093612670898438e+00,8.563619613647460938e+00,2.942827224731445312e+00,3.569950819015502930e+00,4.109397888183593750e+00,4.342715740203857422e+00,4.398609161376953125e+00,4.555851936340332031e+00,4.676697731018066406e+00,4.941553592681884766e+00,5.378942489624023438e+00,5.900258064270019531e+00
1.419999999999999929e+01,8.529523199999998084e+00,8.721602618181815814e+00,8.923546472727270640e+00,9.046962763636361871e+00,9.096312654545453569e+00,9.008835054545453858e+00,9.023936509090907165e+00,9.065998909090907887e+00,9.103766399999999592e+00,9.120003927272726685e+00,2.673373090909081817e+00,3.041045018181817383e+00,3.127026327272732331e+00,3.832970836363637890e+00,3.829811999999997774e+00,3.716093890909097475e+00,3.758765890909072649e+00,3.759320072727273754e+00,3.924078327272706890e+00,4.694751272727249791e+00,8.492167472839355469e+00,8.583415985107421875e+00,8.542892456054687500e+00,8.483633041381835938e+00,8.661864280700683594e+00,8.753001213073730469e+00,8.747035980224609375e+00,8.670219421386718750e+00,8.605008125305175781e+00,8.579980850219726562e+00,2.819831371307373047e+00,3.433872699737548828e+00,3.958301782608032227e+00,4.172649383544921875e+00,4.208510875701904297e+00,4.344520568847656250e+00,4.444293498992919922e+00,4.690430641174316406e+00,5.109952926635742188e+00,5.617509365081787109e+00,8.492167472839355469e+00,8.583415985107421875e+00,8.542892456054687500e+00,8.483633041381835938e+00,8.661864280700683594e+00,8.753001213073730469e+00,8.747035980224609375e+00,8.670219421386718750e+00,8.605008125305175781e+00,8.579980850219726562e+00,2.819831371307373047e+00,3.433872699737548828e+00,3.958301782608032227e+00,4.172649383544921875e+00,4.208510875701904297e+00,4.344520568847656250e+00,4.444293498992919922e+00,4.690430641174316406e+00,5.109952926635742188e+00,5.617509365081787109e+00
1.430000000000000071e+01,8.547534109090907606e+00,8.741497745454543278e+00,8.942277818181816329e+00,9.051590181818180980e+00,9.096700581818179643e+00,8.998582690909090687e+00,9.028120581818180668e+00,9.070210690909089379e+00,9.106509599999998983e+00,9.123329018181816963e+00,2.737519636363627829e+00,3.041377527272727477e+00,3.205138254545455645e+00,3.831363709090912728e+00,3.809501236363636245e+00,3.754803490909097263e+00,3.759042981818172091e+00,3.759098400000001838e+00,4.050182399999979310e+00,4.672251490909068217e+00,8.509349822998046875e+00,8.612962722778320312e+00,8.582319259643554688e+00,8.511098861694335938e+00,8.689455986022949219e+00,8.785116195678710938e+00,8.782871246337890625e+00,8.708176612854003906e+00,8.641048431396484375e+00,8.612145423889160156e+00,2.830499649047851562e+00,3.471955776214599609e+00,4.023730754852294922e+00,4.269829750061035156e+00,4.338393688201904297e+00,4.509460449218750000e+00,4.642133712768554688e+00,4.919098377227783203e+00,5.370779991149902344e+00,5.906701087951660156e+00,8.509349822998046875e+00,8.612962722778320312e+00,8.582319259643554688e+00,8.511098861694335938e+00,8.689455986022949219e+00,8.785116195678710938e+00,8.782871246337890625e+00,8.708176612854003906e+00,8.641048431396484375e+00,8.612145423889160156e+00,2.830499649047851562e+00,3.471955776214599609e+00,4.023730754852294922e+00,4.269829750061035156e+00,4.338393688201904297e+00,4.509460449218750000e+00,4.642133712768554688e+00,4.919098377227783203e+00,5.370779991149902344e+00,5.906701087951660156e+00
1.440000000000000036e+01,8.565683563636362408e+00,8.761420581818180509e+00,8.959623709090907440e+00,9.056466981818180884e+00,9.091158763636361329e+00,8.992791490909089802e+00,9.032332363636360384e+00,9.074422472727270872e+00,9.108754036363635009e+00,9.127790181818181026e+00,2.816268872727258454e+00,3.041488363636359438e+00,3.301344218181812451e+00,3.829728872727277356e+00,3.771318109090905146e+00,3.783981163636366496e+00,3.759236945454531575e+00,3.759070690909096069e+00,4.200365672727258470e+00,4.670007054545435743e+00,8.536078453063964844e+00,8.634122848510742188e+00,8.596441268920898438e+00,8.535324096679687500e+00,8.714161872863769531e+00,8.806586265563964844e+00,8.801385879516601562e+00,8.724476814270019531e+00,8.658041000366210938e+00,8.631199836730957031e+00,2.783717155456542969e+00,3.402482271194458008e+00,3.929195165634155273e+00,4.146132946014404297e+00,4.185140609741210938e+00,4.325721263885498047e+00,4.428770542144775391e+00,4.679740428924560547e+00,5.106675148010253906e+00,5.622921466827392578e+00,8.536078453063964844e+00,8.634122848510742188e+00,8.596441268920898438e+00,8.535324096679687500e+00,8.714161872863769531e+00,8.806586265563964844e+00,8.801385879516601562e+00,8.724476814270019531e+00,8.658041000366210938e+00,8.631199836730957031e+00,2.783717155456542969e+00,3.402482271194458008e+00,3.929195165634155273e+00,4.146132946014404297e+00,4.185140609741210938e+00,4.325721263885498047e+00,4.428770542144775391e+00,4.679740428924560547e+00,5.106675148010253906e+00,5.622921466827392578e+00
1.450000000000000000e+01,8.583639054545452396e+00,8.781315709090907973e+00,8.975611854545453738e+00,9.061343781818180787e+00,9.081100363636362971e+00,8.992846909090907559e+00,9.036544145454543653e+00,9.078606545454544374e+00,9.110527418181817438e+00,9.133331999999999340e+00,2.901086399999973864e+00,3.041626909090910047e+00,3.407082109090886490e+00,3.829451781818187239e+00,3.725043927272721156e+00,3.794649163636356182e+00,3.759320072727262207e+00,3.759375490909091067e+00,4.362075927272713649e+00,4.689237163636359895e+00,8.555528640747070312e+00,8.667807579040527344e+00,8.641967773437500000e+00,8.568311691284179688e+00,8.747638702392578125e+00,8.845115661621093750e+00,8.844162940979003906e+00,8.769598007202148438e+00,8.700954437255859375e+00,8.669577598571777344e+00,2.865751743316650391e+00,3.513051271438598633e+00,4.067696571350097656e+00,4.316816806793212891e+00,4.388480186462402344e+00,4.564040184020996094e+00,4.699725627899169922e+00,4.981144428253173828e+00,5.440221786499023438e+00,5.985417842864990234e+00,8.555528640747070312e+00,8.667807579040527344e+00,8.641967773437500000e+00,8.568311691284179688e+00,8.747638702392578125e+00,8.845115661621093750e+00,8.844162940979003906e+00,8.769598007202148438e+00,8.700954437255859375e+00,8.669577598571777344e+00,2.865751743316650391e+00,3.513051271438598633e+00,4.067696571350097656e+00,4.316816806793212891e+00,4.388480186462402344e+00,4.564040184020996094e+00,4.699725627899169922e+00,4.981144428253173828e+00,5.440221786499023438e+00,5.985417842864990234e+00
1.459999999999999964e+01,8.602370399999998085e+00,8.801183127272725670e+00,8.990269963636361439e+00,9.066220581818180690e+00,9.070182981818179613e+00,8.997335781818181388e+00,9.040755927272725145e+00,9.082790618181816100e+00,9.111802036363634727e+00,9.139954472727273682e+00,2.974238399999972415e+00,3.041904000000005048e+00,3.514731927272700229e+00,3.829507199999996558e+00,3.684089890909094667e+00,3.789550690909076813e+00,3.759292363636349776e+00,3.759126109090909829e+00,4.529715927272718545e+00,4.728639490909088750e+00,8.577954292297363281e+00,8.687110900878906250e+00,8.657491683959960938e+00,8.590157508850097656e+00,8.769460678100585938e+00,8.864307403564453125e+00,8.860929489135742188e+00,8.784305572509765625e+00,8.715356826782226562e+00,8.684462547302246094e+00,2.872965335845947266e+00,3.509453773498535156e+00,4.049341201782226562e+00,4.278331756591796875e+00,4.327619075775146484e+00,4.478401184082031250e+00,4.588726997375488281e+00,4.847143650054931641e+00,5.285038948059082031e+00,5.814507007598876953e+00,8.577954292297363281e+00,8.687110900878906250e+00,8.657491683959960938e+00,8.590157508850097656e+00,8.769460678100585938e+00,8.864307403564453125e+00,8.860929489135742188e+00,8.784305572509765625e+00,8.715356826782226562e+00,8.684462547302246094e+00,2.872965335845947266e+00,3.509453773498535156e+00,4.049341201782226562e+00,4.278331756591796875e+00,4.327619075775146484e+00,4.478401184082031250e+00,4.588726997375488281e+00,4.847143650054931641e+00,5.285038948059082031e+00,5.814507007598876953e+00
1.469999999999999929e+01,8.621655927272726672e+00,8.820911999999998088e+00,9.003570327272726104e+00,9.071097381818180594e+00,9.060124581818181255e+00,9.002655927272725123e+00,9.044967709090906638e+00,9.086974690909089603e+00,9.112605599999998418e+00,9.147629890909090733e+00,3.022091999999971801e+00,3.040767927272728599e+00,3.617477236363613180e+00,3.829451781818167255e+00,3.656768727272730057e+00,3.778162254545446075e+00,3.759458618181796385e+00,3.757020218181818194e+00,4.678624581818172423e+00,4.794476290909091887e+00,8.594829559326171875e+00,8.711265563964843750e+00,8.688632965087890625e+00,8.617190361022949219e+00,8.797380447387695312e+00,8.894593238830566406e+00,8.893350601196289062e+00,8.817640304565429688e+00,8.747331619262695312e+00,8.713732719421386719e+00,2.948009014129638672e+00,3.596123218536376953e+00,4.146638393402099609e+00,4.386591911315917969e+00,4.445743083953857422e+00,4.606718540191650391e+00,4.726206779479980469e+00,4.993110656738281250e+00,5.440865039825439453e+00,5.980995178222656250e+00,8.594829559326171875e+00,8.711265563964843750e+00,8.688632965087890625e+00,8.617190361022949219e+00,8.797380447387695312e+00,8.894593238830566406e+00,8.893350601196289062e+00,8.817640304565429688e+00,8.747331619262695312e+00,8.713732719421386719e+00,2.948009014129638672e+00,3.596123218536376953e+00,4.146638393402099609e+00,4.386591911315917969e+00,4.445743083953857422e+00,4.606718540191650391e+00,4.726206779479980469e+00,4.993110656738281250e+00,5.440865039825439453e+00,5.980995178222656250e+00
1.480000000000000071e+01,8.641661890909089649e+00,8.840890254545453075e+00,9.015651490909089461e+00,9.075946472727270731e+00,9.050093890909089112e+00,9.007033963636361662e+00,9.049179490909089907e+00,9.091186472727271095e+00,9.112910399999998745e+00,9.156358254545454045e+00,3.042846109090886930e+00,3.037525963636361404e+00,3.706201745454520413e+00,3.829285527272707768e+00,3.644465890909083683e+00,3.768353236363626735e+00,3.759514036363614586e+00,3.754277018181811698e+00,4.774026981818177973e+00,4.873918254545457351e+00,8.612595558166503906e+00,8.728145599365234375e+00,8.706575393676757812e+00,8.640377044677734375e+00,8.821180343627929688e+00,8.916622161865234375e+00,8.914261817932128906e+00,8.836757659912109375e+00,8.764914512634277344e+00,8.729697227478027344e+00,2.997400283813476562e+00,3.628868818283081055e+00,4.160123348236083984e+00,4.376094818115234375e+00,4.408997535705566406e+00,4.542068481445312500e+00,4.635365486145019531e+00,4.880359649658203125e+00,5.309909820556640625e+00,5.840800285339355469e+00,8.612595558166503906e+00,8.728145599365234375e+00,8.706575393676757812e+00,8.640377044677734375e+00,8.821180343627929688e+00,8.916622161865234375e+00,8.914261817932128906e+00,8.836757659912109375e+00,8.764914512634277344e+00,8.729697227478027344e+00,2.997400283813476562e+00,3.628868818283081055e+00,4.160123348236083984e+00,4.376094818115234375e+00,4.408997535705566406e+00,4.542068481445312500e+00,4.635365486145019531e+00,4.880359649658203125e+00,5.309909820556640625e+00,5.840800285339355469e+00
1.490000000000000036e+01,8.661861818181817441e+00,8.861672072727269978e+00,9.026097818181817445e+00,9.080823272727270634e+00,9.040063199999998744e+00,9.011328872727270678e+00,9.053391272727271399e+00,9.094650109090908430e+00,9.112965818181816502e+00,9.166167272727271609e+00,3.046226618181806955e+00,3.035974254545453554e+00,3.772454181818165164e+00,3.829451781818161926e+00,3.644493599999992561e+00,3.762589745454528067e+00,3.759458618181804823e+00,3.757491272727252252e+00,4.801597527272726929e+00,4.937815418181833671e+00,8.629949569702148438e+00,8.747643470764160156e+00,8.729387283325195312e+00,8.666154861450195312e+00,8.847763061523437500e+00,8.942682266235351562e+00,8.939887046813964844e+00,8.861359596252441406e+00,8.788220405578613281e+00,8.751141548156738281e+00,3.085142612457275391e+00,3.724698543548583984e+00,4.258891582489013672e+00,4.470652103424072266e+00,4.493672370910644531e+00,4.612568378448486328e+00,4.689044952392578125e+00,4.916616439819335938e+00,5.330426692962646484e+00,5.851463794708251953e+00,8.629949569702148438e+00,8.747643470764160156e+00,8.729387283325195312e+00,8.666154861450195312e+00,8.847763061523437500e+00,8.942682266235351562e+00,8.939887046813964844e+00,8.861359596252441406e+00,8.788220405578613281e+00,8.751141548156738281e+00,3.085142612457275391e+00,3.724698543548583984e+00,4.258891582489013672e+00,4.470652103424072266e+00,4.493672370910644531e+00,4.612568378448486328e+00,4.689044952392578125e+00,4.916616439819335938e+00,5.330426692962646484e+00,5.851463794708251953e+00
1.500000000000000000e+01,8.681812363636360885e+00,8.882398472727270899e+00,9.034410545454544916e+00,9.085700072727272314e+00,9.030004799999998610e+00,9.015568363636361937e+00,9.057575345454544902e+00,9.097448727272725577e+00,9.114351272727271080e+00,9.176807563636362630e+00,3.043649672727267941e+00,3.044508654545457382e+00,3.812438399999992455e+00,3.831696218181799285e+00,3.656048290909085896e+00,3.759763418181805594e+00,3.759430909090899053e+00,3.779159781818156816e+00,4.775467854545441426e+00,4.968517090909102762e+00,8.651974678039550781e+00,8.769869804382324219e+00,8.754575729370117188e+00,8.699339866638183594e+00,8.882253646850585938e+00,8.974983215332031250e+00,8.970924377441406250e+00,8.889819145202636719e+00,8.814136505126953125e+00,8.774096488952636719e+00,3.123257398605346680e+00,3.740690708160400391e+00,4.248416900634765625e+00,4.426217555999755859e+00,4.411364078521728516e+00,4.489828109741210938e+00,4.528090476989746094e+00,4.723837375640869141e+00,5.111750602722167969e+00,5.620972633361816406e+00,8.651974678039550781e+00,8.769869804382324219e+00,8.754575729370117188e+00,8.699339866638183594e+00,8.882253646850585938e+00,8.974983215332031250e+00,8.970924377441406250e+00,8.889819145202636719e+00,8.814136505126953125e+00,8.774096488952636719e+00,3.123257398605346680e+00,3.740690708160400391e+00,4.248416900634765625e+00,4.426217555999755859e+00,4.411364078521728516e+00,4.489828109741210938e+00,4.528090476989746094e+00,4.723837375640869141e+00,5.111750602722167969e+00,5.620972633361816406e+00
1.509999999999999964e+01,8.701679781818180359e+00,8.903180290909089578e+00,9.041420945454543556e+00,9.091435854545453665e+00,9.019890981818178943e+00,9.019752436363635439e+00,9.061787127272726394e+00,9.100469018181817304e+00,9.116983636363634957e+00,9.187447854545451875e+00,3.041377527272726589e+00,3.072965890909091335e+00,3.829645745454546280e+00,3.834217745454538750e+00,3.680459999999996068e+00,3.758738181818165103e+00,3.759430909090908379e+00,3.832555199999981177e+00,4.731050181818156730e+00,4.970013381818188414e+00,8.672869682312011719e+00,8.792080879211425781e+00,8.778940200805664062e+00,8.727849006652832031e+00,8.911554336547851562e+00,9.003304481506347656e+00,8.998442649841308594e+00,8.916033744812011719e+00,8.839151382446289062e+00,8.797574996948242188e+00,3.174383878707885742e+00,3.794708490371704102e+00,4.300446987152099609e+00,4.469382286071777344e+00,4.440661430358886719e+00,4.501395702362060547e+00,4.519961357116699219e+00,4.696623802185058594e+00,5.067570209503173828e+00,5.566444873809814453e+00,8.672869682312011719e+00,8.792080879211425781e+00,8.778940200805664062e+00,8.727849006652832031e+00,8.911554336547851562e+00,9.003304481506347656e+00,8.998442649841308594e+00,8.916033744812011719e+00,8.839151382446289062e+00,8.797574996948242188e+00,3.174383878707885742e+00,3.794708490371704102e+00,4.300446987152099609e+00,4.469382286071777344e+00,4.440661430358886719e+00,4.501395702362060547e+00,4.519961357116699219e+00,4.696623802185058594e+00,5.067570209503173828e+00,5.566444873809814453e+00
1.519999999999999929e+01,8.721602618181815814e+00,8.923546472727270640e+00,9.046962763636361871e+00,9.096312654545453569e+00,9.008835054545453858e+00,9.023936509090907165e+00,9.065998909090907887e+00,9.103766399999999592e+00,9.120003927272726685e+00,9.198060436363636683e+00,3.041045018181817383e+00,3.127026327272732331e+00,3.832970836363637890e+00,3.829811999999997774e+00,3.716093890909097475e+00,3.758765890909072649e+00,3.759320072727273754e+00,3.924078327272706890e+00,4.694751272727249791e+00,4.964194472727273322e+00,8.694110870361328125e+00,8.813287734985351562e+00,8.800985336303710938e+00,8.753096580505371094e+00,8.937421798706054688e+00,9.028393745422363281e+00,9.023158073425292969e+00,8.939855575561523438e+00,8.862127304077148438e+00,8.819607734680175781e+00,3.204393148422241211e+00,3.811309337615966797e+00,4.302873611450195312e+00,4.455972671508789062e+00,4.411022663116455078e+00,4.455533504486083984e+00,4.459675788879394531e+00,4.625178337097167969e+00,4.987383365631103516e+00,5.482770919799804688e+00,8.694110870361328125e+00,8.813287734985351562e+00,8.800985336303710938e+00,8.753096580505371094e+00,8.937421798706054688e+00,9.028393745422363281e+00,9.023158073425292969e+00,8.939855575561523438e+00,8.862127304077148438e+00,8.819607734680175781e+00,3.204393148422241211e+00,3.811309337615966797e+00,4.302873611450195312e+00,4.455972671508789062e+00,4.411022663116455078e+00,4.455533504486083984e+00,4.459675788879394531e+00,4.625178337097167969e+00,4.987383365631103516e+00,5.482770919799804688e+00
1.530000000000000071e+01,8.741497745454543278e+00,8.942277818181816329e+00,9.051590181818180980e+00,9.096700581818179643e+00,8.998582690909090687e+00,9.028120581818180668e+00,9.070210690909089379e+00,9.106509599999998983e+00,9.123329018181816963e+00,9.208673018181816161e+00,3.041377527272727477e+00,3.205138254545455645e+00,3.831363709090912728e+00,3.809501236363636245e+00,3.754803490909097263e+00,3.759042981818172091e+00,3.759098400000001838e+00,4.050182399999979310e+00,4.672251490909068217e+00,4.964277599999989299e+00,8.715753555297851562e+00,8.834858894348144531e+00,8.822212219238281250e+00,8.776345252990722656e+00,8.961071014404296875e+00,9.051625251770019531e+00,9.046017646789550781e+00,8.962361335754394531e+00,8.884675979614257812e+00,8.842285156250000000e+00,3.263378143310546875e+00,3.866915702819824219e+00,4.354045867919921875e+00,4.501338958740234375e+00,4.449822425842285156e+00,4.487191200256347656e+00,4.483996391296386719e+00,4.642642021179199219e+00,4.998325824737548828e+00,5.488659858703613281e+00,8.715753555297851562e+00,8.834858894348144531e+00,8.822212219238281250e+00,8.776345252990722656e+00,8.961071014404296875e+00,9.051625251770019531e+00,9.046017646789550781e+00,8.962361335754394531e+00,8.884675979614257812e+00,8.842285156250000000e+00,3.263378143310546875e+00,3.866915702819824219e+00,4.354045867919921875e+00,4.501338958740234375e+00,4.449822425842285156e+00,4.487191200256347656e+00,4.483996391296386719e+00,4.642642021179199219e+00,4.998325824737548828e+00,5.488659858703613281e+00
1.540000000000000036e+01,8.761420581818180509e+00,8.959623709090907440e+00,9.056466981818180884e+00,9.091158763636361329e+00,8.992791490909089802e+00,9.032332363636360384e+00,9.074422472727270872e+00,9.108754036363635009e+00,9.127790181818181026e+00,9.219285599999999192e+00,3.041488363636359438e+00,3.301344218181812451e+00,3.829728872727277356e+00,3.771318109090905146e+00,3.783981163636366496e+00,3.759236945454531575e+00,3.759070690909096069e+00,4.200365672727258470e+00,4.670007054545435743e+00,4.964443854545433688e+00,8.737778663635253906e+00,8.856844902038574219e+00,8.844369888305664062e+00,8.799625396728515625e+00,8.984960556030273438e+00,9.075644493103027344e+00,9.070562362670898438e+00,8.986871719360351562e+00,8.908872604370117188e+00,8.866138458251953125e+00,3.316617965698242188e+00,3.894508123397827148e+00,4.359142780303955078e+00,4.488104820251464844e+00,4.422638893127441406e+00,4.450370788574218750e+00,4.442463874816894531e+00,4.601090908050537109e+00,4.958842277526855469e+00,5.453391551971435547e+00,8.737778663635253906e+00,8.856844902038574219e+00,8.844369888305664062e+00,8.799625396728515625e+00,8.984960556030273438e+00,9.075644493103027344e+00,9.070562362670898438e+00,8.986871719360351562e+00,8.908872604370117188e+00,8.866138458251953125e+00,3.316617965698242188e+00,3.894508123397827148e+00,4.359142780303955078e+00,4.488104820251464844e+00,4.422638893127441406e+00,4.450370788574218750e+00,4.442463874816894531e+00,4.601090908050537109e+00,4.958842277526855469e+00,5.453391551971435547e+00
1.550000000000000000e+01,8.781315709090907973e+00,8.975611854545453738e+00,9.061343781818180787e+00,9.081100363636362971e+00,8.992846909090907559e+00,9.036544145454543653e+00,9.078606545454544374e+00,9.110527418181817438e+00,9.133331999999999340e+00,9.229898181818182223e+00,3.041626909090910047e+00,3.407082109090886490e+00,3.829451781818187239e+00,3.725043927272721156e+00,3.794649163636356182e+00,3.759320072727262207e+00,3.759375490909091067e+00,4.362075927272713649e+00,4.689237163636359895e+00,4.964388436363618595e+00,8.761338233947753906e+00,8.882140159606933594e+00,8.871059417724609375e+00,8.825764656066894531e+00,9.011885643005371094e+00,9.103541374206542969e+00,9.099692344665527344e+00,9.016536712646484375e+00,8.938303947448730469e+00,8.895055770874023438e+00,3.384071588516235352e+00,3.940260887145996094e+00,4.387101173400878906e+00,4.503849983215332031e+00,4.431066036224365234e+00,4.456387042999267578e+00,4.450602054595947266e+00,4.615327835083007812e+00,4.980790138244628906e+00,5.483685016632080078e+00,8.761338233947753906e+00,8.882140159606933594e+00,8.871059417724609375e+00,8.825764656066894531e+00,9.011885643005371094e+00,9.103541374206542969e+00,9.099692344665527344e+00,9.016536712646484375e+00,8.938303947448730469e+00,8.895055770874023438e+00,3.384071588516235352e+00,3.940260887145996094e+00,4.387101173400878906e+00,4.503849983215332031e+00,4.431066036224365234e+00,4.456387042999267578e+00,4.450602054595947266e+00,4.615327835083007812e+00,4.980790138244628906e+00,5.483685016632080078e+00
1.559999999999999964e+01,8.801183127272725670e+00,8.990269963636361439e+00,9.066220581818180690e+00,9.070182981818179613e+00,8.997335781818181388e+00,9.040755927272725145e+00,9.082790618181816100e+00,9.111802036363634727e+00,9.139954472727273682e+00,9.240510763636361702e+00,3.041904000000005048e+00,3.514731927272700229e+00,3.829507199999996558e+00,3.684089890909094667e+00,3.789550690909076813e+00,3.759292363636349776e+00,3.759126109090909829e+00,4.529715927272718545e+00,4.728639490909088750e+00,4.964416145454539908e+00,8.783307075500488281e+00,8.906622886657714844e+00,8.896111488342285156e+00,8.850004196166992188e+00,9.035893440246582031e+00,9.127553939819335938e+00,9.123068809509277344e+00,9.039395332336425781e+00,8.960626602172851562e+00,8.916694641113281250e+00,3.480236291885375977e+00,4.054079055786132812e+00,4.512831687927246094e+00,4.636532306671142578e+00,4.566875457763671875e+00,4.592381000518798828e+00,4.582389354705810547e+00,4.739740848541259766e+00,5.097820281982421875e+00,5.593064308166503906e+00,8.783307075500488281e+00,8.906622886657714844e+00,8.896111488342285156e+00,8.850004196166992188e+00,9.035893440246582031e+00,9.127553939819335938e+00,9.123068809509277344e+00,9.039395332336425781e+00,8.960626602172851562e+00,8.916694641113281250e+00,3.480236291885375977e+00,4.054079055786132812e+00,4.512831687927246094e+00,4.636532306671142578e+00,4.566875457763671875e+00,4.592381000518798828e+00,4.582389354705810547e+00,4.739740848541259766e+00,5.097820281982421875e+00,5.593064308166503906e+00
1.569999999999999929e+01,8.820911999999998088e+00,9.003570327272726104e+00,9.071097381818180594e+00,9.060124581818181255e+00,9.002655927272725123e+00,9.044967709090906638e+00,9.086974690909089603e+00,9.112605599999998418e+00,9.147629890909090733e+00,9.251095636363634966e+00,3.040767927272728599e+00,3.617477236363613180e+00,3.829451781818167255e+00,3.656768727272730057e+00,3.778162254545446075e+00,3.759458618181796385e+00,3.757020218181818194e+00,4.678624581818172423e+00,4.794476290909091887e+00,4.964665527272718926e+00,8.806226730346679688e+00,8.925107002258300781e+00,8.915425300598144531e+00,8.870033264160156250e+00,9.057605743408203125e+00,9.150878906250000000e+00,9.150749206542968750e+00,9.069530487060546875e+00,8.991651535034179688e+00,8.948453903198242188e+00,3.396353244781494141e+00,3.843537569046020508e+00,4.199685096740722656e+00,4.251245498657226562e+00,4.135920524597167969e+00,4.140440940856933594e+00,4.139527797698974609e+00,4.331281661987304688e+00,4.732375144958496094e+00,5.276147842407226562e+00,8.806226730346679688e+00,8.925107002258300781e+00,8.915425300598144531e+00,8.870033264160156250e+00,9.057605743408203125e+00,9.150878906250000000e+00,9.150749206542968750e+00,9.069530487060546875e+00,8.991651535034179688e+00,8.948453903198242188e+00,3.396353244781494141e+00,3.843537569046020508e+00,4.199685096740722656e+00,4.251245498657226562e+00,4.135920524597167969e+00,4.140440940856933594e+00,4.139527797698974609e+00,4.331281661987304688e+00,4.732375144958496094e+00,5.276147842407226562e+00
1.580000000000000071e+01,8.840890254545453075e+00,9.015651490909089461e+00,9.075946472727270731e+00,9.050093890909089112e+00,9.007033963636361662e+00,9.049179490909089907e+00,9.091186472727271095e+00,9.112910399999998745e+00,9.156358254545454045e+00,9.261708218181816221e+00,3.037525963636361404e+00,3.706201745454520413e+00,3.829285527272707768e+00,3.644465890909083683e+00,3.768353236363626735e+00,3.759514036363614586e+00,3.754277018181811698e+00,4.774026981818177973e+00,4.873918254545457351e+00,4.964665527272708268e+00,8.825704574584960938e+00,8.942956924438476562e+00,8.933404922485351562e+00,8.886223793029785156e+00,9.072166442871093750e+00,9.164993286132812500e+00,9.165096282958984375e+00,9.084563255310058594e+00,9.007690429687500000e+00,8.965227127075195312e+00,3.374999761581420898e+00,3.779330730438232422e+00,4.089497566223144531e+00,4.103365898132324219e+00,3.958224296569824219e+00,3.942735671997070312e+00,3.936302423477172852e+00,4.136448860168457031e+00,4.555409431457519531e+00,5.122306346893310547e+00,8.825704574584960938e+00,8.942956924438476562e+00,8.933404922485351562e+00,8.886223793029785156e+00,9.072166442871093750e+00,9.164993286132812500e+00,9.165096282958984375e+00,9.084563255310058594e+00,9.007690429687500000e+00,8.965227127075195312e+00,3.374999761581420898e+00,3.779330730438232422e+00,4.089497566223144531e+00,4.103365898132324219e+00,3.958224296569824219e+00,3.942735671997070312e+00,3.936302423477172852e+00,4.136448860168457031e+00,4.555409431457519531e+00,5.122306346893310547e+00
1.590000000000000036e+01,8.861672072727269978e+00,9.026097818181817445e+00,9.080823272727270634e+00,9.040063199999998744e+00,9.011328872727270678e+00,9.053391272727271399e+00,9.094650109090908430e+00,9.112965818181816502e+00,9.166167272727271609e+00,9.272514763636360513e+00,3.035974254545453554e+00,3.772454181818165164e+00,3.829451781818161926e+00,3.644493599999992561e+00,3.762589745454528067e+00,3.759458618181804823e+00,3.757491272727252252e+00,4.801597527272726929e+00,4.937815418181833671e+00,4.962919854545444487e+00,8.844997406005859375e+00,8.963422775268554688e+00,8.954809188842773438e+00,8.908072471618652344e+00,9.095804214477539062e+00,9.189649581909179688e+00,9.190667152404785156e+00,9.110203742980957031e+00,9.032487869262695312e+00,8.989277839660644531e+00,3.396357536315917969e+00,3.818163871765136719e+00,4.154130935668945312e+00,4.192585468292236328e+00,4.069861412048339844e+00,4.072440147399902344e+00,4.076594352722167969e+00,4.279200553894042969e+00,4.693474292755126953e+00,5.251574516296386719e+00,8.844997406005859375e+00,8.963422775268554688e+00,8.954809188842773438e+00,8.908072471618652344e+00,9.095804214477539062e+00,9.189649581909179688e+00,9.190667152404785156e+00,9.110203742980957031e+00,9.032487869262695312e+00,8.989277839660644531e+00,3.396357536315917969e+00,3.818163871765136719e+00,4.154130935668945312e+00,4.192585468292236328e+00,4.069861412048339844e+00,4.072440147399902344e+00,4.076594352722167969e+00,4.279200553894042969e+00,4.693474292755126953e+00,5.251574516296386719e+00
1.600000000000000000e+01,8.882398472727270899e+00,9.034410545454544916e+00,9.085700072727272314e+00,9.030004799999998610e+00,9.015568363636361937e+00,9.057575345454544902e+00,9.097448727272725577e+00,9.114351272727271080e+00,9.176807563636362630e+00,9.283127345454543544e+00,3.044508654545457382e+00,3.812438399999992455e+00,3.831696218181799285e+00,3.656048290909085896e+00,3.759763418181805594e+00,3.759430909090899053e+00,3.779159781818156816e+00,4.775467854545441426e+00,4.968517090909102762e+00,4.958680363636355004e+00,8.864763259887695312e+00,8.984020233154296875e+00,8.974252700805664062e+00,8.929186820983886719e+00,9.117288589477539062e+00,9.210674285888671875e+00,9.210363388061523438e+00,9.128841400146484375e+00,9.050606727600097656e+00,9.007160186767578125e+00,3.426628351211547852e+00,3.882586956024169922e+00,4.248837471008300781e+00,4.308527946472167969e+00,4.199653148651123047e+00,4.208611011505126953e+00,4.209051609039306641e+00,4.398879528045654297e+00,4.795995235443115234e+00,5.334654808044433594e+00,8.864763259887695312e+00,8.984020233154296875e+00,8.974252700805664062e+00,8.929186820983886719e+00,9.117288589477539062e+00,9.210674285888671875e+00,9.210363388061523438e+00,9.128841400146484375e+00,9.050606727600097656e+00,9.007160186767578125e+00,3.426628351211547852e+00,3.882586956024169922e+00,4.248837471008300781e+00,4.308527946472167969e+00,4.199653148651123047e+00,4.208611011505126953e+00,4.209051609039306641e+00,4.398879528045654297e+00,4.795995235443115234e+00,5.334654808044433594e+00
1.610000000000000142e+01,8.903180290909089578e+00,9.041420945454543556e+00,9.091435854545453665e+00,9.019890981818178943e+00,9.019752436363635439e+00,9.061787127272726394e+00,9.100469018181817304e+00,9.116983636363634957e+00,9.187447854545451875e+00,9.292215927272724940e+00,3.072965890909091335e+00,3.829645745454546280e+00,3.834217745454538750e+00,3.680459999999996068e+00,3.758738181818165103e+00,3.759430909090908379e+00,3.832555199999981177e+00,4.731050181818156730e+00,4.970013381818188414e+00,4.956796145454534397e+00,8.883894920349121094e+00,9.006355285644531250e+00,8.997285842895507812e+00,8.950902938842773438e+00,9.138447761535644531e+00,9.231641769409179688e+00,9.229925155639648438e+00,9.147543907165527344e+00,9.068672180175781250e+00,9.024448394775390625e+00,3.483432292938232422e+00,3.992884159088134766e+00,4.402568817138671875e+00,4.493474006652832031e+00,4.405067920684814453e+00,4.424737453460693359e+00,4.423598766326904297e+00,4.601605892181396484e+00,4.983776092529296875e+00,5.505167007446289062e+00,8.883894920349121094e+00,9.006355285644531250e+00,8.997285842895507812e+00,8.950902938842773438e+00,9.138447761535644531e+00,9.231641769409179688e+00,9.229925155639648438e+00,9.147543907165527344e+00,9.068672180175781250e+00,9.024448394775390625e+00,3.483432292938232422e+00,3.992884159088134766e+00,4.402568817138671875e+00,4.493474006652832031e+00,4.405067920684814453e+00,4.424737453460693359e+00,4.423598766326904297e+00,4.601605892181396484e+00,4.983776092529296875e+00,5.505167007446289062e+00
1.619999999999999929e+01,8.923546472727270640e+00,9.046962763636361871e+00,9.096312654545453569e+00,9.008835054545453858e+00,9.023936509090907165e+00,9.065998909090907887e+00,9.103766399999999592e+00,9.120003927272726685e+00,9.198060436363636683e+00,9.299863636363634001e+00,3.127026327272732331e+00,3.832970836363637890e+00,3.829811999999997774e+00,3.716093890909097475e+00,3.758765890909072649e+00,3.759320072727273754e+00,3.924078327272706890e+00,4.694751272727249791e+00,4.964194472727273322e+00,4.980238036363634713e+00,8.903495788574218750e+00,9.026785850524902344e+00,9.017622947692871094e+00,8.970707893371582031e+00,9.158060073852539062e+00,9.251205444335937500e+00,9.249017715454101562e+00,9.166391372680664062e+00,9.087408065795898438e+00,9.043087005615234375e+00,3.499835014343261719e+00,4.024428367614746094e+00,4.446583271026611328e+00,4.546704769134521484e+00,4.464700698852539062e+00,4.488219261169433594e+00,4.487485408782958984e+00,4.662871360778808594e+00,5.041470050811767578e+00,5.558256626129150391e+00,8.903495788574218750e+00,9.026785850524902344e+00,9.017622947692871094e+00,8.970707893371582031e+00,9.158060073852539062e+00,9.251205444335937500e+00,9.249017715454101562e+00,9.166391372680664062e+00,9.087408065795898438e+00,9.043087005615234375e+00,3.499835014343261719e+00,4.024428367614746094e+00,4.446583271026611328e+00,4.546704769134521484e+00,4.464700698852539062e+00,4.488219261169433594e+00,4.487485408782958984e+00,4.662871360778808594e+00,5.041470050811767578e+00,5.558256626129150391e+00
1.630000000000000071e+01,8.942277818181816329e+00,9.051590181818180980e+00,9.096700581818179643e+00,8.998582690909090687e+00,9.028120581818180668e+00,9.070210690909089379e+00,9.106509599999998983e+00,9.123329018181816963e+00,9.208673018181816161e+00,9.307539054545454604e+00,3.205138254545455645e+00,3.831363709090912728e+00,3.809501236363636245e+00,3.754803490909097263e+00,3.759042981818172091e+00,3.759098400000001838e+00,4.050182399999979310e+00,4.672251490909068217e+00,4.964277599999989299e+00,5.045132727272713780e+00,8.923091888427734375e+00,9.042763710021972656e+00,9.032519340515136719e+00,8.983384132385253906e+00,9.172002792358398438e+00,9.267414093017578125e+00,9.269038200378417969e+00,9.189074516296386719e+00,9.111431121826171875e+00,9.068658828735351562e+00,3.406014442443847656e+00,3.839468479156494141e+00,4.194076538085937500e+00,4.253818511962890625e+00,4.154364585876464844e+00,4.180947303771972656e+00,4.204648017883300781e+00,4.419637680053710938e+00,4.840646743774414062e+00,5.397372722625732422e+00,8.923091888427734375e+00,9.042763710021972656e+00,9.032519340515136719e+00,8.983384132385253906e+00,9.172002792358398438e+00,9.267414093017578125e+00,9.269038200378417969e+00,9.189074516296386719e+00,9.111431121826171875e+00,9.068658828735351562e+00,3.406014442443847656e+00,3.839468479156494141e+00,4.194076538085937500e+00,4.253818511962890625e+00,4.154364585876464844e+00,4.180947303771972656e+00,4.204648017883300781e+00,4.419637680053710938e+00,4.840646743774414062e+00,5.397372722625732422e+00
1.639999999999999858e+01,8.959623709090907440e+00,9.056466981818180884e+00,9.091158763636361329e+00,8.992791490909089802e+00,9.032332363636360384e+00,9.074422472727270872e+00,9.108754036363635009e+00,9.127790181818181026e+00,9.219285599999999192e+00,9.315353018181816935e+00,3.301344218181812451e+00,3.829728872727277356e+00,3.771318109090905146e+00,3.783981163636366496e+00,3.759236945454531575e+00,3.759070690909096069e+00,4.200365672727258470e+00,4.670007054545435743e+00,4.964443854545433688e+00,5.166304581818167208e+00,8.944294929504394531e+00,9.064400672912597656e+00,9.051364898681640625e+00,9.007556915283203125e+00,9.194867134094238281e+00,9.286865234375000000e+00,9.283397674560546875e+00,9.200305938720703125e+00,9.122377395629882812e+00,9.079864501953125000e+00,3.493947744369506836e+00,4.020950794219970703e+00,4.444668292999267578e+00,4.544141769409179688e+00,4.460161685943603516e+00,4.479897499084472656e+00,4.473822593688964844e+00,4.642450332641601562e+00,5.012622833251953125e+00,5.519864082336425781e+00,8.944294929504394531e+00,9.064400672912597656e+00,9.051364898681640625e+00,9.007556915283203125e+00,9.194867134094238281e+00,9.286865234375000000e+00,9.283397674560546875e+00,9.200305938720703125e+00,9.122377395629882812e+00,9.079864501953125000e+00,3.493947744369506836e+00,4.020950794219970703e+00,4.444668292999267578e+00,4.544141769409179688e+00,4.460161685943603516e+00,4.479897499084472656e+00,4.473822593688964844e+00,4.642450332641601562e+00,5.012622833251953125e+00,5.519864082336425781e+00
1.650000000000000000e+01,8.975611854545453738e+00,9.061343781818180787e+00,9.081100363636362971e+00,8.992846909090907559e+00,9.036544145454543653e+00,9.078606545454544374e+00,9.110527418181817438e+00,9.133331999999999340e+00,9.229898181818182223e+00,9.324053672727272257e+00,3.407082109090886490e+00,3.829451781818187239e+00,3.725043927272721156e+00,3.794649163636356182e+00,3.759320072727262207e+00,3.759375490909091067e+00,4.362075927272713649e+00,4.689237163636359895e+00,4.964388436363618595e+00,5.352953018181809242e+00,8.962282180786132812e+00,9.083797454833984375e+00,9.072101593017578125e+00,9.022907257080078125e+00,9.210416793823242188e+00,9.304780006408691406e+00,9.303915023803710938e+00,9.222608566284179688e+00,9.144772529602050781e+00,9.102010726928710938e+00,3.473853588104248047e+00,3.972668886184692383e+00,4.377675056457519531e+00,4.471236705780029297e+00,4.391658782958984375e+00,4.425445079803466797e+00,4.441514015197753906e+00,4.637144088745117188e+00,5.035290718078613281e+00,5.566485404968261719e+00,8.962282180786132812e+00,9.083797454833984375e+00,9.072101593017578125e+00,9.022907257080078125e+00,9.210416793823242188e+00,9.304780006408691406e+00,9.303915023803710938e+00,9.222608566284179688e+00,9.144772529602050781e+00,9.102010726928710938e+00,3.473853588104248047e+00,3.972668886184692383e+00,4.377675056457519531e+00,4.471236705780029297e+00,4.391658782958984375e+00,4.425445079803466797e+00,4.441514015197753906e+00,4.637144088745117188e+00,5.035290718078613281e+00,5.566485404968261719e+00
1.660000000000000142e+01,8.990269963636361439e+00,9.066220581818180690e+00,9.070182981818179613e+00,8.997335781818181388e+00,9.040755927272725145e+00,9.082790618181816100e+00,9.111802036363634727e+00,9.139954472727273682e+00,9.240510763636361702e+00,9.334361454545454961e+00,3.514731927272700229e+00,3.829507199999996558e+00,3.684089890909094667e+00,3.789550690909076813e+00,3.759292363636349776e+00,3.759126109090909829e+00,4.529715927272718545e+00,4.728639490909088750e+00,4.964416145454539908e+00,5.609068145454535248e+00,8.983333587646484375e+00,9.103883743286132812e+00,9.090019226074218750e+00,9.045835494995117188e+00,9.232933044433593750e+00,9.324901580810546875e+00,9.320945739746093750e+00,9.237492561340332031e+00,9.159354209899902344e+00,9.116733551025390625e+00,3.505321979522705078e+00,4.042119503021240234e+00,4.472990512847900391e+00,4.577034950256347656e+00,4.496006488800048828e+00,4.517460346221923828e+00,4.510881423950195312e+00,4.677025318145751953e+00,5.044359683990478516e+00,5.547659397125244141e+00,8.983333587646484375e+00,9.103883743286132812e+00,9.090019226074218750e+00,9.045835494995117188e+00,9.232933044433593750e+00,9.324901580810546875e+00,9.320945739746093750e+00,9.237492561340332031e+00,9.159354209899902344e+00,9.116733551025390625e+00,3.505321979522705078e+00,4.042119503021240234e+00,4.472990512847900391e+00,4.577034950256347656e+00,4.496006488800048828e+00,4.517460346221923828e+00,4.510881423950195312e+00,4.677025318145751953e+00,5.044359683990478516e+00,5.547659397125244141e+00
1.669999999999999929e+01,9.003570327272726104e+00,9.071097381818180594e+00,9.060124581818181255e+00,9.002655927272725123e+00,9.044967709090906638e+00,9.086974690909089603e+00,9.112605599999998418e+00,9.147629890909090733e+00,9.251095636363634966e+00,9.344281309090909815e+00,3.617477236363613180e+00,3.829451781818167255e+00,3.656768727272730057e+00,3.778162254545446075e+00,3.759458618181796385e+00,3.757020218181818194e+00,4.678624581818172423e+00,4.794476290909091887e+00,4.964665527272718926e+00,5.928858763636359441e+00,9.005001068115234375e+00,9.116264343261718750e+00,9.090582847595214844e+00,9.057525634765625000e+00,9.243968009948730469e+00,9.331494331359863281e+00,9.322368621826171875e+00,9.236228942871093750e+00,9.160277366638183594e+00,9.122023582458496094e+00,3.495015144348144531e+00,4.049989700317382812e+00,4.489378452301025391e+00,4.588399410247802734e+00,4.493920326232910156e+00,4.493117809295654297e+00,4.455931663513183594e+00,4.584881305694580078e+00,4.910910606384277344e+00,5.372026443481445312e+00,9.005001068115234375e+00,9.116264343261718750e+00,9.090582847595214844e+00,9.057525634765625000e+00,9.243968009948730469e+00,9.331494331359863281e+00,9.322368621826171875e+00,9.236228942871093750e+00,9.160277366638183594e+00,9.122023582458496094e+00,3.495015144348144531e+00,4.049989700317382812e+00,4.489378452301025391e+00,4.588399410247802734e+00,4.493920326232910156e+00,4.493117809295654297e+00,4.455931663513183594e+00,4.584881305694580078e+00,4.910910606384277344e+00,5.372026443481445312e+00
1.680000000000000071e+01,9.015651490909089461e+00,9.075946472727270731e+00,9.050093890909089112e+00,9.007033963636361662e+00,9.049179490909089907e+00,9.091186472727271095e+00,9.112910399999998745e+00,9.156358254545454045e+00,9.261708218181816221e+00,9.353868654545454575e+00,3.706201745454520413e+00,3.829285527272707768e+00,3.644465890909083683e+00,3.768353236363626735e+00,3.759514036363614586e+00,3.754277018181811698e+00,4.774026981818177973e+00,4.873918254545457351e+00,4.964665527272708268e+00,6.288023999999998281e+00,9.025825500488281250e+00,9.137001991271972656e+00,9.112267494201660156e+00,9.079987525939941406e+00,9.266701698303222656e+00,9.353972434997558594e+00,9.345008850097656250e+00,9.258473396301269531e+00,9.181753158569335938e+00,9.142610549926757812e+00,3.475822210311889648e+00,4.014400482177734375e+00,4.439438819885253906e+00,4.525860786437988281e+00,4.420856952667236328e+00,4.411566734313964844e+00,4.369276046752929688e+00,4.496982097625732422e+00,4.824059009552001953e+00,5.289715766906738281e+00,9.025825500488281250e+00,9.137001991271972656e+00,9.112267494201660156e+00,9.079987525939941406e+00,9.266701698303222656e+00,9.353972434997558594e+00,9.345008850097656250e+00,9.258473396301269531e+00,9.181753158569335938e+00,9.142610549926757812e+00,3.475822210311889648e+00,4.014400482177734375e+00,4.439438819885253906e+00,4.525860786437988281e+00,4.420856952667236328e+00,4.411566734313964844e+00,4.369276046752929688e+00,4.496982097625732422e+00,4.824059009552001953e+00,5.289715766906738281e+00
1.689999999999999858e+01,9.026097818181817445e+00,9.080823272727270634e+00,9.040063199999998744e+00,9.011328872727270678e+00,9.053391272727271399e+00,9.094650109090908430e+00,9.112965818181816502e+00,9.166167272727271609e+00,9.272514763636360513e+00,9.363068072727269708e+00,3.772454181818165164e+00,3.829451781818161926e+00,3.644493599999992561e+00,3.762589745454528067e+00,3.759458618181804823e+00,3.757491272727252252e+00,4.801597527272726929e+00,4.937815418181833671e+00,4.962919854545444487e+00,6.657635563636358000e+00,9.052715301513671875e+00,9.155287742614746094e+00,9.122492790222167969e+00,9.100885391235351562e+00,9.288684844970703125e+00,9.373371124267578125e+00,9.362576484680175781e+00,9.275023460388183594e+00,9.200300216674804688e+00,9.164709091186523438e+00,3.406083106994628906e+00,3.901219606399536133e+00,4.288019180297851562e+00,4.339150905609130859e+00,4.203778266906738281e+00,4.167770385742187500e+00,4.104971885681152344e+00,4.217820167541503906e+00,4.529927253723144531e+00,4.983211517333984375e+00,9.052715301513671875e+00,9.155287742614746094e+00,9.122492790222167969e+00,9.100885391235351562e+00,9.288684844970703125e+00,9.373371124267578125e+00,9.362576484680175781e+00,9.275023460388183594e+00,9.200300216674804688e+00,9.164709091186523438e+00,3.406083106994628906e+00,3.901219606399536133e+00,4.288019180297851562e+00,4.339150905609130859e+00,4.203778266906738281e+00,4.167770385742187500e+00,4.104971885681152344e+00,4.217820167541503906e+00,4.529927253723144531e+00,4.983211517333984375e+00
1.700000000000000000e+01,9.034410545454544916e+00,9.085700072727272314e+00,9.030004799999998610e+00,9.015568363636361937e+00,9.057575345454544902e+00,9.097448727272725577e+00,9.114351272727271080e+00,9.176807563636362630e+00,9.283127345454543544e+00,9.371741018181817040e+00,3.812438399999992455e+00,3.831696218181799285e+00,3.656048290909085896e+00,3.759763418181805594e+00,3.759430909090899053e+00,3.779159781818156816e+00,4.775467854545441426e+00,4.968517090909102762e+00,4.958680363636355004e+00,7.007795345454541192e+00,9.075191497802734375e+00,9.179769515991210938e+00,9.147886276245117188e+00,9.125463485717773438e+00,9.313146591186523438e+00,9.397969245910644531e+00,9.386903762817382812e+00,9.299097061157226562e+00,9.223966598510742188e+00,9.187780380249023438e+00,3.435639142990112305e+00,3.947586059570312500e+00,4.347355365753173828e+00,4.407609939575195312e+00,4.278002262115478516e+00,4.244950294494628906e+00,4.181473731994628906e+00,4.291081905364990234e+00,4.599683761596679688e+00,5.049274444580078125e+00,9.075191497802734375e+00,9.179769515991210938e+00,9.147886276245117188e+00,9.125463485717773438e+00,9.313146591186523438e+00,9.397969245910644531e+00,9.386903762817382812e+00,9.299097061157226562e+00,9.223966598510742188e+00,9.187780380249023438e+00,3.435639142990112305e+00,3.947586059570312500e+00,4.347355365753173828e+00,4.407609939575195312e+00,4.278002262115478516e+00,4.244950294494628906e+00,4.181473731994628906e+00,4.291081905364990234e+00,4.599683761596679688e+00,5.049274444580078125e+00
1.710000000000000142e+01,9.041420945454543556e+00,9.091435854545453665e+00,9.019890981818178943e+00,9.019752436363635439e+00,9.061787127272726394e+00,9.100469018181817304e+00,9.116983636363634957e+00,9.187447854545451875e+00,9.292215927272724940e+00,9.380247709090907549e+00,3.829645745454546280e+00,3.834217745454538750e+00,3.680459999999996068e+00,3.758738181818165103e+00,3.759430909090908379e+00,3.832555199999981177e+00,4.731050181818156730e+00,4.970013381818188414e+00,4.956796145454534397e+00,7.310849672727260717e+00,9.098598480224609375e+00,9.201053619384765625e+00,9.167951583862304688e+00,9.147398948669433594e+00,9.335807800292968750e+00,9.420679092407226562e+00,9.410317420959472656e+00,9.322906494140625000e+00,9.248299598693847656e+00,9.212895393371582031e+00,3.426040649414062500e+00,3.904652357101440430e+00,4.277809143066406250e+00,4.318587303161621094e+00,4.176016330718994141e+00,4.135747909545898438e+00,4.071925163269042969e+00,4.186879158020019531e+00,4.502031803131103516e+00,4.959170341491699219e+00,9.098598480224609375e+00,9.201053619384765625e+00,9.167951583862304688e+00,9.147398948669433594e+00,9.335807800292968750e+00,9.420679092407226562e+00,9.410317420959472656e+00,9.322906494140625000e+00,9.248299598693847656e+00,9.212895393371582031e+00,3.426040649414062500e+00,3.904652357101440430e+00,4.277809143066406250e+00,4.318587303161621094e+00,4.176016330718994141e+00,4.135747909545898438e+00,4.071925163269042969e+00,4.186879158020019531e+00,4.502031803131103516e+00,4.959170341491699219e+00
1.719999999999999929e+01,9.046962763636361871e+00,9.096312654545453569e+00,9.008835054545453858e+00,9.023936509090907165e+00,9.065998909090907887e+00,9.103766399999999592e+00,9.120003927272726685e+00,9.198060436363636683e+00,9.299863636363634001e+00,9.389918181818179832e+00,3.832970836363637890e+00,3.829811999999997774e+00,3.716093890909097475e+00,3.758765890909072649e+00,3.759320072727273754e+00,3.924078327272706890e+00,4.694751272727249791e+00,4.964194472727273322e+00,4.980238036363634713e+00,7.544936072727268517e+00,9.117859840393066406e+00,9.223237991333007812e+00,9.192002296447753906e+00,9.169035911560058594e+00,9.357078552246093750e+00,9.442328453063964844e+00,9.431776046752929688e+00,9.344154357910156250e+00,9.268833160400390625e+00,9.232345581054687500e+00,3.510174989700317383e+00,4.011623859405517578e+00,4.402674198150634766e+00,4.456649780273437500e+00,4.322987556457519531e+00,4.288137435913085938e+00,4.225038528442382812e+00,4.336840629577636719e+00,4.648448944091796875e+00,5.101325988769531250e+00,9.117859840393066406e+00,9.223237991333007812e+00,9.192002296447753906e+00,9.169035911560058594e+00,9.357078552246093750e+00,9.442328453063964844e+00,9.431776046752929688e+00,9.344154357910156250e+00,9.268833160400390625e+00,9.232345581054687500e+00,3.510174989700317383e+00,4.011623859405517578e+00,4.402674198150634766e+00,4.456649780273437500e+00,4.322987556457519531e+00,4.288137435913085938e+00,4.225038528442382812e+00,4.336840629577636719e+00,4.648448944091796875e+00,5.101325988769531250e+00
1.730000000000000071e+01,9.051590181818180980e+00,9.096700581818179643e+00,8.998582690909090687e+00,9.028120581818180668e+00,9.070210690909089379e+00,9.106509599999998983e+00,9.123329018181816963e+00,9.208673018181816161e+00,9.307539054545454604e+00,9.400669309090906367e+00,3.831363709090912728e+00,3.809501236363636245e+00,3.754803490909097263e+00,3.759042981818172091e+00,3.759098400000001838e+00,4.050182399999979310e+00,4.672251490909068217e+00,4.964277599999989299e+00,5.045132727272713780e+00,7.711827927272713268e+00,9.131607055664062500e+00,9.231994628906250000e+00,9.198032379150390625e+00,9.177490234375000000e+00,9.365772247314453125e+00,9.450228691101074219e+00,9.439700126647949219e+00,9.352190017700195312e+00,9.277640342712402344e+00,9.242516517639160156e+00,3.543128490447998047e+00,4.009606361389160156e+00,4.372594356536865234e+00,4.404709339141845703e+00,4.255106925964355469e+00,4.209044456481933594e+00,4.141744613647460938e+00,4.254426479339599609e+00,4.567384243011474609e+00,5.022515296936035156e+00,9.131607055664062500e+00,9.231994628906250000e+00,9.198032379150390625e+00,9.177490234375000000e+00,9.365772247314453125e+00,9.450228691101074219e+00,9.439700126647949219e+00,9.352190017700195312e+00,9.277640342712402344e+00,9.242516517639160156e+00,3.543128490447998047e+00,4.009606361389160156e+00,4.372594356536865234e+00,4.404709339141845703e+00,4.255106925964355469e+00,4.209044456481933594e+00,4.141744613647460938e+00,4.254426479339599609e+00,4.567384243011474609e+00,5.022515296936035156e+00
1.739999999999999858e+01,9.056466981818180884e+00,9.091158763636361329e+00,8.992791490909089802e+00,9.032332363636360384e+00,9.074422472727270872e+00,9.108754036363635009e+00,9.127790181818181026e+00,9.219285599999999192e+00,9.315353018181816935e+00,9.411060218181816595e+00,3.829728872727277356e+00,3.771318109090905146e+00,3.783981163636366496e+00,3.759236945454531575e+00,3.759070690909096069e+00,4.200365672727258470e+00,4.670007054545435743e+00,4.964443854545433688e+00,5.166304581818167208e+00,7.815265963636342406e+00,9.138535499572753906e+00,9.237720489501953125e+00,9.204484939575195312e+00,9.181900978088378906e+00,9.369746208190917969e+00,9.454226493835449219e+00,9.443964004516601562e+00,9.356624603271484375e+00,9.281797409057617188e+00,9.246315002441406250e+00,3.634538173675537109e+00,4.096085548400878906e+00,4.455948829650878906e+00,4.486320495605468750e+00,4.335887908935546875e+00,4.289648056030273438e+00,4.223900318145751953e+00,4.338463783264160156e+00,4.653311252593994141e+00,5.110131263732910156e+00,9.138535499572753906e+00,9.237720489501953125e+00,9.204484939575195312e+00,9.181900978088378906e+00,9.369746208190917969e+00,9.454226493835449219e+00,9.443964004516601562e+00,9.356624603271484375e+00,9.281797409057617188e+00,9.246315002441406250e+00,3.634538173675537109e+00,4.096085548400878906e+00,4.455948829650878906e+00,4.486320495605468750e+00,4.335887908935546875e+00,4.289648056030273438e+00,4.223900318145751953e+00,4.338463783264160156e+00,4.653311252593994141e+00,5.110131263732910156e+00
1.750000000000000000e+01,9.061343781818180787e+00,9.081100363636362971e+00,8.992846909090907559e+00,9.036544145454543653e+00,9.078606545454544374e+00,9.110527418181817438e+00,9.133331999999999340e+00,9.229898181818182223e+00,9.324053672727272257e+00,9.420952363636361682e+00,3.829451781818187239e+00,3.725043927272721156e+00,3.794649163636356182e+00,3.759320072727262207e+00,3.759375490909091067e+00,4.362075927272713649e+00,4.689237163636359895e+00,4.964388436363618595e+00,5.352953018181809242e+00,7.866555490909067139e+00,9.141976356506347656e+00,9.236985206604003906e+00,9.202889442443847656e+00,9.179816246032714844e+00,9.367454528808593750e+00,9.451591491699218750e+00,9.441774368286132812e+00,9.354771614074707031e+00,9.280165672302246094e+00,9.245158195495605469e+00,3.705214262008666992e+00,4.137841224670410156e+00,4.475681304931640625e+00,4.490193843841552734e+00,4.329242229461669922e+00,4.276783943176269531e+00,4.211512565612792969e+00,4.330570220947265625e+00,4.650393486022949219e+00,5.112611770629882812e+00,9.141976356506347656e+00,9.236985206604003906e+00,9.202889442443847656e+00,9.179816246032714844e+00,9.367454528808593750e+00,9.451591491699218750e+00,9.441774368286132812e+00,9.354771614074707031e+00,9.280165672302246094e+00,9.245158195495605469e+00,3.705214262008666992e+00,4.137841224670410156e+00,4.475681304931640625e+00,4.490193843841552734e+00,4.329242229461669922e+00,4.276783943176269531e+00,4.211512565612792969e+00,4.330570220947265625e+00,4.650393486022949219e+00,5.112611770629882812e+00
1.760000000000000142e+01,9.066220581818180690e+00,9.070182981818179613e+00,8.997335781818181388e+00,9.040755927272725145e+00,9.082790618181816100e+00,9.111802036363634727e+00,9.139954472727273682e+00,9.240510763636361702e+00,9.334361454545454961e+00,9.429597599999997470e+00,3.829507199999996558e+00,3.684089890909094667e+00,3.789550690909076813e+00,3.759292363636349776e+00,3.759126109090909829e+00,4.529715927272718545e+00,4.728639490909088750e+00,4.964416145454539908e+00,5.609068145454535248e+00,7.880964218181793157e+00,9.140905380249023438e+00,9.234802246093750000e+00,9.202568054199218750e+00,9.175623893737792969e+00,9.362567901611328125e+00,9.447032928466796875e+00,9.437915802001953125e+00,9.351348876953125000e+00,9.276189804077148438e+00,9.240354537963867188e+00,3.810205221176147461e+00,4.238123416900634766e+00,4.574074268341064453e+00,4.589056968688964844e+00,4.429896831512451172e+00,4.380204677581787109e+00,4.320180892944335938e+00,4.444946289062500000e+00,4.770587921142578125e+00,5.238206863403320312e+00,9.140905380249023438e+00,9.234802246093750000e+00,9.202568054199218750e+00,9.175623893737792969e+00,9.362567901611328125e+00,9.447032928466796875e+00,9.437915802001953125e+00,9.351348876953125000e+00,9.276189804077148438e+00,9.240354537963867188e+00,3.810205221176147461e+00,4.238123416900634766e+00,4.574074268341064453e+00,4.589056968688964844e+00,4.429896831512451172e+00,4.380204677581787109e+00,4.320180892944335938e+00,4.444946289062500000e+00,4.770587921142578125e+00,5.238206863403320312e+00
1.769999999999999929e+01,9.071097381818180594e+00,9.060124581818181255e+00,9.002655927272725123e+00,9.044967709090906638e+00,9.086974690909089603e+00,9.112605599999998418e+00,9.147629890909090733e+00,9.251095636363634966e+00,9.344281309090909815e+00,9.436275490909089569e+00,3.829451781818167255e+00,3.656768727272730057e+00,3.778162254545446075e+00,3.759458618181796385e+00,3.757020218181818194e+00,4.678624581818172423e+00,4.794476290909091887e+00,4.964665527272718926e+00,5.928858763636359441e+00,7.878027054545434282e+00,9.138147354125976562e+00,9.227815628051757812e+00,9.195242881774902344e+00,9.166847229003906250e+00,9.353363990783691406e+00,9.437610626220703125e+00,9.429116249084472656e+00,9.342987060546875000e+00,9.267881393432617188e+00,9.232257843017578125e+00,3.881629705429077148e+00,4.283547878265380859e+00,4.600256919860839844e+00,4.601954936981201172e+00,4.434467315673828125e+00,4.380368232727050781e+00,4.322540760040283203e+00,4.453254222869873047e+00,4.785260200500488281e+00,5.259462356567382812e+00,9.138147354125976562e+00,9.227815628051757812e+00,9.195242881774902344e+00,9.166847229003906250e+00,9.353363990783691406e+00,9.437610626220703125e+00,9.429116249084472656e+00,9.342987060546875000e+00,9.267881393432617188e+00,9.232257843017578125e+00,3.881629705429077148e+00,4.283547878265380859e+00,4.600256919860839844e+00,4.601954936981201172e+00,4.434467315673828125e+00,4.380368232727050781e+00,4.322540760040283203e+00,4.453254222869873047e+00,4.785260200500488281e+00,5.259462356567382812e+00
1.780000000000000071e+01,9.075946472727270731e+00,9.050093890909089112e+00,9.007033963636361662e+00,9.049179490909089907e+00,9.091186472727271095e+00,9.112910399999998745e+00,9.156358254545454045e+00,9.261708218181816221e+00,9.353868654545454575e+00,9.442953381818179892e+00,3.829285527272707768e+00,3.644465890909083683e+00,3.768353236363626735e+00,3.759514036363614586e+00,3.754277018181811698e+00,4.774026981818177973e+00,4.873918254545457351e+00,4.964665527272708268e+00,6.288023999999998281e+00,7.874868218181802604e+00,9.131362915039062500e+00,9.222873687744140625e+00,9.198408126831054688e+00,9.159758567810058594e+00,9.346502304077148438e+00,9.434168815612792969e+00,9.430702209472656250e+00,9.347342491149902344e+00,9.270754814147949219e+00,9.232245445251464844e+00,3.928051471710205078e+00,4.273266315460205078e+00,4.551650047302246094e+00,4.535876274108886719e+00,4.366420745849609375e+00,4.324711799621582031e+00,4.296144962310791016e+00,4.467554569244384766e+00,4.844460010528564453e+00,5.364163398742675781e+00,9.131362915039062500e+00,9.222873687744140625e+00,9.198408126831054688e+00,9.159758567810058594e+00,9.346502304077148438e+00,9.434168815612792969e+00,9.430702209472656250e+00,9.347342491149902344e+00,9.270754814147949219e+00,9.232245445251464844e+00,3.928051471710205078e+00,4.273266315460205078e+00,4.551650047302246094e+00,4.535876274108886719e+00,4.366420745849609375e+00,4.324711799621582031e+00,4.296144962310791016e+00,4.467554569244384766e+00,4.844460010528564453e+00,5.364163398742675781e+00
1.789999999999999858e+01,9.080823272727270634e+00,9.040063199999998744e+00,9.011328872727270678e+00,9.053391272727271399e+00,9.094650109090908430e+00,9.112965818181816502e+00,9.166167272727271609e+00,9.272514763636360513e+00,9.363068072727269708e+00,9.449631272727270215e+00,3.829451781818161926e+00,3.644493599999992561e+00,3.762589745454528067e+00,3.759458618181804823e+00,3.757491272727252252e+00,4.801597527272726929e+00,4.937815418181833671e+00,4.962919854545444487e+00,6.657635563636358000e+00,7.874092363636339797e+00,9.129104614257812500e+00,9.209742546081542969e+00,9.175008773803710938e+00,9.144950866699218750e+00,9.330195426940917969e+00,9.413166999816894531e+00,9.404708862304687500e+00,9.318822860717773438e+00,9.244023323059082031e+00,9.209281921386718750e+00,3.993188381195068359e+00,4.364807128906250000e+00,4.659676074981689453e+00,4.645270824432373047e+00,4.466478347778320312e+00,4.404000282287597656e+00,4.345892906188964844e+00,4.480100631713867188e+00,4.815075397491455078e+00,5.292267322540283203e+00,9.129104614257812500e+00,9.209742546081542969e+00,9.175008773803710938e+00,9.144950866699218750e+00,9.330195426940917969e+00,9.413166999816894531e+00,9.404708862304687500e+00,9.318822860717773438e+00,9.244023323059082031e+00,9.209281921386718750e+00,3.993188381195068359e+00,4.364807128906250000e+00,4.659676074981689453e+00,4.645270824432373047e+00,4.466478347778320312e+00,4.404000282287597656e+00,4.345892906188964844e+00,4.480100631713867188e+00,4.815075397491455078e+00,5.292267322540283203e+00
1.800000000000000000e+01,9.085700072727272314e+00,9.030004799999998610e+00,9.015568363636361937e+00,9.057575345454544902e+00,9.097448727272725577e+00,9.114351272727271080e+00,9.176807563636362630e+00,9.283127345454543544e+00,9.371741018181817040e+00,9.456336872727272080e+00,3.831696218181799285e+00,3.656048290909085896e+00,3.759763418181805594e+00,3.759430909090899053e+00,3.779159781818156816e+00,4.775467854545441426e+00,4.968517090909102762e+00,4.958680363636355004e+00,7.007795345454541192e+00,7.874369454545445457e+00,9.127677917480468750e+00,9.204345703125000000e+00,9.169838905334472656e+00,9.138544082641601562e+00,9.324071884155273438e+00,9.407580375671386719e+00,9.401079177856445312e+00,9.316375732421875000e+00,9.241849899291992188e+00,9.207433700561523438e+00,3.979531526565551758e+00,4.301910400390625000e+00,4.560206413269042969e+00,4.522112846374511719e+00,4.330238819122314453e+00,4.263665199279785156e+00,4.213625431060791016e+00,4.364915370941162109e+00,4.718763828277587891e+00,5.215792655944824219e+00,9.127677917480468750e+00,9.204345703125000000e+00,9.169838905334472656e+00,9.138544082641601562e+00,9.324071884155273438e+00,9.407580375671386719e+00,9.401079177856445312e+00,9.316375732421875000e+00,9.241849899291992188e+00,9.207433700561523438e+00,3.979531526565551758e+00,4.301910400390625000e+00,4.560206413269042969e+00,4.522112846374511719e+00,4.330238819122314453e+00,4.263665199279785156e+00,4.213625431060791016e+00,4.364915370941162109e+00,4.718763828277587891e+00,5.215792655944824219e+00
1.810000000000000142e+01,9.091435854545453665e+00,9.019890981818178943e+00,9.019752436363635439e+00,9.061787127272726394e+00,9.100469018181817304e+00,9.116983636363634957e+00,9.187447854545451875e+00,9.292215927272724940e+00,9.380247709090907549e+00,9.463014763636362403e+00,3.834217745454538750e+00,3.680459999999996068e+00,3.758738181818165103e+00,3.759430909090908379e+00,3.832555199999981177e+00,4.731050181818156730e+00,4.970013381818188414e+00,4.956796145454534397e+00,7.310849672727260717e+00,7.874230909090901065e+00,9.126934051513671875e+00,9.207800865173339844e+00,9.176834106445312500e+00,9.138284683227539062e+00,9.322660446166992188e+00,9.407325744628906250e+00,9.402523994445800781e+00,9.319458007812500000e+00,9.245309829711914062e+00,9.210883140563964844e+00,4.027000904083251953e+00,4.371809482574462891e+00,4.652318477630615234e+00,4.634926795959472656e+00,4.460358142852783203e+00,4.411461830139160156e+00,4.379363059997558594e+00,4.545083045959472656e+00,4.911483764648437500e+00,5.419792175292968750e+00,9.126934051513671875e+00,9.207800865173339844e+00,9.176834106445312500e+00,9.138284683227539062e+00,9.322660446166992188e+00,9.407325744628906250e+00,9.402523994445800781e+00,9.319458007812500000e+00,9.245309829711914062e+00,9.210883140563964844e+00,4.027000904083251953e+00,4.371809482574462891e+00,4.652318477630615234e+00,4.634926795959472656e+00,4.460358142852783203e+00,4.411461830139160156e+00,4.379363059997558594e+00,4.545083045959472656e+00,4.911483764648437500e+00,5.419792175292968750e+00
1.819999999999999929e+01,9.096312654545453569e+00,9.008835054545453858e+00,9.023936509090907165e+00,9.065998909090907887e+00,9.103766399999999592e+00,9.120003927272726685e+00,9.198060436363636683e+00,9.299863636363634001e+00,9.389918181818179832e+00,9.469692654545452726e+00,3.829811999999997774e+00,3.716093890909097475e+00,3.758765890909072649e+00,3.759320072727273754e+00,3.924078327272706890e+00,4.694751272727249791e+00,4.964194472727273322e+00,4.980238036363634713e+00,7.544936072727268517e+00,7.874258618181815272e+00,9.135585784912109375e+00,9.216959953308105469e+00,9.182047843933105469e+00,9.134324073791503906e+00,9.316322326660156250e+00,9.401269912719726562e+00,9.403030395507812500e+00,9.328337669372558594e+00,9.264042854309082031e+00,9.241876602172851562e+00,3.959640264511108398e+00,4.257946491241455078e+00,4.515700817108154297e+00,4.489564418792724609e+00,4.312493324279785156e+00,4.284085750579833984e+00,4.301439285278320312e+00,4.522838115692138672e+00,4.935908794403076172e+00,5.491455078125000000e+00,9.135585784912109375e+00,9.216959953308105469e+00,9.182047843933105469e+00,9.134324073791503906e+00,9.316322326660156250e+00,9.401269912719726562e+00,9.403030395507812500e+00,9.328337669372558594e+00,9.264042854309082031e+00,9.241876602172851562e+00,3.959640264511108398e+00,4.257946491241455078e+00,4.515700817108154297e+00,4.489564418792724609e+00,4.312493324279785156e+00,4.284085750579833984e+00,4.301439285278320312e+00,4.522838115692138672e+00,4.935908794403076172e+00,5.491455078125000000e+00
1.830000000000000071e+01,9.096700581818179643e+00,8.998582690909090687e+00,9.028120581818180668e+00,9.070210690909089379e+00,9.106509599999998983e+00,9.123329018181816963e+00,9.208673018181816161e+00,9.307539054545454604e+00,9.400669309090906367e+00,9.476370545454544825e+00,3.809501236363636245e+00,3.754803490909097263e+00,3.759042981818172091e+00,3.759098400000001838e+00,4.050182399999979310e+00,4.672251490909068217e+00,4.964277599999989299e+00,5.045132727272713780e+00,7.711827927272713268e+00,7.874147781818196634e+00,9.136516571044921875e+00,9.210291862487792969e+00,9.172065734863281250e+00,9.142923355102539062e+00,9.327432632446289062e+00,9.408973693847656250e+00,9.399873733520507812e+00,9.313789367675781250e+00,9.239639282226562500e+00,9.206345558166503906e+00,4.024252891540527344e+00,4.380627155303955078e+00,4.664282798767089844e+00,4.639763355255126953e+00,4.452243804931640625e+00,4.381640434265136719e+00,4.319642543792724609e+00,4.451887130737304688e+00,4.784007072448730469e+00,5.258495807647705078e+00,9.136516571044921875e+00,9.210291862487792969e+00,9.172065734863281250e+00,9.142923355102539062e+00,9.327432632446289062e+00,9.408973693847656250e+00,9.399873733520507812e+00,9.313789367675781250e+00,9.239639282226562500e+00,9.206345558166503906e+00,4.024252891540527344e+00,4.380627155303955078e+00,4.664282798767089844e+00,4.639763355255126953e+00,4.452243804931640625e+00,4.381640434265136719e+00,4.319642543792724609e+00,4.451887130737304688e+00,4.784007072448730469e+00,5.258495807647705078e+00
1.839999999999999858e+01,9.091158763636361329e+00,8.992791490909089802e+00,9.032332363636360384e+00,9.074422472727270872e+00,9.108754036363635009e+00,9.127790181818181026e+00,9.219285599999999192e+00,9.315353018181816935e+00,9.411060218181816595e+00,9.483076145454543138e+00,3.771318109090905146e+00,3.783981163636366496e+00,3.759236945454531575e+00,3.759070690909096069e+00,4.200365672727258470e+00,4.670007054545435743e+00,4.964443854545433688e+00,5.166304581818167208e+00,7.815265963636342406e+00,7.874203200000007286e+00,9.134462356567382812e+00,9.232300758361816406e+00,9.210645675659179688e+00,9.162612915039062500e+00,9.344406127929687500e+00,9.429782867431640625e+00,9.420073509216308594e+00,9.333029747009277344e+00,9.253433227539062500e+00,9.211329460144042969e+00,4.270110130310058594e+00,4.817408561706542969e+00,5.254688262939453125e+00,5.348435401916503906e+00,5.245494365692138672e+00,5.231929779052734375e+00,5.189539909362792969e+00,5.310857772827148438e+00,5.629014015197753906e+00,6.083757400512695312e+00,9.134462356567382812e+00,9.232300758361816406e+00,9.210645675659179688e+00,9.162612915039062500e+00,9.344406127929687500e+00,9.429782867431640625e+00,9.420073509216308594e+00,9.333029747009277344e+00,9.253433227539062500e+00,9.211329460144042969e+00,4.270110130310058594e+00,4.817408561706542969e+00,5.254688262939453125e+00,5.348435401916503906e+00,5.245494365692138672e+00,5.231929779052734375e+00,5.189539909362792969e+00,5.310857772827148438e+00,5.629014015197753906e+00,6.083757400512695312e+00
1.850000000000000000e+01,9.081100363636362971e+00,8.992846909090907559e+00,9.036544145454543653e+00,9.078606545454544374e+00,9.110527418181817438e+00,9.133331999999999340e+00,9.229898181818182223e+00,9.324053672727272257e+00,9.420952363636361682e+00,9.489781745454543227e+00,3.725043927272721156e+00,3.794649163636356182e+00,3.759320072727262207e+00,3.759375490909091067e+00,4.362075927272713649e+00,4.689237163636359895e+00,4.964388436363618595e+00,5.352953018181809242e+00,7.866555490909067139e+00,7.874286327272742803e+00,9.138888359069824219e+00,9.237530708312988281e+00,9.215476989746093750e+00,9.167586326599121094e+00,9.349096298217773438e+00,9.434123992919921875e+00,9.423515319824218750e+00,9.335879325866699219e+00,9.256046295166015625e+00,9.213754653930664062e+00,4.289289951324462891e+00,4.855165004730224609e+00,5.306196212768554688e+00,5.408378124237060547e+00,5.309692382812500000e+00,5.296873569488525391e+00,5.250897884368896484e+00,5.365116119384765625e+00,5.675539016723632812e+00,6.122149944305419922e+00,9.138888359069824219e+00,9.237530708312988281e+00,9.215476989746093750e+00,9.167586326599121094e+00,9.349096298217773438e+00,9.434123992919921875e+00,9.423515319824218750e+00,9.335879325866699219e+00,9.256046295166015625e+00,9.213754653930664062e+00,4.289289951324462891e+00,4.855165004730224609e+00,5.306196212768554688e+00,5.408378124237060547e+00,5.309692382812500000e+00,5.296873569488525391e+00,5.250897884368896484e+00,5.365116119384765625e+00,5.675539016723632812e+00,6.122149944305419922e+00
1.860000000000000142e+01,9.070182981818179613e+00,8.997335781818181388e+00,9.040755927272725145e+00,9.082790618181816100e+00,9.111802036363634727e+00,9.139954472727273682e+00,9.240510763636361702e+00,9.334361454545454961e+00,9.429597599999997470e+00,9.496487345454543316e+00,3.684089890909094667e+00,3.789550690909076813e+00,3.759292363636349776e+00,3.759126109090909829e+00,4.529715927272718545e+00,4.728639490909088750e+00,4.964416145454539908e+00,5.609068145454535248e+00,7.880964218181793157e+00,7.874397163636376540e+00,9.145702362060546875e+00,9.239696502685546875e+00,9.214366912841796875e+00,9.169040679931640625e+00,9.351142883300781250e+00,9.435754776000976562e+00,9.426362037658691406e+00,9.339923858642578125e+00,9.262039184570312500e+00,9.222535133361816406e+00,4.225603103637695312e+00,4.740542888641357422e+00,5.152878284454345703e+00,5.227453231811523438e+00,5.110669612884521484e+00,5.089361667633056641e+00,5.047199249267578125e+00,5.173566818237304688e+00,5.496369361877441406e+00,5.956655025482177734e+00,9.145702362060546875e+00,9.239696502685546875e+00,9.214366912841796875e+00,9.169040679931640625e+00,9.351142883300781250e+00,9.435754776000976562e+00,9.426362037658691406e+00,9.339923858642578125e+00,9.262039184570312500e+00,9.222535133361816406e+00,4.225603103637695312e+00,4.740542888641357422e+00,5.152878284454345703e+00,5.227453231811523438e+00,5.110669612884521484e+00,5.089361667633056641e+00,5.047199249267578125e+00,5.173566818237304688e+00,5.496369361877441406e+00,5.956655025482177734e+00
1.869999999999999929e+01,9.060124581818181255e+00,9.002655927272725123e+00,9.044967709090906638e+00,9.086974690909089603e+00,9.112605599999998418e+00,9.147629890909090733e+00,9.251095636363634966e+00,9.344281309090909815e+00,9.436275490909089569e+00,9.503165236363635415e+00,3.656768727272730057e+00,3.778162254545446075e+00,3.759458618181796385e+00,3.757020218181818194e+00,4.678624581818172423e+00,4.794476290909091887e+00,4.964665527272718926e+00,5.928858763636359441e+00,7.878027054545434282e+00,7.874369454545444569e+00,9.155525207519531250e+00,9.250065803527832031e+00,9.219464302062988281e+00,9.168478965759277344e+00,9.348098754882812500e+00,9.431734085083007812e+00,9.425574302673339844e+00,9.344729423522949219e+00,9.274968147277832031e+00,9.245906829833984375e+00,4.206063747406005859e+00,4.723824501037597656e+00,5.149038314819335938e+00,5.237735748291015625e+00,5.131717205047607422e+00,5.131649971008300781e+00,5.124426364898681641e+00,5.282925605773925781e+00,5.627616882324218750e+00,6.108385086059570312e+00,9.155525207519531250e+00,9.250065803527832031e+00,9.219464302062988281e+00,9.168478965759277344e+00,9.348098754882812500e+00,9.431734085083007812e+00,9.425574302673339844e+00,9.344729423522949219e+00,9.274968147277832031e+00,9.245906829833984375e+00,4.206063747406005859e+00,4.723824501037597656e+00,5.149038314819335938e+00,5.237735748291015625e+00,5.131717205047607422e+00,5.131649971008300781e+00,5.124426364898681641e+00,5.282925605773925781e+00,5.627616882324218750e+00,6.108385086059570312e+00
1.880000000000000071e+01,9.050093890909089112e+00,9.007033963636361662e+00,9.049179490909089907e+00,9.091186472727271095e+00,9.112910399999998745e+00,9.156358254545454045e+00,9.261708218181816221e+00,9.353868654545454575e+00,9.442953381818179892e+00,9.509843127272725738e+00,3.644465890909083683e+00,3.768353236363626735e+00,3.759514036363614586e+00,3.754277018181811698e+00,4.774026981818177973e+00,4.873918254545457351e+00,4.964665527272708268e+00,6.288023999999998281e+00,7.874868218181802604e+00,7.874507999999988961e+00,9.161787986755371094e+00,9.232191085815429688e+00,9.191091537475585938e+00,9.164484024047851562e+00,9.349748611450195312e+00,9.430965423583984375e+00,9.422342300415039062e+00,9.336539268493652344e+00,9.263247489929199219e+00,9.231469154357910156e+00,3.978328227996826172e+00,4.299142837524414062e+00,4.555136203765869141e+00,4.509803771972656250e+00,4.308076381683349609e+00,4.229583263397216797e+00,4.167829513549804688e+00,4.306520938873291016e+00,4.645959854125976562e+00,5.128798484802246094e+00,9.161787986755371094e+00,9.232191085815429688e+00,9.191091537475585938e+00,9.164484024047851562e+00,9.349748611450195312e+00,9.430965423583984375e+00,9.422342300415039062e+00,9.336539268493652344e+00,9.263247489929199219e+00,9.231469154357910156e+00,3.978328227996826172e+00,4.299142837524414062e+00,4.555136203765869141e+00,4.509803771972656250e+00,4.308076381683349609e+00,4.229583263397216797e+00,4.167829513549804688e+00,4.306520938873291016e+00,4.645959854125976562e+00,5.128798484802246094e+00
1.889999999999999858e+01,9.040063199999998744e+00,9.011328872727270678e+00,9.053391272727271399e+00,9.094650109090908430e+00,9.112965818181816502e+00,9.166167272727271609e+00,9.272514763636360513e+00,9.363068072727269708e+00,9.449631272727270215e+00,9.516548727272725827e+00,3.644493599999992561e+00,3.762589745454528067e+00,3.759458618181804823e+00,3.757491272727252252e+00,4.801597527272726929e+00,4.937815418181833671e+00,4.962919854545444487e+00,6.657635563636358000e+00,7.874092363636339797e+00,7.874923636363635460e+00,9.168022155761718750e+00,9.268465042114257812e+00,9.235557556152343750e+00,9.175929069519042969e+00,9.352588653564453125e+00,9.435872077941894531e+00,9.431952476501464844e+00,9.355553627014160156e+00,9.291919708251953125e+00,9.270551681518554688e+00,4.244578838348388672e+00,4.810095787048339844e+00,5.281975746154785156e+00,5.408252716064453125e+00,5.328142166137695312e+00,5.357275962829589844e+00,5.382617950439453125e+00,5.563120841979980469e+00,5.919745445251464844e+00,6.409928798675537109e+00,9.168022155761718750e+00,9.268465042114257812e+00,9.235557556152343750e+00,9.175929069519042969e+00,9.352588653564453125e+00,9.435872077941894531e+00,9.431952476501464844e+00,9.355553627014160156e+00,9.291919708251953125e+00,9.270551681518554688e+00,4.244578838348388672e+00,4.810095787048339844e+00,5.281975746154785156e+00,5.408252716064453125e+00,5.328142166137695312e+00,5.357275962829589844e+00,5.382617950439453125e+00,5.563120841979980469e+00,5.919745445251464844e+00,6.409928798675537109e+00
1.900000000000000000e+01,9.030004799999998610e+00,9.015568363636361937e+00,9.057575345454544902e+00,9.097448727272725577e+00,9.114351272727271080e+00,9.176807563636362630e+00,9.283127345454543544e+00,9.371741018181817040e+00,9.456336872727272080e+00,9.523254327272724140e+00,3.656048290909085896e+00,3.759763418181805594e+00,3.759430909090899053e+00,3.779159781818156816e+00,4.775467854545441426e+00,4.968517090909102762e+00,4.958680363636355004e+00,7.007795345454541192e+00,7.874369454545445457e+00,7.874147781818167324e+00,9.171451568603515625e+00,9.285557746887207031e+00,9.271762847900390625e+00,9.206840515136718750e+00,9.386939048767089844e+00,9.477089881896972656e+00,9.483274459838867188e+00,9.415217399597167969e+00,9.352812767028808594e+00,9.329266548156738281e+00,4.054095268249511719e+00,4.385052204132080078e+00,4.642323970794677734e+00,4.563224792480468750e+00,4.289689064025878906e+00,4.156785488128662109e+00,4.069865703582763672e+00,4.187454700469970703e+00,4.515774726867675781e+00,5.017674446105957031e+00,9.171451568603515625e+00,9.285557746887207031e+00,9.271762847900390625e+00,9.206840515136718750e+00,9.386939048767089844e+00,9.477089881896972656e+00,9.483274459838867188e+00,9.415217399597167969e+00,9.352812767028808594e+00,9.329266548156738281e+00,4.054095268249511719e+00,4.385052204132080078e+00,4.642323970794677734e+00,4.563224792480468750e+00,4.289689064025878906e+00,4.156785488128662109e+00,4.069865703582763672e+00,4.187454700469970703e+00,4.515774726867675781e+00,5.017674446105957031e+00
1.910000000000000142e+01,9.019890981818178943e+00,9.019752436363635439e+00,9.061787127272726394e+00,9.100469018181817304e+00,9.116983636363634957e+00,9.187447854545451875e+00,9.292215927272724940e+00,9.380247709090907549e+00,9.463014763636362403e+00,9.529959927272724229e+00,3.680459999999996068e+00,3.758738181818165103e+00,3.759430909090908379e+00,3.832555199999981177e+00,4.731050181818156730e+00,4.970013381818188414e+00,4.956796145454534397e+00,7.310849672727260717e+00,7.874230909090901065e+00,7.870601018181806907e+00,9.180994987487792969e+00,9.286181449890136719e+00,9.252664566040039062e+00,9.194176673889160156e+00,9.369719505310058594e+00,9.451587677001953125e+00,9.444079399108886719e+00,9.365739822387695312e+00,9.301699638366699219e+00,9.279965400695800781e+00,4.333762168884277344e+00,4.977921009063720703e+00,5.505990505218505859e+00,5.662631034851074219e+00,5.592069149017333984e+00,5.614204406738281250e+00,5.613572120666503906e+00,5.753733634948730469e+00,6.068189144134521484e+00,6.516931056976318359e+00,9.180994987487792969e+00,9.286181449890136719e+00,9.252664566040039062e+00,9.194176673889160156e+00,9.369719505310058594e+00,9.451587677001953125e+00,9.444079399108886719e+00,9.365739822387695312e+00,9.301699638366699219e+00,9.279965400695800781e+00,4.333762168884277344e+00,4.977921009063720703e+00,5.505990505218505859e+00,5.662631034851074219e+00,5.592069149017333984e+00,5.614204406738281250e+00,5.613572120666503906e+00,5.753733634948730469e+00,6.068189144134521484e+00,6.516931056976318359e+00
1.919999999999999929e+01,9.008835054545453858e+00,9.023936509090907165e+00,9.065998909090907887e+00,9.103766399999999592e+00,9.120003927272726685e+00,9.198060436363636683e+00,9.299863636363634001e+00,9.389918181818179832e+00,9.469692654545452726e+00,9.536610109090906562e+00,3.716093890909097475e+00,3.758765890909072649e+00,3.759320072727273754e+00,3.924078327272706890e+00,4.694751272727249791e+00,4.964194472727273322e+00,4.980238036363634713e+00,7.544936072727268517e+00,7.874258618181815272e+00,7.867636145454522278e+00,9.181734085083007812e+00,9.294854164123535156e+00,9.277194976806640625e+00,9.202772140502929688e+00,9.380749702453613281e+00,9.470433235168457031e+00,9.473288536071777344e+00,9.399966239929199219e+00,9.332619667053222656e+00,9.304572105407714844e+00,4.258009910583496094e+00,4.796453475952148438e+00,5.253939628601074219e+00,5.384771823883056641e+00,5.322157859802246094e+00,5.381092071533203125e+00,5.446995735168457031e+00,5.677829265594482422e+00,6.091414451599121094e+00,6.638648033142089844e+00,9.181734085083007812e+00,9.294854164123535156e+00,9.277194976806640625e+00,9.202772140502929688e+00,9.380749702453613281e+00,9.470433235168457031e+00,9.473288536071777344e+00,9.399966239929199219e+00,9.332619667053222656e+00,9.304572105407714844e+00,4.258009910583496094e+00,4.796453475952148438e+00,5.253939628601074219e+00,5.384771823883056641e+00,5.322157859802246094e+00,5.381092071533203125e+00,5.446995735168457031e+00,5.677829265594482422e+00,6.091414451599121094e+00,6.638648033142089844e+00
1.930000000000000071e+01,8.998582690909090687e+00,9.028120581818180668e+00,9.070210690909089379e+00,9.106509599999998983e+00,9.123329018181816963e+00,9.208673018181816161e+00,9.307539054545454604e+00,9.400669309090906367e+00,9.476370545454544825e+00,9.541320654545453195e+00,3.754803490909097263e+00,3.759042981818172091e+00,3.759098400000001838e+00,4.050182399999979310e+00,4.672251490909068217e+00,4.964277599999989299e+00,5.045132727272713780e+00,7.711827927272713268e+00,7.874147781818196634e+00,7.882044872727254514e+00,9.167226791381835938e+00,9.273911476135253906e+00,9.251474380493164062e+00,9.179500579833984375e+00,9.356289863586425781e+00,9.443754196166992188e+00,9.444879531860351562e+00,9.371129035949707031e+00,9.305224418640136719e+00,9.279694557189941406e+00,4.222499847412109375e+00,4.761871337890625000e+00,5.219593524932861328e+00,5.345529556274414062e+00,5.274345874786376953e+00,5.322196960449218750e+00,5.377500057220458984e+00,5.595927715301513672e+00,5.995157241821289062e+00,6.528816223144531250e+00,9.167226791381835938e+00,9.273911476135253906e+00,9.251474380493164062e+00,9.179500579833984375e+00,9.356289863586425781e+00,9.443754196166992188e+00,9.444879531860351562e+00,9.371129035949707031e+00,9.305224418640136719e+00,9.279694557189941406e+00,4.222499847412109375e+00,4.761871337890625000e+00,5.219593524932861328e+00,5.345529556274414062e+00,5.274345874786376953e+00,5.322196960449218750e+00,5.377500057220458984e+00,5.595927715301513672e+00,5.995157241821289062e+00,6.528816223144531250e+00
1.939999999999999858e+01,8.992791490909089802e+00,9.032332363636360384e+00,9.074422472727270872e+00,9.108754036363635009e+00,9.127790181818181026e+00,9.219285599999999192e+00,9.315353018181816935e+00,9.411060218181816595e+00,9.483076145454543138e+00,9.545033672727271323e+00,3.783981163636366496e+00,3.759236945454531575e+00,3.759070690909096069e+00,4.200365672727258470e+00,4.670007054545435743e+00,4.964443854545433688e+00,5.166304581818167208e+00,7.815265963636342406e+00,7.874203200000007286e+00,7.931283927272721357e+00,9.127229690551757812e+00,9.233327865600585938e+00,9.216498374938964844e+00,9.138586044311523438e+00,9.313845634460449219e+00,9.401874542236328125e+00,9.404314994812011719e+00,9.332436561584472656e+00,9.266515731811523438e+00,9.240090370178222656e+00,4.166430473327636719e+00,4.680978298187255859e+00,5.114603519439697266e+00,5.209735870361328125e+00,5.101923465728759766e+00,5.112772464752197266e+00,5.138730049133300781e+00,5.333792686462402344e+00,5.716525077819824219e+00,6.243377208709716797e+00,9.127229690551757812e+00,9.233327865600585938e+00,9.216498374938964844e+00,9.138586044311523438e+00,9.313845634460449219e+00,9.401874542236328125e+00,9.404314994812011719e+00,9.332436561584472656e+00,9.266515731811523438e+00,9.240090370178222656e+00,4.166430473327636719e+00,4.680978298187255859e+00,5.114603519439697266e+00,5.209735870361328125e+00,5.101923465728759766e+00,5.112772464752197266e+00,5.138730049133300781e+00,5.333792686462402344e+00,5.716525077819824219e+00,6.243377208709716797e+00
1.950000000000000000e+01,8.992846909090907559e+00,9.036544145454543653e+00,9.078606545454544374e+00,9.110527418181817438e+00,9.133331999999999340e+00,9.229898181818182223e+00,9.324053672727272257e+00,9.420952363636361682e+00,9.489781745454543227e+00,9.547749163636360947e+00,3.794649163636356182e+00,3.759320072727262207e+00,3.759375490909091067e+00,4.362075927272713649e+00,4.689237163636359895e+00,4.964388436363618595e+00,5.352953018181809242e+00,7.866555490909067139e+00,7.874286327272742803e+00,8.027268218181809800e+00,9.077115058898925781e+00,9.164779663085937500e+00,9.134241104125976562e+00,9.061333656311035156e+00,9.233089447021484375e+00,9.315000534057617188e+00,9.310812950134277344e+00,9.234686851501464844e+00,9.169324874877929688e+00,9.146090507507324219e+00,4.153607368469238281e+00,4.742660999298095703e+00,5.244128704071044922e+00,5.397006988525390625e+00,5.338575839996337891e+00,5.383108139038085938e+00,5.427113056182861328e+00,5.621731281280517578e+00,5.990538597106933594e+00,6.491210937500000000e+00,9.077115058898925781e+00,9.164779663085937500e+00,9.134241104125976562e+00,9.061333656311035156e+00,9.233089447021484375e+00,9.315000534057617188e+00,9.310812950134277344e+00,9.234686851501464844e+00,9.169324874877929688e+00,9.146090507507324219e+00,4.153607368469238281e+00,4.742660999298095703e+00,5.244128704071044922e+00,5.397006988525390625e+00,5.338575839996337891e+00,5.383108139038085938e+00,5.427113056182861328e+00,5.621731281280517578e+00,5.990538597106933594e+00,6.491210937500000000e+00
1.960000000000000142e+01,8.997335781818181388e+00,9.040755927272725145e+00,9.082790618181816100e+00,9.111802036363634727e+00,9.139954472727273682e+00,9.240510763636361702e+00,9.334361454545454961e+00,9.429597599999997470e+00,9.496487345454543316e+00,9.550436945454542581e+00,3.789550690909076813e+00,3.759292363636349776e+00,3.759126109090909829e+00,4.529715927272718545e+00,4.728639490909088750e+00,4.964416145454539908e+00,5.609068145454535248e+00,7.880964218181793157e+00,7.874397163636376540e+00,8.179418836363636203e+00,9.028820037841796875e+00,9.110960006713867188e+00,9.086791992187500000e+00,9.007211685180664062e+00,9.178905487060546875e+00,9.262712478637695312e+00,9.260862350463867188e+00,9.184866905212402344e+00,9.115801811218261719e+00,9.087382316589355469e+00,4.077898979187011719e+00,4.623960971832275391e+00,5.097498893737792969e+00,5.240191459655761719e+00,5.185470581054687500e+00,5.239310264587402344e+00,5.302294731140136719e+00,5.525671005249023438e+00,5.928172111511230469e+00,6.461978435516357422e+00,9.028820037841796875e+00,9.110960006713867188e+00,9.086791992187500000e+00,9.007211685180664062e+00,9.178905487060546875e+00,9.262712478637695312e+00,9.260862350463867188e+00,9.184866905212402344e+00,9.115801811218261719e+00,9.087382316589355469e+00,4.077898979187011719e+00,4.623960971832275391e+00,5.097498893737792969e+00,5.240191459655761719e+00,5.185470581054687500e+00,5.239310264587402344e+00,5.302294731140136719e+00,5.525671005249023438e+00,5.928172111511230469e+00,6.461978435516357422e+00
1.969999999999999929e+01,9.002655927272725123e+00,9.044967709090906638e+00,9.086974690909089603e+00,9.112605599999998418e+00,9.147629890909090733e+00,9.251095636363634966e+00,9.344281309090909815e+00,9.436275490909089569e+00,9.503165236363635415e+00,9.551185090909088515e+00,3.778162254545446075e+00,3.759458618181796385e+00,3.757020218181818194e+00,4.678624581818172423e+00,4.794476290909091887e+00,4.964665527272718926e+00,5.928858763636359441e+00,7.878027054545434282e+00,7.874369454545444569e+00,8.389121236363630274e+00,8.999954223632812500e+00,9.075959205627441406e+00,9.050755500793457031e+00,8.966276168823242188e+00,9.137279510498046875e+00,9.221752166748046875e+00,9.224161148071289062e+00,9.151926040649414062e+00,9.085752487182617188e+00,9.061000823974609375e+00,3.960287809371948242e+00,4.430567264556884766e+00,4.852366924285888672e+00,4.964417934417724609e+00,4.895024776458740234e+00,4.952712059020996094e+00,5.043950557708740234e+00,5.308457374572753906e+00,5.751717567443847656e+00,6.327249526977539062e+00,8.999954223632812500e+00,9.075959205627441406e+00,9.050755500793457031e+00,8.966276168823242188e+00,9.137279510498046875e+00,9.221752166748046875e+00,9.224161148071289062e+00,9.151926040649414062e+00,9.085752487182617188e+00,9.061000823974609375e+00,3.960287809371948242e+00,4.430567264556884766e+00,4.852366924285888672e+00,4.964417934417724609e+00,4.895024776458740234e+00,4.952712059020996094e+00,5.043950557708740234e+00,5.308457374572753906e+00,5.751717567443847656e+00,6.327249526977539062e+00
1.980000000000000071e+01,9.007033963636361662e+00,9.049179490909089907e+00,9.091186472727271095e+00,9.112910399999998745e+00,9.156358254545454045e+00,9.261708218181816221e+00,9.353868654545454575e+00,9.442953381818179892e+00,9.509843127272725738e+00,9.550021309090906740e+00,3.768353236363626735e+00,3.759514036363614586e+00,3.754277018181811698e+00,4.774026981818177973e+00,4.873918254545457351e+00,4.964665527272708268e+00,6.288023999999998281e+00,7.874868218181802604e+00,7.874507999999988961e+00,8.640110181818160484e+00,8.978932380676269531e+00,9.058183670043945312e+00,9.032682418823242188e+00,8.947342872619628906e+00,9.116201400756835938e+00,9.198872566223144531e+00,9.197589874267578125e+00,9.123731613159179688e+00,9.057387351989746094e+00,9.032535552978515625e+00,4.035326004028320312e+00,4.589524745941162109e+00,5.072276115417480469e+00,5.216820716857910156e+00,5.156503200531005859e+00,5.205383777618408203e+00,5.269201278686523438e+00,5.490565299987792969e+00,5.888473510742187500e+00,6.420028686523437500e+00,8.978932380676269531e+00,9.058183670043945312e+00,9.032682418823242188e+00,8.947342872619628906e+00,9.116201400756835938e+00,9.198872566223144531e+00,9.197589874267578125e+00,9.123731613159179688e+00,9.057387351989746094e+00,9.032535552978515625e+00,4.035326004028320312e+00,4.589524745941162109e+00,5.072276115417480469e+00,5.216820716857910156e+00,5.156503200531005859e+00,5.205383777618408203e+00,5.269201278686523438e+00,5.490565299987792969e+00,5.888473510742187500e+00,6.420028686523437500e+00
1.989999999999999858e+01,9.011328872727270678e+00,9.053391272727271399e+00,9.094650109090908430e+00,9.112965818181816502e+00,9.166167272727271609e+00,9.272514763636360513e+00,9.363068072727269708e+00,9.449631272727270215e+00,9.516548727272725827e+00,9.546862472727269733e+00,3.762589745454528067e+00,3.759458618181804823e+00,3.757491272727252252e+00,4.801597527272726929e+00,4.937815418181833671e+00,4.962919854545444487e+00,6.657635563636358000e+00,7.874092363636339797e+00,7.874923636363635460e+00,8.914762690909061149e+00,8.970014572143554688e+00,9.043717384338378906e+00,9.017385482788085938e+00,8.932572364807128906e+00,9.103029251098632812e+00,9.186946868896484375e+00,9.189287185668945312e+00,9.117340087890625000e+00,9.051772117614746094e+00,9.027966499328613281e+00,3.936574459075927734e+00,4.400654315948486328e+00,4.817646503448486328e+00,4.923751831054687500e+00,4.847582817077636719e+00,4.899087905883789062e+00,4.986875534057617188e+00,5.248737812042236328e+00,5.689322948455810547e+00,6.263364791870117188e+00,8.970014572143554688e+00,9.043717384338378906e+00,9.017385482788085938e+00,8.932572364807128906e+00,9.103029251098632812e+00,9.186946868896484375e+00,9.189287185668945312e+00,9.117340087890625000e+00,9.051772117614746094e+00,9.027966499328613281e+00,3.936574459075927734e+00,4.400654315948486328e+00,4.817646503448486328e+00,4.923751831054687500e+00,4.847582817077636719e+00,4.899087905883789062e+00,4.986875534057617188e+00,5.248737812042236328e+00,5.689322948455810547e+00,6.263364791870117188e+00
2.000000000000000000e+01,9.015568363636361937e+00,9.057575345454544902e+00,9.097448727272725577e+00,9.114351272727271080e+00,9.176807563636362630e+00,9.283127345454543544e+00,9.371741018181817040e+00,9.456336872727272080e+00,9.523254327272724140e+00,9.541736290909089035e+00,3.759763418181805594e+00,3.759430909090899053e+00,3.779159781818156816e+00,4.775467854545441426e+00,4.968517090909102762e+00,4.958680363636355004e+00,7.007795345454541192e+00,7.874369454545445457e+00,7.874147781818167324e+00,9.185203418181801638e+00,8.968748092651367188e+00,9.052123069763183594e+00,9.026270866394042969e+00,8.940568923950195312e+00,9.108942031860351562e+00,9.191026687622070312e+00,9.187562942504882812e+00,9.112261772155761719e+00,9.045501708984375000e+00,9.020278930664062500e+00,4.129661560058593750e+00,4.761606693267822266e+00,5.308455944061279297e+00,5.504323959350585938e+00,5.483258247375488281e+00,5.558885574340820312e+00,5.632327079772949219e+00,5.849442481994628906e+00,6.237552642822265625e+00,6.753733634948730469e+00,8.968748092651367188e+00,9.052123069763183594e+00,9.026270866394042969e+00,8.940568923950195312e+00,9.108942031860351562e+00,9.191026687622070312e+00,9.187562942504882812e+00,9.112261772155761719e+00,9.045501708984375000e+00,9.020278930664062500e+00,4.129661560058593750e+00,4.761606693267822266e+00,5.308455944061279297e+00,5.504323959350585938e+00,5.483258247375488281e+00,5.558885574340820312e+00,5.632327079772949219e+00,5.849442481994628906e+00,6.237552642822265625e+00,6.753733634948730469e+00
2.010000000000000142e+01,9.019752436363635439e+00,9.061787127272726394e+00,9.100469018181817304e+00,9.116983636363634957e+00,9.187447854545451875e+00,9.292215927272724940e+00,9.380247709090907549e+00,9.463014763636362403e+00,9.529959927272724229e+00,9.534642763636361096e+00,3.758738181818165103e+00,3.759430909090908379e+00,3.832555199999981177e+00,4.731050181818156730e+00,4.970013381818188414e+00,4.956796145454534397e+00,7.310849672727260717e+00,7.874230909090901065e+00,7.870601018181806907e+00,9.415964727272710277e+00,8.974541664123535156e+00,9.041534423828125000e+00,9.017011642456054688e+00,8.955011367797851562e+00,9.133369445800781250e+00,9.218335151672363281e+00,9.214771270751953125e+00,9.132258415222167969e+00,9.053844451904296875e+00,9.014296531677246094e+00,3.914187908172607422e+00,4.295335292816162109e+00,4.623534202575683594e+00,4.654222488403320312e+00,4.524472236633300781e+00,4.514396667480468750e+00,4.526957511901855469e+00,4.732349395751953125e+00,5.137191295623779297e+00,5.678865909576416016e+00,8.974541664123535156e+00,9.041534423828125000e+00,9.017011642456054688e+00,8.955011367797851562e+00,9.133369445800781250e+00,9.218335151672363281e+00,9.214771270751953125e+00,9.132258415222167969e+00,9.053844451904296875e+00,9.014296531677246094e+00,3.914187908172607422e+00,4.295335292816162109e+00,4.623534202575683594e+00,4.654222488403320312e+00,4.524472236633300781e+00,4.514396667480468750e+00,4.526957511901855469e+00,4.732349395751953125e+00,5.137191295623779297e+00,5.678865909576416016e+00
2.019999999999999929e+01,9.023936509090907165e+00,9.065998909090907887e+00,9.103766399999999592e+00,9.120003927272726685e+00,9.198060436363636683e+00,9.299863636363634001e+00,9.389918181818179832e+00,9.469692654545452726e+00,9.536610109090906562e+00,9.526690254545453485e+00,3.758765890909072649e+00,3.759320072727273754e+00,3.924078327272706890e+00,4.694751272727249791e+00,4.964194472727273322e+00,4.980238036363634713e+00,7.544936072727268517e+00,7.874258618181815272e+00,7.867636145454522278e+00,9.583770981818167556e+00,9.003902435302734375e+00,9.094197273254394531e+00,9.075471878051757812e+00,8.995915412902832031e+00,9.171979904174804688e+00,9.260783195495605469e+00,9.268452644348144531e+00,9.199813842773437500e+00,9.135115623474121094e+00,9.110630989074707031e+00,3.924146652221679688e+00,4.274119377136230469e+00,4.584363937377929688e+00,4.594269752502441406e+00,4.433794498443603516e+00,4.420925140380859375e+00,4.464110374450683594e+00,4.706071853637695312e+00,5.142564773559570312e+00,5.728399753570556641e+00,9.003902435302734375e+00,9.094197273254394531e+00,9.075471878051757812e+00,8.995915412902832031e+00,9.171979904174804688e+00,9.260783195495605469e+00,9.268452644348144531e+00,9.199813842773437500e+00,9.135115623474121094e+00,9.110630989074707031e+00,3.924146652221679688e+00,4.274119377136230469e+00,4.584363937377929688e+00,4.594269752502441406e+00,4.433794498443603516e+00,4.420925140380859375e+00,4.464110374450683594e+00,4.706071853637695312e+00,5.142564773559570312e+00,5.728399753570556641e+00
2.030000000000000071e+01,9.028120581818180668e+00,9.070210690909089379e+00,9.106509599999998983e+00,9.123329018181816963e+00,9.208673018181816161e+00,9.307539054545454604e+00,9.400669309090906367e+00,9.476370545454544825e+00,9.541320654545453195e+00,9.518183563636361200e+00,3.759042981818172091e+00,3.759098400000001838e+00,4.050182399999979310e+00,4.672251490909068217e+00,4.964277599999989299e+00,5.045132727272713780e+00,7.711827927272713268e+00,7.874147781818196634e+00,7.882044872727254514e+00,9.683717672727256698e+00,9.034044265747070312e+00,9.135128021240234375e+00,9.114496231079101562e+00,9.036380767822265625e+00,9.212509155273437500e+00,9.300716400146484375e+00,9.304192543029785156e+00,9.231900215148925781e+00,9.165653228759765625e+00,9.139717102050781250e+00,4.129908561706542969e+00,4.634976863861083984e+00,5.073110580444335938e+00,5.190772056579589844e+00,5.119375228881835938e+00,5.174087524414062500e+00,5.249244689941406250e+00,5.494961738586425781e+00,5.922834396362304688e+00,6.485390663146972656e+00,9.034044265747070312e+00,9.135128021240234375e+00,9.114496231079101562e+00,9.036380767822265625e+00,9.212509155273437500e+00,9.300716400146484375e+00,9.304192543029785156e+00,9.231900215148925781e+00,9.165653228759765625e+00,9.139717102050781250e+00,4.129908561706542969e+00,4.634976863861083984e+00,5.073110580444335938e+00,5.190772056579589844e+00,5.119375228881835938e+00,5.174087524414062500e+00,5.249244689941406250e+00,5.494961738586425781e+00,5.922834396362304688e+00,6.485390663146972656e+00
2.039999999999999858e+01,9.032332363636360384e+00,9.074422472727270872e+00,9.108754036363635009e+00,9.127790181818181026e+00,9.219285599999999192e+00,9.315353018181816935e+00,9.411060218181816595e+00,9.483076145454543138e+00,9.545033672727271323e+00,9.510979199999997746e+00,3.759236945454531575e+00,3.759070690909096069e+00,4.200365672727258470e+00,4.670007054545435743e+00,4.964443854545433688e+00,5.166304581818167208e+00,7.815265963636342406e+00,7.874203200000007286e+00,7.931283927272721357e+00,9.736725163636343439e+00,9.062453269958496094e+00,9.163418769836425781e+00,9.144977569580078125e+00,9.070357322692871094e+00,9.251409530639648438e+00,9.343627929687500000e+00,9.354120254516601562e+00,9.285219192504882812e+00,9.219589233398437500e+00,9.193817138671875000e+00,3.994770050048828125e+00,4.332758903503417969e+00,4.640089988708496094e+00,4.671230792999267578e+00,4.551438331604003906e+00,4.591316223144531250e+00,4.687026023864746094e+00,4.985466957092285156e+00,5.475223064422607422e+00,6.104034423828125000e+00,9.062453269958496094e+00,9.163418769836425781e+00,9.144977569580078125e+00,9.070357322692871094e+00,9.251409530639648438e+00,9.343627929687500000e+00,9.354120254516601562e+00,9.285219192504882812e+00,9.219589233398437500e+00,9.193817138671875000e+00,3.994770050048828125e+00,4.332758903503417969e+00,4.640089988708496094e+00,4.671230792999267578e+00,4.551438331604003906e+00,4.591316223144531250e+00,4.687026023864746094e+00,4.985466957092285156e+00,5.475223064422607422e+00,6.104034423828125000e+00
2.050000000000000000e+01,9.036544145454543653e+00,9.078606545454544374e+00,9.110527418181817438e+00,9.133331999999999340e+00,9.229898181818182223e+00,9.324053672727272257e+00,9.420952363636361682e+00,9.489781745454543227e+00,9.547749163636360947e+00,9.504162763636362143e+00,3.759320072727262207e+00,3.759375490909091067e+00,4.362075927272713649e+00,4.689237163636359895e+00,4.964388436363618595e+00,5.352953018181809242e+00,7.866555490909067139e+00,7.874286327272742803e+00,8.027268218181809800e+00,9.760416436363618331e+00,9.076148986816406250e+00,9.189957618713378906e+00,9.170862197875976562e+00,9.096213340759277344e+00,9.274575233459472656e+00,9.364257812500000000e+00,9.367190361022949219e+00,9.293916702270507812e+00,9.226999282836914062e+00,9.199871063232421875e+00,4.228352546691894531e+00,4.773472309112548828e+00,5.237822055816650391e+00,5.372650623321533203e+00,5.311792373657226562e+00,5.372801303863525391e+00,5.442052841186523438e+00,5.675976276397705078e+00,6.092202186584472656e+00,6.642167568206787109e+00,9.076148986816406250e+00,9.189957618713378906e+00,9.170862197875976562e+00,9.096213340759277344e+00,9.274575233459472656e+00,9.364257812500000000e+00,9.367190361022949219e+00,9.293916702270507812e+00,9.226999282836914062e+00,9.199871063232421875e+00,4.228352546691894531e+00,4.773472309112548828e+00,5.237822055816650391e+00,5.372650623321533203e+00,5.311792373657226562e+00,5.372801303863525391e+00,5.442052841186523438e+00,5.675976276397705078e+00,6.092202186584472656e+00,6.642167568206787109e+00
2.060000000000000142e+01,9.040755927272725145e+00,9.082790618181816100e+00,9.111802036363634727e+00,9.139954472727273682e+00,9.240510763636361702e+00,9.334361454545454961e+00,9.429597599999997470e+00,9.496487345454543316e+00,9.550436945454542581e+00,9.497678836363636634e+00,3.759292363636349776e+00,3.759126109090909829e+00,4.529715927272718545e+00,4.728639490909088750e+00,4.964416145454539908e+00,5.609068145454535248e+00,7.880964218181793157e+00,7.874397163636376540e+00,8.179418836363636203e+00,9.762051272727244822e+00,9.081453323364257812e+00,9.191847801208496094e+00,9.173748970031738281e+00,9.099568367004394531e+00,9.279648780822753906e+00,9.370935440063476562e+00,9.377718925476074219e+00,9.306800842285156250e+00,9.240708351135253906e+00,9.214326858520507812e+00,4.118410110473632812e+00,4.562205314636230469e+00,4.947169303894042969e+00,5.025506019592285156e+00,4.927815437316894531e+00,4.970478534698486328e+00,5.044372081756591797e+00,5.302059173583984375e+00,5.747859001159667969e+00,6.332019805908203125e+00,9.081453323364257812e+00,9.191847801208496094e+00,9.173748970031738281e+00,9.099568367004394531e+00,9.279648780822753906e+00,9.370935440063476562e+00,9.377718925476074219e+00,9.306800842285156250e+00,9.240708351135253906e+00,9.214326858520507812e+00,4.118410110473632812e+00,4.562205314636230469e+00,4.947169303894042969e+00,5.025506019592285156e+00,4.927815437316894531e+00,4.970478534698486328e+00,5.044372081756591797e+00,5.302059173583984375e+00,5.747859001159667969e+00,6.332019805908203125e+00
2.069999999999999929e+01,9.044967709090906638e+00,9.086974690909089603e+00,9.112605599999998418e+00,9.147629890909090733e+00,9.251095636363634966e+00,9.344281309090909815e+00,9.436275490909089569e+00,9.503165236363635415e+00,9.551185090909088515e+00,9.490613018181816685e+00,3.759458618181796385e+00,3.757020218181818194e+00,4.678624581818172423e+00,4.794476290909091887e+00,4.964665527272718926e+00,5.928858763636359441e+00,7.878027054545434282e+00,7.874369454545444569e+00,8.389121236363630274e+00,9.759224945454514355e+00,9.082620620727539062e+00,9.201328277587890625e+00,9.189047813415527344e+00,9.115581512451171875e+00,9.294998168945312500e+00,9.386068344116210938e+00,9.391389846801757812e+00,9.321445465087890625e+00,9.256381034851074219e+00,9.230007171630859375e+00,4.134931087493896484e+00,4.589151859283447266e+00,4.962818622589111328e+00,4.996820926666259766e+00,4.829183578491210938e+00,4.789396286010742188e+00,4.775150299072265625e+00,4.945178985595703125e+00,5.314198017120361328e+00,5.839931964874267578e+00,9.082620620727539062e+00,9.201328277587890625e+00,9.189047813415527344e+00,9.115581512451171875e+00,9.294998168945312500e+00,9.386068344116210938e+00,9.391389846801757812e+00,9.321445465087890625e+00,9.256381034851074219e+00,9.230007171630859375e+00,4.134931087493896484e+00,4.589151859283447266e+00,4.962818622589111328e+00,4.996820926666259766e+00,4.829183578491210938e+00,4.789396286010742188e+00,4.775150299072265625e+00,4.945178985595703125e+00,5.314198017120361328e+00,5.839931964874267578e+00
2.080000000000000071e+01,9.049179490909089907e+00,9.091186472727271095e+00,9.112910399999998745e+00,9.156358254545454045e+00,9.261708218181816221e+00,9.353868654545454575e+00,9.442953381818179892e+00,9.509843127272725738e+00,9.550021309090906740e+00,9.484877236363633557e+00,3.759514036363614586e+00,3.754277018181811698e+00,4.774026981818177973e+00,4.873918254545457351e+00,4.964665527272708268e+00,6.288023999999998281e+00,7.874868218181802604e+00,7.874507999999988961e+00,8.640110181818160484e+00,9.768729163636340473e+00,9.085494995117187500e+00,9.204357147216796875e+00,9.186729431152343750e+00,9.113882064819335938e+00,9.291271209716796875e+00,9.379734992980957031e+00,9.379709243774414062e+00,9.305641174316406250e+00,9.239018440246582031e+00,9.211901664733886719e+00,4.251404285430908203e+00,4.837246894836425781e+00,5.320240974426269531e+00,5.443311691284179688e+00,5.347309112548828125e+00,5.358633041381835938e+00,5.366539478302001953e+00,5.532664775848388672e+00,5.886027812957763672e+00,6.383295536041259766e+00,9.085494995117187500e+00,9.204357147216796875e+00,9.186729431152343750e+00,9.113882064819335938e+00,9.291271209716796875e+00,9.379734992980957031e+00,9.379709243774414062e+00,9.305641174316406250e+00,9.239018440246582031e+00,9.211901664733886719e+00,4.251404285430908203e+00,4.837246894836425781e+00,5.320240974426269531e+00,5.443311691284179688e+00,5.347309112548828125e+00,5.358633041381835938e+00,5.366539478302001953e+00,5.532664775848388672e+00,5.886027812957763672e+00,6.383295536041259766e+00
2.089999999999999858e+01,9.053391272727271399e+00,9.094650109090908430e+00,9.112965818181816502e+00,9.166167272727271609e+00,9.272514763636360513e+00,9.363068072727269708e+00,9.449631272727270215e+00,9.516548727272725827e+00,9.546862472727269733e+00,9.480443781818181037e+00,3.759458618181804823e+00,3.757491272727252252e+00,4.801597527272726929e+00,4.937815418181833671e+00,4.962919854545444487e+00,6.657635563636358000e+00,7.874092363636339797e+00,7.874923636363635460e+00,8.914762690909061149e+00,9.793916727272707234e+00,9.089488029479980469e+00,9.199321746826171875e+00,9.179877281188964844e+00,9.108456611633300781e+00,9.288040161132812500e+00,9.377736091613769531e+00,9.380203247070312500e+00,9.305594444274902344e+00,9.236883163452148438e+00,9.207740783691406250e+00,4.165527343750000000e+00,4.680505752563476562e+00,5.119503021240234375e+00,5.235136032104492188e+00,5.161798477172851562e+00,5.211836814880371094e+00,5.273047447204589844e+00,5.505335807800292969e+00,5.923718452453613281e+00,6.477051734924316406e+00,9.089488029479980469e+00,9.199321746826171875e+00,9.179877281188964844e+00,9.108456611633300781e+00,9.288040161132812500e+00,9.377736091613769531e+00,9.380203247070312500e+00,9.305594444274902344e+00,9.236883163452148438e+00,9.207740783691406250e+00,4.165527343750000000e+00,4.680505752563476562e+00,5.119503021240234375e+00,5.235136032104492188e+00,5.161798477172851562e+00,5.211836814880371094e+00,5.273047447204589844e+00,5.505335807800292969e+00,5.923718452453613281e+00,6.477051734924316406e+00
2.100000000000000000e+01,9.057575345454544902e+00,9.097448727272725577e+00,9.114351272727271080e+00,9.176807563636362630e+00,9.283127345454543544e+00,9.371741018181817040e+00,9.456336872727272080e+00,9.523254327272724140e+00,9.541736290909089035e+00,9.477395781818179543e+00,3.759430909090899053e+00,3.779159781818156816e+00,4.775467854545441426e+00,4.968517090909102762e+00,4.958680363636355004e+00,7.007795345454541192e+00,7.874369454545445457e+00,7.874147781818167324e+00,9.185203418181801638e+00,9.837087490909075527e+00,9.092128753662109375e+00,9.206904411315917969e+00,9.188015937805175781e+00,9.117400169372558594e+00,9.294964790344238281e+00,9.382207870483398438e+00,9.378275871276855469e+00,9.299805641174316406e+00,9.229397773742675781e+00,9.198192596435546875e+00,4.322554111480712891e+00,4.987160682678222656e+00,5.540534019470214844e+00,5.733172893524169922e+00,5.704549789428710938e+00,5.767076015472412109e+00,5.804257869720458984e+00,5.986387729644775391e+00,6.349346160888671875e+00,6.843764305114746094e+00,9.092128753662109375e+00,9.206904411315917969e+00,9.188015937805175781e+00,9.117400169372558594e+00,9.294964790344238281e+00,9.382207870483398438e+00,9.378275871276855469e+00,9.299805641174316406e+00,9.229397773742675781e+00,9.198192596435546875e+00,4.322554111480712891e+00,4.987160682678222656e+00,5.540534019470214844e+00,5.733172893524169922e+00,5.704549789428710938e+00,5.767076015472412109e+00,5.804257869720458984e+00,5.986387729644775391e+00,6.349346160888671875e+00,6.843764305114746094e+00
2.110000000000000142e+01,9.061787127272726394e+00,9.100469018181817304e+00,9.116983636363634957e+00,9.187447854545451875e+00,9.292215927272724940e+00,9.380247709090907549e+00,9.463014763636362403e+00,9.529959927272724229e+00,9.534642763636361096e+00,9.475677818181816647e+00,3.759430909090908379e+00,3.832555199999981177e+00,4.731050181818156730e+00,4.970013381818188414e+00,4.956796145454534397e+00,7.310849672727260717e+00,7.874230909090901065e+00,7.870601018181806907e+00,9.415964727272710277e+00,9.890316654545447506e+00,9.097143173217773438e+00,9.212736129760742188e+00,9.192287445068359375e+00,9.120238304138183594e+00,9.297269821166992188e+00,9.384386062622070312e+00,9.381174087524414062e+00,9.303822517395019531e+00,9.235048294067382812e+00,9.206074714660644531e+00,4.318871974945068359e+00,4.985597610473632812e+00,5.542918205261230469e+00,5.738696098327636719e+00,5.712085247039794922e+00,5.779561519622802734e+00,5.824565410614013672e+00,6.012944221496582031e+00,6.379554748535156250e+00,6.877114772796630859e+00,9.097143173217773438e+00,9.212736129760742188e+00,9.192287445068359375e+00,9.120238304138183594e+00,9.297269821166992188e+00,9.384386062622070312e+00,9.381174087524414062e+00,9.303822517395019531e+00,9.235048294067382812e+00,9.206074714660644531e+00,4.318871974945068359e+00,4.985597610473632812e+00,5.542918205261230469e+00,5.738696098327636719e+00,5.712085247039794922e+00,5.779561519622802734e+00,5.824565410614013672e+00,6.012944221496582031e+00,6.379554748535156250e+00,6.877114772796630859e+00
2.119999999999999929e+01,9.065998909090907887e+00,9.103766399999999592e+00,9.120003927272726685e+00,9.198060436363636683e+00,9.299863636363634001e+00,9.389918181818179832e+00,9.469692654545452726e+00,9.536610109090906562e+00,9.526690254545453485e+00,9.475317599999998563e+00,3.759320072727273754e+00,3.924078327272706890e+00,4.694751272727249791e+00,4.964194472727273322e+00,4.980238036363634713e+00,7.544936072727268517e+00,7.874258618181815272e+00,7.867636145454522278e+00,9.583770981818167556e+00,9.935482472727267478e+00,9.097429275512695312e+00,9.205408096313476562e+00,9.190046310424804688e+00,9.133451461791992188e+00,9.314187049865722656e+00,9.399536132812500000e+00,9.387472152709960938e+00,9.300378799438476562e+00,9.221408843994140625e+00,9.179455757141113281e+00,4.392918109893798828e+00,5.112159729003906250e+00,5.699081420898437500e+00,5.910511493682861328e+00,5.890728950500488281e+00,5.928618431091308594e+00,5.906615257263183594e+00,6.023893833160400391e+00,6.329581737518310547e+00,6.766802787780761719e+00,9.097429275512695312e+00,9.205408096313476562e+00,9.190046310424804688e+00,9.133451461791992188e+00,9.314187049865722656e+00,9.399536132812500000e+00,9.387472152709960938e+00,9.300378799438476562e+00,9.221408843994140625e+00,9.179455757141113281e+00,4.392918109893798828e+00,5.112159729003906250e+00,5.699081420898437500e+00,5.910511493682861328e+00,5.890728950500488281e+00,5.928618431091308594e+00,5.906615257263183594e+00,6.023893833160400391e+00,6.329581737518310547e+00,6.766802787780761719e+00
2.130000000000000071e+01,9.070210690909089379e+00,9.106509599999998983e+00,9.123329018181816963e+00,9.208673018181816161e+00,9.307539054545454604e+00,9.400669309090906367e+00,9.476370545454544825e+00,9.541320654545453195e+00,9.518183563636361200e+00,9.475289890909088797e+00,3.759098400000001838e+00,4.050182399999979310e+00,4.672251490909068217e+00,4.964277599999989299e+00,5.045132727272713780e+00,7.711827927272713268e+00,7.874147781818196634e+00,7.882044872727254514e+00,9.683717672727256698e+00,9.957926836363629519e+00,9.104218482971191406e+00,9.201662063598632812e+00,9.171438217163085938e+00,9.124881744384765625e+00,9.305424690246582031e+00,9.387762069702148438e+00,9.374948501586914062e+00,9.287642478942871094e+00,9.212177276611328125e+00,9.176643371582031250e+00,4.258435726165771484e+00,4.880423069000244141e+00,5.380002021789550781e+00,5.513053894042968750e+00,5.429231643676757812e+00,5.424002647399902344e+00,5.381921768188476562e+00,5.491847991943359375e+00,5.791811943054199219e+00,6.227246284484863281e+00,9.104218482971191406e+00,9.201662063598632812e+00,9.171438217163085938e+00,9.124881744384765625e+00,9.305424690246582031e+00,9.387762069702148438e+00,9.374948501586914062e+00,9.287642478942871094e+00,9.212177276611328125e+00,9.176643371582031250e+00,4.258435726165771484e+00,4.880423069000244141e+00,5.380002021789550781e+00,5.513053894042968750e+00,5.429231643676757812e+00,5.424002647399902344e+00,5.381921768188476562e+00,5.491847991943359375e+00,5.791811943054199219e+00,6.227246284484863281e+00
2.139999999999999858e+01,9.074422472727270872e+00,9.108754036363635009e+00,9.127790181818181026e+00,9.219285599999999192e+00,9.315353018181816935e+00,9.411060218181816595e+00,9.483076145454543138e+00,9.545033672727271323e+00,9.510979199999997746e+00,9.476398254545452815e+00,3.759070690909096069e+00,4.200365672727258470e+00,4.670007054545435743e+00,4.964443854545433688e+00,5.166304581818167208e+00,7.815265963636342406e+00,7.874203200000007286e+00,7.931283927272721357e+00,9.736725163636343439e+00,9.949253890909103504e+00,9.108647346496582031e+00,9.196794509887695312e+00,9.159639358520507812e+00,9.125848770141601562e+00,9.308237075805664062e+00,9.388195991516113281e+00,9.371447563171386719e+00,9.280010223388671875e+00,9.202354431152343750e+00,9.165331840515136719e+00,4.211123466491699219e+00,4.800011634826660156e+00,5.265121459960937500e+00,5.362917900085449219e+00,5.248262405395507812e+00,5.208864688873291016e+00,5.129285812377929688e+00,5.205550670623779297e+00,5.475088119506835938e+00,5.881691455841064453e+00,9.108647346496582031e+00,9.196794509887695312e+00,9.159639358520507812e+00,9.125848770141601562e+00,9.308237075805664062e+00,9.388195991516113281e+00,9.371447563171386719e+00,9.280010223388671875e+00,9.202354431152343750e+00,9.165331840515136719e+00,4.211123466491699219e+00,4.800011634826660156e+00,5.265121459960937500e+00,5.362917900085449219e+00,5.248262405395507812e+00,5.208864688873291016e+00,5.129285812377929688e+00,5.205550670623779297e+00,5.475088119506835938e+00,5.881691455841064453e+00
2.150000000000000000e+01,9.078606545454544374e+00,9.110527418181817438e+00,9.133331999999999340e+00,9.229898181818182223e+00,9.324053672727272257e+00,9.420952363636361682e+00,9.489781745454543227e+00,9.547749163636360947e+00,9.504162763636362143e+00,9.477395781818181320e+00,3.759375490909091067e+00,4.362075927272713649e+00,4.689237163636359895e+00,4.964388436363618595e+00,5.352953018181809242e+00,7.866555490909067139e+00,7.874286327272742803e+00,8.027268218181809800e+00,9.760416436363618331e+00,9.909685309090916050e+00,9.112916946411132812e+00,9.200824737548828125e+00,9.163080215454101562e+00,9.129923820495605469e+00,9.312506675720214844e+00,9.392415046691894531e+00,9.375552177429199219e+00,9.283899307250976562e+00,9.206101417541503906e+00,9.169038772583007812e+00,4.208072662353515625e+00,4.794680118560791016e+00,5.257879257202148438e+00,5.353610992431640625e+00,5.237212181091308594e+00,5.196396827697753906e+00,5.115475177764892578e+00,5.190401554107666016e+00,5.458538055419921875e+00,5.863714218139648438e+00,9.112916946411132812e+00,9.200824737548828125e+00,9.163080215454101562e+00,9.129923820495605469e+00,9.312506675720214844e+00,9.392415046691894531e+00,9.375552177429199219e+00,9.283899307250976562e+00,9.206101417541503906e+00,9.169038772583007812e+00,4.208072662353515625e+00,4.794680118560791016e+00,5.257879257202148438e+00,5.353610992431640625e+00,5.237212181091308594e+00,5.196396827697753906e+00,5.115475177764892578e+00,5.190401554107666016e+00,5.458538055419921875e+00,5.863714218139648438e+00
2.160000000000000142e+01,9.082790618181816100e+00,9.111802036363634727e+00,9.139954472727273682e+00,9.240510763636361702e+00,9.334361454545454961e+00,9.429597599999997470e+00,9.496487345454543316e+00,9.550436945454542581e+00,9.497678836363636634e+00,9.477866836363634917e+00,3.759126109090909829e+00,4.529715927272718545e+00,4.728639490909088750e+00,4.964416145454539908e+00,5.609068145454535248e+00,7.880964218181793157e+00,7.874397163636376540e+00,8.179418836363636203e+00,9.762051272727244822e+00,9.837558545454546888e+00,9.118253707885742188e+00,9.191157341003417969e+00,9.141654014587402344e+00,9.111812591552734375e+00,9.284323692321777344e+00,9.356201171875000000e+00,9.332633018493652344e+00,9.240208625793457031e+00,9.169272422790527344e+00,9.139928817749023438e+00,4.072733402252197266e+00,4.546279907226562500e+00,4.852586746215820312e+00,4.798287391662597656e+00,4.544495582580566406e+00,4.389554500579833984e+00,4.239440917968750000e+00,4.293649673461914062e+00,4.579645633697509766e+00,5.026182174682617188e+00,9.118253707885742188e+00,9.191157341003417969e+00,9.141654014587402344e+00,9.111812591552734375e+00,9.284323692321777344e+00,9.356201171875000000e+00,9.332633018493652344e+00,9.240208625793457031e+00,9.169272422790527344e+00,9.139928817749023438e+00,4.072733402252197266e+00,4.546279907226562500e+00,4.852586746215820312e+00,4.798287391662597656e+00,4.544495582580566406e+00,4.389554500579833984e+00,4.239440917968750000e+00,4.293649673461914062e+00,4.579645633697509766e+00,5.026182174682617188e+00
2.169999999999999929e+01,9.086974690909089603e+00,9.112605599999998418e+00,9.147629890909090733e+00,9.251095636363634966e+00,9.344281309090909815e+00,9.436275490909089569e+00,9.503165236363635415e+00,9.551185090909088515e+00,9.490613018181816685e+00,9.480138981818180710e+00,3.757020218181818194e+00,4.678624581818172423e+00,4.794476290909091887e+00,4.964665527272718926e+00,5.928858763636359441e+00,7.878027054545434282e+00,7.874369454545444569e+00,8.389121236363630274e+00,9.759224945454514355e+00,9.733400072727265595e+00,9.123455047607421875e+00,9.199658393859863281e+00,9.151314735412597656e+00,9.126288414001464844e+00,9.305880546569824219e+00,9.381097793579101562e+00,9.360397338867187500e+00,9.267507553100585938e+00,9.193223953247070312e+00,9.161198616027832031e+00,4.114391326904296875e+00,4.632121562957763672e+00,5.014452457427978516e+00,5.033204555511474609e+00,4.847766399383544922e+00,4.748641967773437500e+00,4.629114627838134766e+00,4.685767650604248047e+00,4.948847770690917969e+00,5.358245372772216797e+00,9.123455047607421875e+00,9.199658393859863281e+00,9.151314735412597656e+00,9.126288414001464844e+00,9.305880546569824219e+00,9.381097793579101562e+00,9.360397338867187500e+00,9.267507553100585938e+00,9.193223953247070312e+00,9.161198616027832031e+00,4.114391326904296875e+00,4.632121562957763672e+00,5.014452457427978516e+00,5.033204555511474609e+00,4.847766399383544922e+00,4.748641967773437500e+00,4.629114627838134766e+00,4.685767650604248047e+00,4.948847770690917969e+00,5.358245372772216797e+00
2.180000000000000071e+01,9.091186472727271095e+00,9.112910399999998745e+00,9.156358254545454045e+00,9.261708218181816221e+00,9.353868654545454575e+00,9.442953381818179892e+00,9.509843127272725738e+00,9.550021309090906740e+00,9.484877236363633557e+00,9.485403709090908464e+00,3.754277018181811698e+00,4.774026981818177973e+00,4.873918254545457351e+00,4.964665527272708268e+00,6.288023999999998281e+00,7.874868218181802604e+00,7.874507999999988961e+00,8.640110181818160484e+00,9.768729163636340473e+00,9.610537963636357262e+00,9.126993179321289062e+00,9.207855224609375000e+00,9.163988113403320312e+00,9.136272430419921875e+00,9.318419456481933594e+00,9.396368026733398438e+00,9.378351211547851562e+00,9.286230087280273438e+00,9.210057258605957031e+00,9.175620079040527344e+00,4.138246059417724609e+00,4.670306682586669922e+00,5.080346584320068359e+00,5.129584312438964844e+00,4.975050449371337891e+00,4.904827594757080078e+00,4.807513236999511719e+00,4.878195285797119141e+00,5.147791385650634766e+00,5.558644294738769531e+00,9.126993179321289062e+00,9.207855224609375000e+00,9.163988113403320312e+00,9.136272430419921875e+00,9.318419456481933594e+00,9.396368026733398438e+00,9.378351211547851562e+00,9.286230087280273438e+00,9.210057258605957031e+00,9.175620079040527344e+00,4.138246059417724609e+00,4.670306682586669922e+00,5.080346584320068359e+00,5.129584312438964844e+00,4.975050449371337891e+00,4.904827594757080078e+00,4.807513236999511719e+00,4.878195285797119141e+00,5.147791385650634766e+00,5.558644294738769531e+00
2.189999999999999858e+01,9.094650109090908430e+00,9.112965818181816502e+00,9.166167272727271609e+00,9.272514763636360513e+00,9.363068072727269708e+00,9.449631272727270215e+00,9.516548727272725827e+00,9.546862472727269733e+00,9.480443781818181037e+00,9.493910399999998972e+00,3.757491272727252252e+00,4.801597527272726929e+00,4.937815418181833671e+00,4.962919854545444487e+00,6.657635563636358000e+00,7.874092363636339797e+00,7.874923636363635460e+00,8.914762690909061149e+00,9.793916727272707234e+00,9.483076145454537809e+00,9.128998756408691406e+00,9.219905853271484375e+00,9.186094284057617188e+00,9.147569656372070312e+00,9.329146385192871094e+00,9.410021781921386719e+00,9.394375801086425781e+00,9.303883552551269531e+00,9.226230621337890625e+00,9.188521385192871094e+00,4.214838027954101562e+00,4.796934604644775391e+00,5.252823352813720703e+00,5.345135211944580078e+00,5.227284908294677734e+00,5.188589572906494141e+00,5.115940570831298828e+00,5.205572128295898438e+00,5.493798732757568359e+00,5.921330928802490234e+00,9.128998756408691406e+00,9.219905853271484375e+00,9.186094284057617188e+00,9.147569656372070312e+00,9.329146385192871094e+00,9.410021781921386719e+00,9.394375801086425781e+00,9.303883552551269531e+00,9.226230621337890625e+00,9.188521385192871094e+00,4.214838027954101562e+00,4.796934604644775391e+00,5.252823352813720703e+00,5.345135211944580078e+00,5.227284908294677734e+00,5.188589572906494141e+00,5.115940570831298828e+00,5.205572128295898438e+00,5.493798732757568359e+00,5.921330928802490234e+00
2.200000000000000000e+01,9.097448727272725577e+00,9.114351272727271080e+00,9.176807563636362630e+00,9.283127345454543544e+00,9.371741018181817040e+00,9.456336872727272080e+00,9.523254327272724140e+00,9.541736290909089035e+00,9.477395781818179543e+00,9.505548218181816722e+00,3.779159781818156816e+00,4.775467854545441426e+00,4.968517090909102762e+00,4.958680363636355004e+00,7.007795345454541192e+00,7.874369454545445457e+00,7.874147781818167324e+00,9.185203418181801638e+00,9.837087490909075527e+00,9.361571781818179616e+00,9.135981559753417969e+00,9.210511207580566406e+00,9.164944648742675781e+00,9.132010459899902344e+00,9.307710647583007812e+00,9.382878303527832031e+00,9.364564895629882812e+00,9.275044441223144531e+00,9.204101562500000000e+00,9.174612998962402344e+00,4.033168315887451172e+00,4.464118957519531250e+00,4.756314754486083984e+00,4.706048011779785156e+00,4.468623161315917969e+00,4.339872837066650391e+00,4.224822044372558594e+00,4.317326068878173828e+00,4.635720729827880859e+00,5.111233711242675781e+00,9.135981559753417969e+00,9.210511207580566406e+00,9.164944648742675781e+00,9.132010459899902344e+00,9.307710647583007812e+00,9.382878303527832031e+00,9.364564895629882812e+00,9.275044441223144531e+00,9.204101562500000000e+00,9.174612998962402344e+00,4.033168315887451172e+00,4.464118957519531250e+00,4.756314754486083984e+00,4.706048011779785156e+00,4.468623161315917969e+00,4.339872837066650391e+00,4.224822044372558594e+00,4.317326068878173828e+00,4.635720729827880859e+00,5.111233711242675781e+00
2.210000000000000142e+01,9.100469018181817304e+00,9.116983636363634957e+00,9.187447854545451875e+00,9.292215927272724940e+00,9.380247709090907549e+00,9.463014763636362403e+00,9.529959927272724229e+00,9.534642763636361096e+00,9.475677818181816647e+00,9.519984654545453395e+00,3.832555199999981177e+00,4.731050181818156730e+00,4.970013381818188414e+00,4.956796145454534397e+00,7.310849672727260717e+00,7.874230909090901065e+00,7.870601018181806907e+00,9.415964727272710277e+00,9.890316654545447506e+00,9.255695345454551415e+00,9.135246276855468750e+00,9.236678123474121094e+00,9.215362548828125000e+00,9.159229278564453125e+00,9.335300445556640625e+00,9.417320251464843750e+00,9.402781486511230469e+00,9.315523147583007812e+00,9.239684104919433594e+00,9.201313018798828125e+00,4.308051586151123047e+00,4.949943542480468750e+00,5.440178871154785156e+00,5.562331199645996094e+00,5.464026927947998047e+00,5.441066741943359375e+00,5.387558460235595703e+00,5.503082752227783203e+00,5.829426765441894531e+00,6.300435543060302734e+00,9.135246276855468750e+00,9.236678123474121094e+00,9.215362548828125000e+00,9.159229278564453125e+00,9.335300445556640625e+00,9.417320251464843750e+00,9.402781486511230469e+00,9.315523147583007812e+00,9.239684104919433594e+00,9.201313018798828125e+00,4.308051586151123047e+00,4.949943542480468750e+00,5.440178871154785156e+00,5.562331199645996094e+00,5.464026927947998047e+00,5.441066741943359375e+00,5.387558460235595703e+00,5.503082752227783203e+00,5.829426765441894531e+00,6.300435543060302734e+00
2.219999999999999929e+01,9.103766399999999592e+00,9.120003927272726685e+00,9.198060436363636683e+00,9.299863636363634001e+00,9.389918181818179832e+00,9.469692654545452726e+00,9.536610109090906562e+00,9.526690254545453485e+00,9.475317599999998563e+00,9.536776363636363385e+00,3.924078327272706890e+00,4.694751272727249791e+00,4.964194472727273322e+00,4.980238036363634713e+00,7.544936072727268517e+00,7.874258618181815272e+00,7.867636145454522278e+00,9.583770981818167556e+00,9.935482472727267478e+00,9.182016872727276180e+00,9.143613815307617188e+00,9.257596969604492188e+00,9.249267578125000000e+00,9.183484077453613281e+00,9.362075805664062500e+00,9.446596145629882812e+00,9.433980941772460938e+00,9.350322723388671875e+00,9.276553153991699219e+00,9.239637374877929688e+00,4.553689956665039062e+00,5.423710346221923828e+00,6.149730682373046875e+00,6.479569435119628906e+00,6.547917842864990234e+00,6.645033359527587891e+00,6.657835006713867188e+00,6.788870811462402344e+00,7.095675945281982422e+00,7.528679847717285156e+00,9.143613815307617188e+00,9.257596969604492188e+00,9.249267578125000000e+00,9.183484077453613281e+00,9.362075805664062500e+00,9.446596145629882812e+00,9.433980941772460938e+00,9.350322723388671875e+00,9.276553153991699219e+00,9.239637374877929688e+00,4.553689956665039062e+00,5.423710346221923828e+00,6.149730682373046875e+00,6.479569435119628906e+00,6.547917842864990234e+00,6.645033359527587891e+00,6.657835006713867188e+00,6.788870811462402344e+00,7.095675945281982422e+00,7.528679847717285156e+00
2.230000000000000071e+01,9.106509599999998983e+00,9.123329018181816963e+00,9.208673018181816161e+00,9.307539054545454604e+00,9.400669309090906367e+00,9.476370545454544825e+00,9.541320654545453195e+00,9.518183563636361200e+00,9.475289890909088797e+00,9.556699199999998839e+00,4.050182399999979310e+00,4.672251490909068217e+00,4.964277599999989299e+00,5.045132727272713780e+00,7.711827927272713268e+00,7.874147781818196634e+00,7.882044872727254514e+00,9.683717672727256698e+00,9.957926836363629519e+00,9.157300363636368346e+00,9.149476051330566406e+00,9.257658004760742188e+00,9.250238418579101562e+00,9.184238433837890625e+00,9.365423202514648438e+00,9.452454566955566406e+00,9.446030616760253906e+00,9.366048812866210938e+00,9.293638229370117188e+00,9.258163452148437500e+00,4.402444839477539062e+00,5.129333019256591797e+00,5.748737335205078125e+00,6.010076522827148438e+00,6.041509628295898438e+00,6.129879474639892578e+00,6.167423248291015625e+00,6.349349021911621094e+00,6.712203025817871094e+00,7.204381942749023438e+00,9.149476051330566406e+00,9.257658004760742188e+00,9.250238418579101562e+00,9.184238433837890625e+00,9.365423202514648438e+00,9.452454566955566406e+00,9.446030616760253906e+00,9.366048812866210938e+00,9.293638229370117188e+00,9.258163452148437500e+00,4.402444839477539062e+00,5.129333019256591797e+00,5.748737335205078125e+00,6.010076522827148438e+00,6.041509628295898438e+00,6.129879474639892578e+00,6.167423248291015625e+00,6.349349021911621094e+00,6.712203025817871094e+00,7.204381942749023438e+00
2.239999999999999858e+01,9.108754036363635009e+00,9.127790181818181026e+00,9.219285599999999192e+00,9.315353018181816935e+00,9.411060218181816595e+00,9.483076145454543138e+00,9.545033672727271323e+00,9.510979199999997746e+00,9.476398254545452815e+00,9.577813527272727612e+00,4.200365672727258470e+00,4.670007054545435743e+00,4.964443854545433688e+00,5.166304581818167208e+00,7.815265963636342406e+00,7.874203200000007286e+00,7.931283927272721357e+00,9.736725163636343439e+00,9.949253890909103504e+00,9.183319199999992577e+00,9.157725334167480469e+00,9.282021522521972656e+00,9.277797698974609375e+00,9.193873405456542969e+00,9.368412971496582031e+00,9.453729629516601562e+00,9.446719169616699219e+00,9.372386932373046875e+00,9.309177398681640625e+00,9.284173011779785156e+00,4.645714282989501953e+00,5.612360000610351562e+00,6.441598892211914062e+00,6.867128372192382812e+00,7.011436939239501953e+00,7.182294845581054688e+00,7.270064353942871094e+00,7.459014892578125000e+00,7.805097103118896484e+00,8.271517753601074219e+00,9.157725334167480469e+00,9.282021522521972656e+00,9.277797698974609375e+00,9.193873405456542969e+00,9.368412971496582031e+00,9.453729629516601562e+00,9.446719169616699219e+00,9.372386932373046875e+00,9.309177398681640625e+00,9.284173011779785156e+00,4.645714282989501953e+00,5.612360000610351562e+00,6.441598892211914062e+00,6.867128372192382812e+00,7.011436939239501953e+00,7.182294845581054688e+00,7.270064353942871094e+00,7.459014892578125000e+00,7.805097103118896484e+00,8.271517753601074219e+00
2.250000000000000000e+01,9.110527418181817438e+00,9.133331999999999340e+00,9.229898181818182223e+00,9.324053672727272257e+00,9.420952363636361682e+00,9.489781745454543227e+00,9.547749163636360947e+00,9.504162763636362143e+00,9.477395781818181320e+00,9.595990690909090404e+00,4.362075927272713649e+00,4.689237163636359895e+00,4.964388436363618595e+00,5.352953018181809242e+00,7.866555490909067139e+00,7.874286327272742803e+00,8.027268218181809800e+00,9.760416436363618331e+00,9.909685309090916050e+00,9.244390036363627772e+00,9.157818794250488281e+00,9.271686553955078125e+00,9.267856597900390625e+00,9.200271606445312500e+00,9.379335403442382812e+00,9.464014053344726562e+00,9.451682090759277344e+00,9.369194984436035156e+00,9.296531677246093750e+00,9.260216712951660156e+00,4.596476554870605469e+00,5.504181385040283203e+00,6.270690441131591797e+00,6.640472888946533203e+00,6.742501735687255859e+00,6.861938476562500000e+00,6.888592720031738281e+00,7.029464244842529297e+00,7.342264175415039062e+00,7.779209613800048828e+00,9.157818794250488281e+00,9.271686553955078125e+00,9.267856597900390625e+00,9.200271606445312500e+00,9.379335403442382812e+00,9.464014053344726562e+00,9.451682090759277344e+00,9.369194984436035156e+00,9.296531677246093750e+00,9.260216712951660156e+00,4.596476554870605469e+00,5.504181385040283203e+00,6.270690441131591797e+00,6.640472888946533203e+00,6.742501735687255859e+00,6.861938476562500000e+00,6.888592720031738281e+00,7.029464244842529297e+00,7.342264175415039062e+00,7.779209613800048828e+00
2.260000000000000142e+01,9.111802036363634727e+00,9.139954472727273682e+00,9.240510763636361702e+00,9.334361454545454961e+00,9.429597599999997470e+00,9.496487345454543316e+00,9.550436945454542581e+00,9.497678836363636634e+00,9.477866836363634917e+00,9.611480072727269786e+00,4.529715927272718545e+00,4.728639490909088750e+00,4.964416145454539908e+00,5.609068145454535248e+00,7.880964218181793157e+00,7.874397163636376540e+00,8.179418836363636203e+00,9.762051272727244822e+00,9.837558545454546888e+00,9.316433672727265858e+00,9.162134170532226562e+00,9.278630256652832031e+00,9.272049903869628906e+00,9.201494216918945312e+00,9.379561424255371094e+00,9.464518547058105469e+00,9.453668594360351562e+00,9.372652053833007812e+00,9.301702499389648438e+00,9.267927169799804688e+00,4.579517364501953125e+00,5.475754261016845703e+00,6.232502937316894531e+00,6.592355251312255859e+00,6.685710430145263672e+00,6.806161880493164062e+00,6.842203140258789062e+00,6.992307662963867188e+00,7.312705516815185547e+00,7.757411956787109375e+00,9.162134170532226562e+00,9.278630256652832031e+00,9.272049903869628906e+00,9.201494216918945312e+00,9.379561424255371094e+00,9.464518547058105469e+00,9.453668594360351562e+00,9.372652053833007812e+00,9.301702499389648438e+00,9.267927169799804688e+00,4.579517364501953125e+00,5.475754261016845703e+00,6.232502937316894531e+00,6.592355251312255859e+00,6.685710430145263672e+00,6.806161880493164062e+00,6.842203140258789062e+00,6.992307662963867188e+00,7.312705516815185547e+00,7.757411956787109375e+00
2.269999999999999929e+01,9.112605599999998418e+00,9.147629890909090733e+00,9.251095636363634966e+00,9.344281309090909815e+00,9.436275490909089569e+00,9.503165236363635415e+00,9.551185090909088515e+00,9.490613018181816685e+00,9.480138981818180710e+00,9.625916509090908235e+00,4.678624581818172423e+00,4.794476290909091887e+00,4.964665527272718926e+00,5.928858763636359441e+00,7.878027054545434282e+00,7.874369454545444569e+00,8.389121236363630274e+00,9.759224945454514355e+00,9.733400072727265595e+00,9.385789527272708099e+00,9.165373802185058594e+00,9.278061866760253906e+00,9.270351409912109375e+00,9.204080581665039062e+00,9.383813858032226562e+00,9.469246864318847656e+00,9.458677291870117188e+00,9.376352310180664062e+00,9.303235054016113281e+00,9.267071723937988281e+00,4.514915466308593750e+00,5.349918365478515625e+00,6.053307533264160156e+00,6.371264934539794922e+00,6.435745239257812500e+00,6.535818099975585938e+00,6.560402393341064453e+00,6.710026264190673828e+00,7.035803794860839844e+00,7.488137245178222656e+00,9.165373802185058594e+00,9.278061866760253906e+00,9.270351409912109375e+00,9.204080581665039062e+00,9.383813858032226562e+00,9.469246864318847656e+00,9.458677291870117188e+00,9.376352310180664062e+00,9.303235054016113281e+00,9.267071723937988281e+00,4.514915466308593750e+00,5.349918365478515625e+00,6.053307533264160156e+00,6.371264934539794922e+00,6.435745239257812500e+00,6.535818099975585938e+00,6.560402393341064453e+00,6.710026264190673828e+00,7.035803794860839844e+00,7.488137245178222656e+00
2.280000000000000071e+01,9.112910399999998745e+00,9.156358254545454045e+00,9.261708218181816221e+00,9.353868654545454575e+00,9.442953381818179892e+00,9.509843127272725738e+00,9.550021309090906740e+00,9.484877236363633557e+00,9.485403709090908464e+00,9.639660218181816731e+00,4.774026981818177973e+00,4.873918254545457351e+00,4.964665527272708268e+00,6.288023999999998281e+00,7.874868218181802604e+00,7.874507999999988961e+00,8.640110181818160484e+00,9.768729163636340473e+00,9.610537963636357262e+00,9.455228509090872535e+00,9.174853324890136719e+00,9.304043769836425781e+00,9.297257423400878906e+00,9.209218978881835938e+00,9.382070541381835938e+00,9.467132568359375000e+00,9.460412025451660156e+00,9.387261390686035156e+00,9.326169013977050781e+00,9.304207801818847656e+00,4.672084808349609375e+00,5.672696113586425781e+00,6.529312133789062500e+00,6.971487998962402344e+00,7.123723983764648438e+00,7.304010391235351562e+00,7.400703430175781250e+00,7.590687274932861328e+00,7.933502197265625000e+00,8.395669937133789062e+00,9.174853324890136719e+00,9.304043769836425781e+00,9.297257423400878906e+00,9.209218978881835938e+00,9.382070541381835938e+00,9.467132568359375000e+00,9.460412025451660156e+00,9.387261390686035156e+00,9.326169013977050781e+00,9.304207801818847656e+00,4.672084808349609375e+00,5.672696113586425781e+00,6.529312133789062500e+00,6.971487998962402344e+00,7.123723983764648438e+00,7.304010391235351562e+00,7.400703430175781250e+00,7.590687274932861328e+00,7.933502197265625000e+00,8.395669937133789062e+00
2.289999999999999858e+01,9.112965818181816502e+00,9.166167272727271609e+00,9.272514763636360513e+00,9.363068072727269708e+00,9.449631272727270215e+00,9.516548727272725827e+00,9.546862472727269733e+00,9.480443781818181037e+00,9.493910399999998972e+00,9.651879927272725368e+00,4.801597527272726929e+00,4.937815418181833671e+00,4.962919854545444487e+00,6.657635563636358000e+00,7.874092363636339797e+00,7.874923636363635460e+00,8.914762690909061149e+00,9.793916727272707234e+00,9.483076145454537809e+00,9.529544290909072402e+00,9.176615715026855469e+00,9.302853584289550781e+00,9.296194076538085938e+00,9.207223892211914062e+00,9.380837440490722656e+00,9.466862678527832031e+00,9.462844848632812500e+00,9.391513824462890625e+00,9.331370353698730469e+00,9.310497283935546875e+00,4.611761093139648438e+00,5.553240299224853516e+00,6.366550922393798828e+00,6.781903266906738281e+00,6.920587539672851562e+00,7.099497318267822266e+00,7.209753990173339844e+00,7.424257278442382812e+00,7.793368339538574219e+00,8.282681465148925781e+00,9.176615715026855469e+00,9.302853584289550781e+00,9.296194076538085938e+00,9.207223892211914062e+00,9.380837440490722656e+00,9.466862678527832031e+00,9.462844848632812500e+00,9.391513824462890625e+00,9.331370353698730469e+00,9.310497283935546875e+00,4.611761093139648438e+00,5.553240299224853516e+00,6.366550922393798828e+00,6.781903266906738281e+00,6.920587539672851562e+00,7.099497318267822266e+00,7.209753990173339844e+00,7.424257278442382812e+00,7.793368339538574219e+00,8.282681465148925781e+00
2.300000000000000000e+01,9.114351272727271080e+00,9.176807563636362630e+00,9.283127345454543544e+00,9.371741018181817040e+00,9.456336872727272080e+00,9.523254327272724140e+00,9.541736290909089035e+00,9.477395781818179543e+00,9.505548218181816722e+00,9.660663709090908213e+00,4.775467854545441426e+00,4.968517090909102762e+00,4.958680363636355004e+00,7.007795345454541192e+00,7.874369454545445457e+00,7.874147781818167324e+00,9.185203418181801638e+00,9.837087490909075527e+00,9.361571781818179616e+00,9.601199999999979084e+00,9.173809051513671875e+00,9.297330856323242188e+00,9.287442207336425781e+00,9.201208114624023438e+00,9.375390052795410156e+00,9.461437225341796875e+00,9.457611083984375000e+00,9.384953498840332031e+00,9.322925567626953125e+00,9.300499916076660156e+00,4.570089817047119141e+00,5.452785015106201172e+00,6.211904525756835938e+00,6.579870223999023438e+00,6.681754112243652344e+00,6.835427761077880859e+00,6.931814193725585938e+00,7.141243934631347656e+00,7.510492324829101562e+00,8.002642631530761719e+00,9.173809051513671875e+00,9.297330856323242188e+00,9.287442207336425781e+00,9.201208114624023438e+00,9.375390052795410156e+00,9.461437225341796875e+00,9.457611083984375000e+00,9.384953498840332031e+00,9.322925567626953125e+00,9.300499916076660156e+00,4.570089817047119141e+00,5.452785015106201172e+00,6.211904525756835938e+00,6.579870223999023438e+00,6.681754112243652344e+00,6.835427761077880859e+00,6.931814193725585938e+00,7.141243934631347656e+00,7.510492324829101562e+00,8.002642631530761719e+00
2.310000000000000142e+01,9.116983636363634957e+00,9.187447854545451875e+00,9.292215927272724940e+00,9.380247709090907549e+00,9.463014763636362403e+00,9.529959927272724229e+00,9.534642763636361096e+00,9.475677818181816647e+00,9.519984654545453395e+00,9.665346545454545080e+00,4.731050181818156730e+00,4.970013381818188414e+00,4.956796145454534397e+00,7.310849672727260717e+00,7.874230909090901065e+00,7.870601018181806907e+00,9.415964727272710277e+00,9.890316654545447506e+00,9.255695345454551415e+00,9.651353454545439803e+00,9.173931121826171875e+00,9.292209625244140625e+00,9.280130386352539062e+00,9.196009635925292969e+00,9.372022628784179688e+00,9.459501266479492188e+00,9.459048271179199219e+00,9.387578964233398438e+00,9.325317382812500000e+00,9.302906036376953125e+00,4.496470451354980469e+00,5.260679721832275391e+00,5.923907279968261719e+00,6.221913814544677734e+00,6.279178619384765625e+00,6.411908149719238281e+00,6.512882709503173828e+00,6.746792793273925781e+00,7.146559715270996094e+00,7.672321796417236328e+00,9.173931121826171875e+00,9.292209625244140625e+00,9.280130386352539062e+00,9.196009635925292969e+00,9.372022628784179688e+00,9.459501266479492188e+00,9.459048271179199219e+00,9.387578964233398438e+00,9.325317382812500000e+00,9.302906036376953125e+00,4.496470451354980469e+00,5.260679721832275391e+00,5.923907279968261719e+00,6.221913814544677734e+00,6.279178619384765625e+00,6.411908149719238281e+00,6.512882709503173828e+00,6.746792793273925781e+00,7.146559715270996094e+00,7.672321796417236328e+00
2.319999999999999929e+01,9.120003927272726685e+00,9.198060436363636683e+00,9.299863636363634001e+00,9.389918181818179832e+00,9.469692654545452726e+00,9.536610109090906562e+00,9.526690254545453485e+00,9.475317599999998563e+00,9.536776363636363385e+00,9.665124872727272276e+00,4.694751272727249791e+00,4.964194472727273322e+00,4.980238036363634713e+00,7.544936072727268517e+00,7.874258618181815272e+00,7.867636145454522278e+00,9.583770981818167556e+00,9.935482472727267478e+00,9.182016872727276180e+00,9.664930909090893252e+00,9.177381515502929688e+00,9.299537658691406250e+00,9.290557861328125000e+00,9.202875137329101562e+00,9.377271652221679688e+00,9.463597297668457031e+00,9.460829734802246094e+00,9.389469146728515625e+00,9.328628540039062500e+00,9.307410240173339844e+00,4.701200962066650391e+00,5.571585178375244141e+00,6.324806213378906250e+00,6.692642688751220703e+00,6.797507286071777344e+00,6.955934047698974609e+00,7.060506820678710938e+00,7.280178070068359375e+00,7.658364772796630859e+00,8.158771514892578125e+00,9.177381515502929688e+00,9.299537658691406250e+00,9.290557861328125000e+00,9.202875137329101562e+00,9.377271652221679688e+00,9.463597297668457031e+00,9.460829734802246094e+00,9.389469146728515625e+00,9.328628540039062500e+00,9.307410240173339844e+00,4.701200962066650391e+00,5.571585178375244141e+00,6.324806213378906250e+00,6.692642688751220703e+00,6.797507286071777344e+00,6.955934047698974609e+00,7.060506820678710938e+00,7.280178070068359375e+00,7.658364772796630859e+00,8.158771514892578125e+00
2.330000000000000071e+01,9.123329018181816963e+00,9.208673018181816161e+00,9.307539054545454604e+00,9.400669309090906367e+00,9.476370545454544825e+00,9.541320654545453195e+00,9.518183563636361200e+00,9.475289890909088797e+00,9.556699199999998839e+00,9.661301018181816858e+00,4.672251490909068217e+00,4.964277599999989299e+00,5.045132727272713780e+00,7.711827927272713268e+00,7.874147781818196634e+00,7.882044872727254514e+00,9.683717672727256698e+00,9.957926836363629519e+00,9.157300363636368346e+00,9.645008072727257797e+00,9.178739547729492188e+00,9.302488327026367188e+00,9.295424461364746094e+00,9.205473899841308594e+00,9.379017829895019531e+00,9.464694023132324219e+00,9.460866928100585938e+00,9.389780044555664062e+00,9.329878807067871094e+00,9.309483528137207031e+00,4.882922649383544922e+00,5.805429458618164062e+00,6.603411674499511719e+00,7.006432533264160156e+00,7.135253429412841797e+00,7.306290626525878906e+00,7.412658214569091797e+00,7.625187873840332031e+00,7.992160320281982422e+00,8.479362487792968750e+00,9.178739547729492188e+00,9.302488327026367188e+00,9.295424461364746094e+00,9.205473899841308594e+00,9.379017829895019531e+00,9.464694023132324219e+00,9.460866928100585938e+00,9.389780044555664062e+00,9.329878807067871094e+00,9.309483528137207031e+00,4.882922649383544922e+00,5.805429458618164062e+00,6.603411674499511719e+00,7.006432533264160156e+00,7.135253429412841797e+00,7.306290626525878906e+00,7.412658214569091797e+00,7.625187873840332031e+00,7.992160320281982422e+00,8.479362487792968750e+00
2.339999999999999858e+01,9.127790181818181026e+00,9.219285599999999192e+00,9.315353018181816935e+00,9.411060218181816595e+00,9.483076145454543138e+00,9.545033672727271323e+00,9.510979199999997746e+00,9.476398254545452815e+00,9.577813527272727612e+00,9.653071418181816910e+00,4.670007054545435743e+00,4.964443854545433688e+00,5.166304581818167208e+00,7.815265963636342406e+00,7.874203200000007286e+00,7.931283927272721357e+00,9.736725163636343439e+00,9.949253890909103504e+00,9.183319199999992577e+00,9.603250472727259179e+00,9.178511619567871094e+00,9.303741455078125000e+00,9.297994613647460938e+00,9.206690788269042969e+00,9.379463195800781250e+00,9.464301109313964844e+00,9.459061622619628906e+00,9.387656211853027344e+00,9.328054428100585938e+00,9.307771682739257812e+00,5.084733009338378906e+00,6.056355953216552734e+00,6.894994735717773438e+00,7.328001022338867188e+00,7.475939750671386719e+00,7.655467987060546875e+00,7.759384632110595703e+00,7.960362434387207031e+00,8.312189102172851562e+00,8.782217979431152344e+00,9.178511619567871094e+00,9.303741455078125000e+00,9.297994613647460938e+00,9.206690788269042969e+00,9.379463195800781250e+00,9.464301109313964844e+00,9.459061622619628906e+00,9.387656211853027344e+00,9.328054428100585938e+00,9.307771682739257812e+00,5.084733009338378906e+00,6.056355953216552734e+00,6.894994735717773438e+00,7.328001022338867188e+00,7.475939750671386719e+00,7.655467987060546875e+00,7.759384632110595703e+00,7.960362434387207031e+00,8.312189102172851562e+00,8.782217979431152344e+00
2.350000000000000000e+01,9.133331999999999340e+00,9.229898181818182223e+00,9.324053672727272257e+00,9.420952363636361682e+00,9.489781745454543227e+00,9.547749163636360947e+00,9.504162763636362143e+00,9.477395781818181320e+00,9.595990690909090404e+00,9.642264872727270841e+00,4.689237163636359895e+00,4.964388436363618595e+00,5.352953018181809242e+00,7.866555490909067139e+00,7.874286327272742803e+00,8.027268218181809800e+00,9.760416436363618331e+00,9.909685309090916050e+00,9.244390036363627772e+00,9.546862472727259075e+00,9.174470901489257812e+00,9.293334960937500000e+00,9.282681465148925781e+00,9.198193550109863281e+00,9.373936653137207031e+00,9.459953308105468750e+00,9.457593917846679688e+00,9.384864807128906250e+00,9.321375846862792969e+00,9.296688079833984375e+00,5.071265697479248047e+00,5.881552696228027344e+00,6.583563804626464844e+00,6.908515930175781250e+00,6.982909202575683594e+00,7.122612953186035156e+00,7.217587471008300781e+00,7.433565139770507812e+00,7.809903144836425781e+00,8.305318832397460938e+00,9.174470901489257812e+00,9.293334960937500000e+00,9.282681465148925781e+00,9.198193550109863281e+00,9.373936653137207031e+00,9.459953308105468750e+00,9.457593917846679688e+00,9.384864807128906250e+00,9.321375846862792969e+00,9.296688079833984375e+00,5.071265697479248047e+00,5.881552696228027344e+00,6.583563804626464844e+00,6.908515930175781250e+00,6.982909202575683594e+00,7.122612953186035156e+00,7.217587471008300781e+00,7.433565139770507812e+00,7.809903144836425781e+00,8.305318832397460938e+00
2.360000000000000142e+01,9.139954472727273682e+00,9.240510763636361702e+00,9.334361454545454961e+00,9.429597599999997470e+00,9.496487345454543316e+00,9.550436945454542581e+00,9.497678836363636634e+00,9.477866836363634917e+00,9.611480072727269786e+00,9.631984799999999680e+00,4.728639490909088750e+00,4.964416145454539908e+00,5.609068145454535248e+00,7.880964218181793157e+00,7.874397163636376540e+00,8.179418836363636203e+00,9.762051272727244822e+00,9.837558545454546888e+00,9.316433672727265858e+00,9.476342836363622624e+00,9.170804977416992188e+00,9.282778739929199219e+00,9.265269279479980469e+00,9.185170173645019531e+00,9.362855911254882812e+00,9.450364112854003906e+00,9.450968742370605469e+00,9.377893447875976562e+00,9.312839508056640625e+00,9.288084030151367188e+00,5.047059059143066406e+00,5.674262046813964844e+00,6.214716434478759766e+00,6.408848285675048828e+00,6.386700630187988281e+00,6.464876174926757812e+00,6.536042213439941406e+00,6.757660388946533203e+00,7.152928352355957031e+00,7.677205085754394531e+00,9.170804977416992188e+00,9.282778739929199219e+00,9.265269279479980469e+00,9.185170173645019531e+00,9.362855911254882812e+00,9.450364112854003906e+00,9.450968742370605469e+00,9.377893447875976562e+00,9.312839508056640625e+00,9.288084030151367188e+00,5.047059059143066406e+00,5.674262046813964844e+00,6.214716434478759766e+00,6.408848285675048828e+00,6.386700630187988281e+00,6.464876174926757812e+00,6.536042213439941406e+00,6.757660388946533203e+00,7.152928352355957031e+00,7.677205085754394531e+00
2.369999999999999929e+01,9.147629890909090733e+00,9.251095636363634966e+00,9.344281309090909815e+00,9.436275490909089569e+00,9.503165236363635415e+00,9.551185090909088515e+00,9.490613018181816685e+00,9.480138981818180710e+00,9.625916509090908235e+00,9.622757672727271228e+00,4.794476290909091887e+00,4.964665527272718926e+00,5.928858763636359441e+00,7.878027054545434282e+00,7.874369454545444569e+00,8.389121236363630274e+00,9.759224945454514355e+00,9.733400072727265595e+00,9.385789527272708099e+00,9.395016654545452539e+00,9.168552398681640625e+00,9.287769317626953125e+00,9.272654533386230469e+00,9.189301490783691406e+00,9.364005088806152344e+00,9.448882102966308594e+00,9.443588256835937500e+00,9.368316650390625000e+00,9.303561210632324219e+00,9.278703689575195312e+00,5.396149158477783203e+00,6.213011264801025391e+00,6.906285285949707031e+00,7.210120677947998047e+00,7.257388114929199219e+00,7.367265701293945312e+00,7.428039550781250000e+00,7.604995250701904297e+00,7.944390773773193359e+00,8.405850410461425781e+00,9.168552398681640625e+00,9.287769317626953125e+00,9.272654533386230469e+00,9.189301490783691406e+00,9.364005088806152344e+00,9.448882102966308594e+00,9.443588256835937500e+00,9.368316650390625000e+00,9.303561210632324219e+00,9.278703689575195312e+00,5.396149158477783203e+00,6.213011264801025391e+00,6.906285285949707031e+00,7.210120677947998047e+00,7.257388114929199219e+00,7.367265701293945312e+00,7.428039550781250000e+00,7.604995250701904297e+00,7.944390773773193359e+00,8.405850410461425781e+00
2.380000000000000071e+01,9.156358254545454045e+00,9.261708218181816221e+00,9.353868654545454575e+00,9.442953381818179892e+00,9.509843127272725738e+00,9.550021309090906740e+00,9.484877236363633557e+00,9.485403709090908464e+00,9.639660218181816731e+00,9.613752218181815579e+00,4.873918254545457351e+00,4.964665527272708268e+00,6.288023999999998281e+00,7.874868218181802604e+00,7.874507999999988961e+00,8.640110181818160484e+00,9.768729163636340473e+00,9.610537963636357262e+00,9.455228509090872535e+00,9.323028436363619775e+00,9.165971755981445312e+00,9.284665107727050781e+00,9.267528533935546875e+00,9.184454917907714844e+00,9.358961105346679688e+00,9.443746566772460938e+00,9.437939643859863281e+00,9.362030982971191406e+00,9.296924591064453125e+00,9.272260665893554688e+00,5.477757930755615234e+00,6.280470848083496094e+00,6.957209110260009766e+00,7.243981838226318359e+00,7.275564670562744141e+00,7.372174263000488281e+00,7.422017574310302734e+00,7.589384078979492188e+00,7.920992374420166016e+00,8.376195907592773438e+00,9.165971755981445312e+00,9.284665107727050781e+00,9.267528533935546875e+00,9.184454917907714844e+00,9.358961105346679688e+00,9.443746566772460938e+00,9.437939643859863281e+00,9.362030982971191406e+00,9.296924591064453125e+00,9.272260665893554688e+00,5.477757930755615234e+00,6.280470848083496094e+00,6.957209110260009766e+00,7.243981838226318359e+00,7.275564670562744141e+00,7.372174263000488281e+00,7.422017574310302734e+00,7.589384078979492188e+00,7.920992374420166016e+00,8.376195907592773438e+00
2.389999999999999858e+01,9.166167272727271609e+00,9.272514763636360513e+00,9.363068072727269708e+00,9.449631272727270215e+00,9.516548727272725827e+00,9.546862472727269733e+00,9.480443781818181037e+00,9.493910399999998972e+00,9.651879927272725368e+00,9.602779418181818016e+00,4.937815418181833671e+00,4.962919854545444487e+00,6.657635563636358000e+00,7.874092363636339797e+00,7.874923636363635460e+00,8.914762690909061149e+00,9.793916727272707234e+00,9.483076145454537809e+00,9.529544290909072402e+00,9.288447490909073068e+00,9.168032646179199219e+00,9.289351463317871094e+00,9.276732444763183594e+00,9.189885139465332031e+00,9.363300323486328125e+00,9.447371482849121094e+00,9.440766334533691406e+00,9.366145133972167969e+00,9.303240776062011719e+00,9.280555725097656250e+00,5.591565132141113281e+00,6.474711418151855469e+00,7.223987102508544922e+00,7.571303367614746094e+00,7.646447181701660156e+00,7.768766880035400391e+00,7.829207420349121094e+00,7.995657920837402344e+00,8.320208549499511719e+00,8.766884803771972656e+00,9.168032646179199219e+00,9.289351463317871094e+00,9.276732444763183594e+00,9.189885139465332031e+00,9.363300323486328125e+00,9.447371482849121094e+00,9.440766334533691406e+00,9.366145133972167969e+00,9.303240776062011719e+00,9.280555725097656250e+00,5.591565132141113281e+00,6.474711418151855469e+00,7.223987102508544922e+00,7.571303367614746094e+00,7.646447181701660156e+00,7.768766880035400391e+00,7.829207420349121094e+00,7.995657920837402344e+00,8.320208549499511719e+00,8.766884803771972656e+00
2.400000000000000000e+01,9.176807563636362630e+00,9.283127345454543544e+00,9.371741018181817040e+00,9.456336872727272080e+00,9.523254327272724140e+00,9.541736290909089035e+00,9.477395781818179543e+00,9.505548218181816722e+00,9.660663709090908213e+00,9.588924872727272231e+00,4.968517090909102762e+00,4.958680363636355004e+00,7.007795345454541192e+00,7.874369454545445457e+00,7.874147781818167324e+00,9.185203418181801638e+00,9.837087490909075527e+00,9.361571781818179616e+00,9.601199999999979084e+00,9.305710254545441984e+00,9.168999671936035156e+00,9.287498474121093750e+00,9.270159721374511719e+00,9.187865257263183594e+00,9.362804412841796875e+00,9.447690963745117188e+00,9.442172050476074219e+00,9.366214752197265625e+00,9.301019668579101562e+00,9.276430130004882812e+00,5.464292049407958984e+00,6.252139091491699219e+00,6.915898323059082031e+00,7.191820621490478516e+00,7.214760780334472656e+00,7.305054664611816406e+00,7.351891994476318359e+00,7.519452095031738281e+00,7.852780342102050781e+00,8.311669349670410156e+00,9.168999671936035156e+00,9.287498474121093750e+00,9.270159721374511719e+00,9.187865257263183594e+00,9.362804412841796875e+00,9.447690963745117188e+00,9.442172050476074219e+00,9.366214752197265625e+00,9.301019668579101562e+00,9.276430130004882812e+00,5.464292049407958984e+00,6.252139091491699219e+00,6.915898323059082031e+00,7.191820621490478516e+00,7.214760780334472656e+00,7.305054664611816406e+00,7.351891994476318359e+00,7.519452095031738281e+00,7.852780342102050781e+00,8.311669349670410156e+00
2.410000000000000142e+01,9.187447854545451875e+00,9.292215927272724940e+00,9.380247709090907549e+00,9.463014763636362403e+00,9.529959927272724229e+00,9.534642763636361096e+00,9.475677818181816647e+00,9.519984654545453395e+00,9.665346545454545080e+00,9.573878836363634903e+00,4.970013381818188414e+00,4.956796145454534397e+00,7.310849672727260717e+00,7.874230909090901065e+00,7.870601018181806907e+00,9.415964727272710277e+00,9.890316654545447506e+00,9.255695345454551415e+00,9.651353454545439803e+00,9.366531709090898161e+00,9.172457695007324219e+00,9.291044235229492188e+00,9.269769668579101562e+00,9.191207885742187500e+00,9.366710662841796875e+00,9.451585769653320312e+00,9.445163726806640625e+00,9.367092132568359375e+00,9.299697875976562500e+00,9.273197174072265625e+00,5.387869358062744141e+00,6.145596981048583984e+00,6.776143074035644531e+00,7.018177509307861328e+00,7.012527465820312500e+00,7.081657409667968750e+00,7.111511230468750000e+00,7.265528678894042969e+00,7.589556694030761719e+00,8.040922164916992188e+00,9.172457695007324219e+00,9.291044235229492188e+00,9.269769668579101562e+00,9.191207885742187500e+00,9.366710662841796875e+00,9.451585769653320312e+00,9.445163726806640625e+00,9.367092132568359375e+00,9.299697875976562500e+00,9.273197174072265625e+00,5.387869358062744141e+00,6.145596981048583984e+00,6.776143074035644531e+00,7.018177509307861328e+00,7.012527465820312500e+00,7.081657409667968750e+00,7.111511230468750000e+00,7.265528678894042969e+00,7.589556694030761719e+00,8.040922164916992188e+00
2.419999999999999929e+01,9.198060436363636683e+00,9.299863636363634001e+00,9.389918181818179832e+00,9.469692654545452726e+00,9.536610109090906562e+00,9.526690254545453485e+00,9.475317599999998563e+00,9.536776363636363385e+00,9.665124872727272276e+00,9.558472581818179492e+00,4.964194472727273322e+00,4.980238036363634713e+00,7.544936072727268517e+00,7.874258618181815272e+00,7.867636145454522278e+00,9.583770981818167556e+00,9.935482472727267478e+00,9.182016872727276180e+00,9.664930909090893252e+00,9.446638690909098912e+00,9.183308601379394531e+00,9.304214477539062500e+00,9.285107612609863281e+00,9.203851699829101562e+00,9.379294395446777344e+00,9.464599609375000000e+00,9.458562850952148438e+00,9.381786346435546875e+00,9.315823554992675781e+00,9.290470123291015625e+00,5.393037796020507812e+00,6.187500476837158203e+00,6.854732513427734375e+00,7.132514953613281250e+00,7.156911373138427734e+00,7.249350070953369141e+00,7.295975685119628906e+00,7.461837768554687500e+00,7.793894767761230469e+00,8.249927520751953125e+00,9.183308601379394531e+00,9.304214477539062500e+00,9.285107612609863281e+00,9.203851699829101562e+00,9.379294395446777344e+00,9.464599609375000000e+00,9.458562850952148438e+00,9.381786346435546875e+00,9.315823554992675781e+00,9.290470123291015625e+00,5.393037796020507812e+00,6.187500476837158203e+00,6.854732513427734375e+00,7.132514953613281250e+00,7.156911373138427734e+00,7.249350070953369141e+00,7.295975685119628906e+00,7.461837768554687500e+00,7.793894767761230469e+00,8.249927520751953125e+00
2.430000000000000071e+01,9.208673018181816161e+00,9.307539054545454604e+00,9.400669309090906367e+00,9.476370545454544825e+00,9.541320654545453195e+00,9.518183563636361200e+00,9.475289890909088797e+00,9.556699199999998839e+00,9.661301018181816858e+00,9.543842181818181558e+00,4.964277599999989299e+00,5.045132727272713780e+00,7.711827927272713268e+00,7.874147781818196634e+00,7.882044872727254514e+00,9.683717672727256698e+00,9.957926836363629519e+00,9.157300363636368346e+00,9.645008072727257797e+00,9.528990109090900162e+00,9.189228057861328125e+00,9.310173988342285156e+00,9.279963493347167969e+00,9.182406425476074219e+00,9.357181549072265625e+00,9.450162887573242188e+00,9.449819564819335938e+00,9.379398345947265625e+00,9.318455696105957031e+00,9.299460411071777344e+00,5.328104972839355469e+00,6.067195892333984375e+00,6.703072547912597656e+00,6.988232135772705078e+00,7.053595066070556641e+00,7.218044281005859375e+00,7.352394580841064453e+00,7.607453346252441406e+00,8.021767616271972656e+00,8.526741027832031250e+00,9.189228057861328125e+00,9.310173988342285156e+00,9.279963493347167969e+00,9.182406425476074219e+00,9.357181549072265625e+00,9.450162887573242188e+00,9.449819564819335938e+00,9.379398345947265625e+00,9.318455696105957031e+00,9.299460411071777344e+00,5.328104972839355469e+00,6.067195892333984375e+00,6.703072547912597656e+00,6.988232135772705078e+00,7.053595066070556641e+00,7.218044281005859375e+00,7.352394580841064453e+00,7.607453346252441406e+00,8.021767616271972656e+00,8.526741027832031250e+00
2.439999999999999858e+01,9.219285599999999192e+00,9.315353018181816935e+00,9.411060218181816595e+00,9.483076145454543138e+00,9.545033672727271323e+00,9.510979199999997746e+00,9.476398254545452815e+00,9.577813527272727612e+00,9.653071418181816910e+00,9.528574472727271427e+00,4.964443854545433688e+00,5.166304581818167208e+00,7.815265963636342406e+00,7.874203200000007286e+00,7.931283927272721357e+00,9.736725163636343439e+00,9.949253890909103504e+00,9.183319199999992577e+00,9.603250472727259179e+00,9.604940727272731849e+00,9.206074714660644531e+00,9.328130722045898438e+00,9.298776626586914062e+00,9.206640243530273438e+00,9.383155822753906250e+00,9.475687980651855469e+00,9.475569725036621094e+00,9.403841018676757812e+00,9.341070175170898438e+00,9.319841384887695312e+00,5.286383152008056641e+00,5.988114356994628906e+00,6.589667320251464844e+00,6.843762397766113281e+00,6.882015228271484375e+00,7.024161338806152344e+00,7.142403125762939453e+00,7.389267921447753906e+00,7.799965858459472656e+00,8.308626174926757812e+00,9.206074714660644531e+00,9.328130722045898438e+00,9.298776626586914062e+00,9.206640243530273438e+00,9.383155822753906250e+00,9.475687980651855469e+00,9.475569725036621094e+00,9.403841018676757812e+00,9.341070175170898438e+00,9.319841384887695312e+00,5.286383152008056641e+00,5.988114356994628906e+00,6.589667320251464844e+00,6.843762397766113281e+00,6.882015228271484375e+00,7.024161338806152344e+00,7.142403125762939453e+00,7.389267921447753906e+00,7.799965858459472656e+00,8.308626174926757812e+00
2.450000000000000000e+01,9.229898181818182223e+00,9.324053672727272257e+00,9.420952363636361682e+00,9.489781745454543227e+00,9.547749163636360947e+00,9.504162763636362143e+00,9.477395781818181320e+00,9.595990690909090404e+00,9.642264872727270841e+00,9.513251345454543539e+00,4.964388436363618595e+00,5.352953018181809242e+00,7.866555490909067139e+00,7.874286327272742803e+00,8.027268218181809800e+00,9.760416436363618331e+00,9.909685309090916050e+00,9.244390036363627772e+00,9.546862472727259075e+00,9.668089745454540918e+00,9.226218223571777344e+00,9.346714973449707031e+00,9.320596694946289062e+00,9.216659545898437500e+00,9.396923065185546875e+00,9.490545272827148438e+00,9.495040893554687500e+00,9.427187919616699219e+00,9.360778808593750000e+00,9.326067924499511719e+00,5.398541450500488281e+00,6.228687286376953125e+00,7.026464939117431641e+00,7.531433105468750000e+00,7.826396942138671875e+00,8.217040061950683594e+00,8.555973052978515625e+00,8.990070343017578125e+00,9.545385360717773438e+00,1.012926197052001953e+01,9.226218223571777344e+00,9.346714973449707031e+00,9.320596694946289062e+00,9.216659545898437500e+00,9.396923065185546875e+00,9.490545272827148438e+00,9.495040893554687500e+00,9.427187919616699219e+00,9.360778808593750000e+00,9.326067924499511719e+00,5.398541450500488281e+00,6.228687286376953125e+00,7.026464939117431641e+00,7.531433105468750000e+00,7.826396942138671875e+00,8.217040061950683594e+00,8.555973052978515625e+00,8.990070343017578125e+00,9.545385360717773438e+00,1.012926197052001953e+01
2.460000000000000142e+01,9.240510763636361702e+00,9.334361454545454961e+00,9.429597599999997470e+00,9.496487345454543316e+00,9.550436945454542581e+00,9.497678836363636634e+00,9.477866836363634917e+00,9.611480072727269786e+00,9.631984799999999680e+00,9.498094472727272475e+00,4.964416145454539908e+00,5.609068145454535248e+00,7.880964218181793157e+00,7.874397163636376540e+00,8.179418836363636203e+00,9.762051272727244822e+00,9.837558545454546888e+00,9.316433672727265858e+00,9.476342836363622624e+00,9.723009163636358920e+00,9.243882179260253906e+00,9.374377250671386719e+00,9.349208831787109375e+00,9.249886512756347656e+00,9.425609588623046875e+00,9.516609191894531250e+00,9.513985633850097656e+00,9.442846298217773438e+00,9.381165504455566406e+00,9.358911514282226562e+00,5.524529933929443359e+00,6.399924278259277344e+00,7.167791366577148438e+00,7.577200412750244141e+00,7.736995697021484375e+00,7.966002941131591797e+00,8.135036468505859375e+00,8.403073310852050781e+00,8.816652297973632812e+00,9.313667297363281250e+00,9.243882179260253906e+00,9.374377250671386719e+00,9.349208831787109375e+00,9.249886512756347656e+00,9.425609588623046875e+00,9.516609191894531250e+00,9.513985633850097656e+00,9.442846298217773438e+00,9.381165504455566406e+00,9.358911514282226562e+00,5.524529933929443359e+00,6.399924278259277344e+00,7.167791366577148438e+00,7.577200412750244141e+00,7.736995697021484375e+00,7.966002941131591797e+00,8.135036468505859375e+00,8.403073310852050781e+00,8.816652297973632812e+00,9.313667297363281250e+00
2.469999999999999929e+01,9.251095636363634966e+00,9.344281309090909815e+00,9.436275490909089569e+00,9.503165236363635415e+00,9.551185090909088515e+00,9.490613018181816685e+00,9.480138981818180710e+00,9.625916509090908235e+00,9.622757672727271228e+00,9.484073672727271642e+00,4.964665527272718926e+00,5.928858763636359441e+00,7.878027054545434282e+00,7.874369454545444569e+00,8.389121236363630274e+00,9.759224945454514355e+00,9.733400072727265595e+00,9.385789527272708099e+00,9.395016654545452539e+00,9.780394690909098188e+00,9.267928123474121094e+00,9.395732879638671875e+00,9.368726730346679688e+00,9.273402214050292969e+00,9.450675964355468750e+00,9.537273406982421875e+00,9.532463073730468750e+00,9.457647323608398438e+00,9.391065597534179688e+00,9.362041473388671875e+00,5.558877468109130859e+00,6.425289630889892578e+00,7.202486038208007812e+00,7.640728473663330078e+00,7.819430351257324219e+00,8.057986259460449219e+00,8.236998558044433594e+00,8.516773223876953125e+00,8.937999725341796875e+00,9.449583053588867188e+00,9.267928123474121094e+00,9.395732879638671875e+00,9.368726730346679688e+00,9.273402214050292969e+00,9.450675964355468750e+00,9.537273406982421875e+00,9.532463073730468750e+00,9.457647323608398438e+00,9.391065597534179688e+00,9.362041473388671875e+00,5.558877468109130859e+00,6.425289630889892578e+00,7.202486038208007812e+00,7.640728473663330078e+00,7.819430351257324219e+00,8.057986259460449219e+00,8.236998558044433594e+00,8.516773223876953125e+00,8.937999725341796875e+00,9.449583053588867188e+00
2.480000000000000071e+01,9.261708218181816221e+00,9.353868654545454575e+00,9.442953381818179892e+00,9.509843127272725738e+00,9.550021309090906740e+00,9.484877236363633557e+00,9.485403709090908464e+00,9.639660218181816731e+00,9.613752218181815579e+00,9.471188945454544594e+00,4.964665527272708268e+00,6.288023999999998281e+00,7.874868218181802604e+00,7.874507999999988961e+00,8.640110181818160484e+00,9.768729163636340473e+00,9.610537963636357262e+00,9.455228509090872535e+00,9.323028436363619775e+00,9.850304727272733984e+00,9.271089553833007812e+00,9.397546768188476562e+00,9.364231109619140625e+00,9.255084037780761719e+00,9.433053016662597656e+00,9.530193328857421875e+00,9.535110473632812500e+00,9.469538688659667969e+00,9.410194396972656250e+00,9.390193939208984375e+00,5.524025917053222656e+00,6.255494117736816406e+00,6.926712512969970703e+00,7.299913406372070312e+00,7.468737602233886719e+00,7.747393608093261719e+00,7.999258518218994141e+00,8.368913650512695312e+00,8.881312370300292969e+00,9.453855514526367188e+00,9.271089553833007812e+00,9.397546768188476562e+00,9.364231109619140625e+00,9.255084037780761719e+00,9.433053016662597656e+00,9.530193328857421875e+00,9.535110473632812500e+00,9.469538688659667969e+00,9.410194396972656250e+00,9.390193939208984375e+00,5.524025917053222656e+00,6.255494117736816406e+00,6.926712512969970703e+00,7.299913406372070312e+00,7.468737602233886719e+00,7.747393608093261719e+00,7.999258518218994141e+00,8.368913650512695312e+00,8.881312370300292969e+00,9.453855514526367188e+00
2.489999999999999858e+01,9.272514763636360513e+00,9.363068072727269708e+00,9.449631272727270215e+00,9.516548727272725827e+00,9.546862472727269733e+00,9.480443781818181037e+00,9.493910399999998972e+00,9.651879927272725368e+00,9.602779418181818016e+00,9.459523418181817078e+00,4.962919854545444487e+00,6.657635563636358000e+00,7.874092363636339797e+00,7.874923636363635460e+00,8.914762690909061149e+00,9.793916727272707234e+00,9.483076145454537809e+00,9.529544290909072402e+00,9.288447490909073068e+00,9.933625963636355749e+00,9.286327362060546875e+00,9.414391517639160156e+00,9.390765190124511719e+00,9.283287048339843750e+00,9.464830398559570312e+00,9.560148239135742188e+00,9.565683364868164062e+00,9.499630928039550781e+00,9.434692382812500000e+00,9.400455474853515625e+00,5.705410957336425781e+00,6.581277370452880859e+00,7.425472259521484375e+00,7.978646278381347656e+00,8.317301750183105469e+00,8.746259689331054688e+00,9.112926483154296875e+00,9.566258430480957031e+00,1.013412094116210938e+01,1.072002410888671875e+01,9.286327362060546875e+00,9.414391517639160156e+00,9.390765190124511719e+00,9.283287048339843750e+00,9.464830398559570312e+00,9.560148239135742188e+00,9.565683364868164062e+00,9.499630928039550781e+00,9.434692382812500000e+00,9.400455474853515625e+00,5.705410957336425781e+00,6.581277370452880859e+00,7.425472259521484375e+00,7.978646278381347656e+00,8.317301750183105469e+00,8.746259689331054688e+00,9.112926483154296875e+00,9.566258430480957031e+00,1.013412094116210938e+01,1.072002410888671875e+01
2.500000000000000000e+01,9.283127345454543544e+00,9.371741018181817040e+00,9.456336872727272080e+00,9.523254327272724140e+00,9.541736290909089035e+00,9.477395781818179543e+00,9.505548218181816722e+00,9.660663709090908213e+00,9.588924872727272231e+00,9.447719345454544282e+00,4.958680363636355004e+00,7.007795345454541192e+00,7.874369454545445457e+00,7.874147781818167324e+00,9.185203418181801638e+00,9.837087490909075527e+00,9.361571781818179616e+00,9.601199999999979084e+00,9.305710254545441984e+00,1.002140836363636112e+01,9.300235748291015625e+00,9.426027297973632812e+00,9.389770507812500000e+00,9.274785041809082031e+00,9.452692031860351562e+00,9.546195983886718750e+00,9.548059463500976562e+00,9.480350494384765625e+00,9.417066574096679688e+00,9.389229774475097656e+00,5.716080665588378906e+00,6.568014621734619141e+00,7.378682136535644531e+00,7.907249450683593750e+00,8.209011077880859375e+00,8.595735549926757812e+00,8.929229736328125000e+00,9.354007720947265625e+00,9.898683547973632812e+00,1.047976303100585938e+01,9.300235748291015625e+00,9.426027297973632812e+00,9.389770507812500000e+00,9.274785041809082031e+00,9.452692031860351562e+00,9.546195983886718750e+00,9.548059463500976562e+00,9.480350494384765625e+00,9.417066574096679688e+00,9.389229774475097656e+00,5.716080665588378906e+00,6.568014621734619141e+00,7.378682136535644531e+00,7.907249450683593750e+00,8.209011077880859375e+00,8.595735549926757812e+00,8.929229736328125000e+00,9.354007720947265625e+00,9.898683547973632812e+00,1.047976303100585938e+01
2.510000000000000142e+01,9.292215927272724940e+00,9.380247709090907549e+00,9.463014763636362403e+00,9.529959927272724229e+00,9.534642763636361096e+00,9.475677818181816647e+00,9.519984654545453395e+00,9.665346545454545080e+00,9.573878836363634903e+00,9.436746545454543167e+00,4.956796145454534397e+00,7.310849672727260717e+00,7.874230909090901065e+00,7.870601018181806907e+00,9.415964727272710277e+00,9.890316654545447506e+00,9.255695345454551415e+00,9.651353454545439803e+00,9.366531709090898161e+00,1.010791614545453143e+01,9.303618431091308594e+00,9.432515144348144531e+00,9.397760391235351562e+00,9.289320945739746094e+00,9.466950416564941406e+00,9.563842773437500000e+00,9.567110061645507812e+00,9.500299453735351562e+00,9.440614700317382812e+00,9.420877456665039062e+00,5.647633552551269531e+00,6.400979995727539062e+00,7.082055091857910156e+00,7.453667640686035156e+00,7.614768028259277344e+00,7.881629943847656250e+00,8.115750312805175781e+00,8.463200569152832031e+00,8.954440116882324219e+00,9.507103919982910156e+00,9.303618431091308594e+00,9.432515144348144531e+00,9.397760391235351562e+00,9.289320945739746094e+00,9.466950416564941406e+00,9.563842773437500000e+00,9.567110061645507812e+00,9.500299453735351562e+00,9.440614700317382812e+00,9.420877456665039062e+00,5.647633552551269531e+00,6.400979995727539062e+00,7.082055091857910156e+00,7.453667640686035156e+00,7.614768028259277344e+00,7.881629943847656250e+00,8.115750312805175781e+00,8.463200569152832031e+00,8.954440116882324219e+00,9.507103919982910156e+00
2.519999999999999929e+01,9.299863636363634001e+00,9.389918181818179832e+00,9.469692654545452726e+00,9.536610109090906562e+00,9.526690254545453485e+00,9.475317599999998563e+00,9.536776363636363385e+00,9.665124872727272276e+00,9.558472581818179492e+00,9.426106254545453922e+00,4.980238036363634713e+00,7.544936072727268517e+00,7.874258618181815272e+00,7.867636145454522278e+00,9.583770981818167556e+00,9.935482472727267478e+00,9.182016872727276180e+00,9.664930909090893252e+00,9.446638690909098912e+00,1.019143134545452156e+01,9.316280364990234375e+00,9.446858406066894531e+00,9.427776336669921875e+00,9.320610046386718750e+00,9.501201629638671875e+00,9.598124504089355469e+00,9.604709625244140625e+00,9.540417671203613281e+00,9.479390144348144531e+00,9.452414512634277344e+00,5.719124794006347656e+00,6.556947231292724609e+00,7.342335700988769531e+00,7.817335128784179688e+00,8.078781127929687500e+00,8.433923721313476562e+00,8.737848281860351562e+00,9.142466545104980469e+00,9.676429748535156250e+00,1.024872779846191406e+01,9.316280364990234375e+00,9.446858406066894531e+00,9.427776336669921875e+00,9.320610046386718750e+00,9.501201629638671875e+00,9.598124504089355469e+00,9.604709625244140625e+00,9.540417671203613281e+00,9.479390144348144531e+00,9.452414512634277344e+00,5.719124794006347656e+00,6.556947231292724609e+00,7.342335700988769531e+00,7.817335128784179688e+00,8.078781127929687500e+00,8.433923721313476562e+00,8.737848281860351562e+00,9.142466545104980469e+00,9.676429748535156250e+00,1.024872779846191406e+01
2.530000000000000071e+01,9.307539054545454604e+00,9.400669309090906367e+00,9.476370545454544825e+00,9.541320654545453195e+00,9.518183563636361200e+00,9.475289890909088797e+00,9.556699199999998839e+00,9.661301018181816858e+00,9.543842181818181558e+00,9.416657454545452666e+00,5.045132727272713780e+00,7.711827927272713268e+00,7.874147781818196634e+00,7.882044872727254514e+00,9.683717672727256698e+00,9.957926836363629519e+00,9.157300363636368346e+00,9.645008072727257797e+00,9.528990109090900162e+00,1.026929389090907918e+01,9.326096534729003906e+00,9.458073616027832031e+00,9.448733329772949219e+00,9.346757888793945312e+00,9.529713630676269531e+00,9.625672340393066406e+00,9.632907867431640625e+00,9.566706657409667969e+00,9.500185012817382812e+00,9.463274955749511719e+00,5.751667499542236328e+00,6.624037742614746094e+00,7.450058460235595703e+00,7.957658290863037109e+00,8.250550270080566406e+00,8.632162094116210938e+00,8.952130317687988281e+00,9.367876052856445312e+00,9.909968376159667969e+00,1.047677040100097656e+01,9.326096534729003906e+00,9.458073616027832031e+00,9.448733329772949219e+00,9.346757888793945312e+00,9.529713630676269531e+00,9.625672340393066406e+00,9.632907867431640625e+00,9.566706657409667969e+00,9.500185012817382812e+00,9.463274955749511719e+00,5.751667499542236328e+00,6.624037742614746094e+00,7.450058460235595703e+00,7.957658290863037109e+00,8.250550270080566406e+00,8.632162094116210938e+00,8.952130317687988281e+00,9.367876052856445312e+00,9.909968376159667969e+00,1.047677040100097656e+01
2.539999999999999858e+01,9.315353018181816935e+00,9.411060218181816595e+00,9.483076145454543138e+00,9.545033672727271323e+00,9.510979199999997746e+00,9.476398254545452815e+00,9.577813527272727612e+00,9.653071418181816910e+00,9.528574472727271427e+00,9.407929090909089354e+00,5.166304581818167208e+00,7.815265963636342406e+00,7.874203200000007286e+00,7.931283927272721357e+00,9.736725163636343439e+00,9.949253890909103504e+00,9.183319199999992577e+00,9.603250472727259179e+00,9.604940727272731849e+00,1.034225192727268450e+01,9.335824012756347656e+00,9.466098785400390625e+00,9.455767631530761719e+00,9.362059593200683594e+00,9.546313285827636719e+00,9.642621994018554688e+00,9.650648117065429688e+00,9.583542823791503906e+00,9.516979217529296875e+00,9.481963157653808594e+00,5.648798465728759766e+00,6.417903900146484375e+00,7.137141704559326172e+00,7.537014007568359375e+00,7.736620903015136719e+00,8.041752815246582031e+00,8.305833816528320312e+00,8.686014175415039062e+00,9.206965446472167969e+00,9.773083686828613281e+00,9.335824012756347656e+00,9.466098785400390625e+00,9.455767631530761719e+00,9.362059593200683594e+00,9.546313285827636719e+00,9.642621994018554688e+00,9.650648117065429688e+00,9.583542823791503906e+00,9.516979217529296875e+00,9.481963157653808594e+00,5.648798465728759766e+00,6.417903900146484375e+00,7.137141704559326172e+00,7.537014007568359375e+00,7.736620903015136719e+00,8.041752815246582031e+00,8.305833816528320312e+00,8.686014175415039062e+00,9.206965446472167969e+00,9.773083686828613281e+00
2.550000000000000000e+01,9.324053672727272257e+00,9.420952363636361682e+00,9.489781745454543227e+00,9.547749163636360947e+00,9.504162763636362143e+00,9.477395781818181320e+00,9.595990690909090404e+00,9.642264872727270841e+00,9.513251345454543539e+00,9.400503054545453097e+00,5.352953018181809242e+00,7.866555490909067139e+00,7.874286327272742803e+00,8.027268218181809800e+00,9.760416436363618331e+00,9.909685309090916050e+00,9.244390036363627772e+00,9.546862472727259075e+00,9.668089745454540918e+00,1.040587199999996315e+01,9.345259666442871094e+00,9.478630065917968750e+00,9.474984169006347656e+00,9.377273559570312500e+00,9.559734344482421875e+00,9.653114318847656250e+00,9.657753944396972656e+00,9.584848403930664062e+00,9.509289741516113281e+00,9.463318824768066406e+00,5.730704784393310547e+00,6.555920124053955078e+00,7.313977241516113281e+00,7.732285976409912109e+00,7.928472518920898438e+00,8.210941314697265625e+00,8.441112518310546875e+00,8.783430099487304688e+00,9.273931503295898438e+00,9.803835868835449219e+00,9.345259666442871094e+00,9.478630065917968750e+00,9.474984169006347656e+00,9.377273559570312500e+00,9.559734344482421875e+00,9.653114318847656250e+00,9.657753944396972656e+00,9.584848403930664062e+00,9.509289741516113281e+00,9.463318824768066406e+00,5.730704784393310547e+00,6.555920124053955078e+00,7.313977241516113281e+00,7.732285976409912109e+00,7.928472518920898438e+00,8.210941314697265625e+00,8.441112518310546875e+00,8.783430099487304688e+00,9.273931503295898438e+00,9.803835868835449219e+00
2.560000000000000142e+01,9.334361454545454961e+00,9.429597599999997470e+00,9.496487345454543316e+00,9.550436945454542581e+00,9.497678836363636634e+00,9.477866836363634917e+00,9.611480072727269786e+00,9.631984799999999680e+00,9.498094472727272475e+00,9.393797454545454784e+00,5.609068145454535248e+00,7.880964218181793157e+00,7.874397163636376540e+00,8.179418836363636203e+00,9.762051272727244822e+00,9.837558545454546888e+00,9.316433672727265858e+00,9.476342836363622624e+00,9.723009163636358920e+00,1.045137032727268611e+01,9.356392860412597656e+00,9.489279747009277344e+00,9.485072135925292969e+00,9.390568733215332031e+00,9.574256896972656250e+00,9.668396949768066406e+00,9.674129486083984375e+00,9.602939605712890625e+00,9.529912948608398438e+00,9.486400604248046875e+00,5.714290142059326172e+00,6.533798694610595703e+00,7.291984081268310547e+00,7.713722229003906250e+00,7.919478893280029297e+00,8.216073989868164062e+00,8.460545539855957031e+00,8.816288948059082031e+00,9.316339492797851562e+00,9.856105804443359375e+00,9.356392860412597656e+00,9.489279747009277344e+00,9.485072135925292969e+00,9.390568733215332031e+00,9.574256896972656250e+00,9.668396949768066406e+00,9.674129486083984375e+00,9.602939605712890625e+00,9.529912948608398438e+00,9.486400604248046875e+00,5.714290142059326172e+00,6.533798694610595703e+00,7.291984081268310547e+00,7.713722229003906250e+00,7.919478893280029297e+00,8.216073989868164062e+00,8.460545539855957031e+00,8.816288948059082031e+00,9.316339492797851562e+00,9.856105804443359375e+00
2.569999999999999929e+01,9.344281309090909815e+00,9.436275490909089569e+00,9.503165236363635415e+00,9.551185090909088515e+00,9.490613018181816685e+00,9.480138981818180710e+00,9.625916509090908235e+00,9.622757672727271228e+00,9.484073672727271642e+00,9.387618327272726049e+00,5.928858763636359441e+00,7.878027054545434282e+00,7.874369454545444569e+00,8.389121236363630274e+00,9.759224945454514355e+00,9.733400072727265595e+00,9.385789527272708099e+00,9.395016654545452539e+00,9.780394690909098188e+00,1.048201658181813478e+01,9.365130424499511719e+00,9.500256538391113281e+00,9.500791549682617188e+00,9.405771255493164062e+00,9.587035179138183594e+00,9.676837921142578125e+00,9.677377700805664062e+00,9.596610069274902344e+00,9.510929107666015625e+00,9.454633712768554688e+00,5.738121986389160156e+00,6.545209884643554688e+00,7.261575698852539062e+00,7.615089416503906250e+00,7.731262207031250000e+00,7.924371719360351562e+00,8.068288803100585938e+00,8.334948539733886719e+00,8.769070625305175781e+00,9.255028724670410156e+00,9.365130424499511719e+00,9.500256538391113281e+00,9.500791549682617188e+00,9.405771255493164062e+00,9.587035179138183594e+00,9.676837921142578125e+00,9.677377700805664062e+00,9.596610069274902344e+00,9.510929107666015625e+00,9.454633712768554688e+00,5.738121986389160156e+00,6.545209884643554688e+00,7.261575698852539062e+00,7.615089416503906250e+00,7.731262207031250000e+00,7.924371719360351562e+00,8.068288803100585938e+00,8.334948539733886719e+00,8.769070625305175781e+00,9.255028724670410156e+00
2.580000000000000071e+01,9.353868654545454575e+00,9.442953381818179892e+00,9.509843127272725738e+00,9.550021309090906740e+00,9.484877236363633557e+00,9.485403709090908464e+00,9.639660218181816731e+00,9.613752218181815579e+00,9.471188945454544594e+00,9.380968145454545493e+00,6.288023999999998281e+00,7.874868218181802604e+00,7.874507999999988961e+00,8.640110181818160484e+00,9.768729163636340473e+00,9.610537963636357262e+00,9.455228509090872535e+00,9.323028436363619775e+00,9.850304727272733984e+00,1.051080632727267883e+01,9.375328063964843750e+00,9.510972976684570312e+00,9.510624885559082031e+00,9.414161682128906250e+00,9.595368385314941406e+00,9.685855865478515625e+00,9.686683654785156250e+00,9.607132911682128906e+00,9.523164749145507812e+00,9.468601226806640625e+00,5.757531642913818359e+00,6.585913181304931641e+00,7.324576377868652344e+00,7.700755119323730469e+00,7.839384078979492188e+00,8.053936004638671875e+00,8.215007781982421875e+00,8.493666648864746094e+00,8.935378074645996094e+00,9.424215316772460938e+00,9.375328063964843750e+00,9.510972976684570312e+00,9.510624885559082031e+00,9.414161682128906250e+00,9.595368385314941406e+00,9.685855865478515625e+00,9.686683654785156250e+00,9.607132911682128906e+00,9.523164749145507812e+00,9.468601226806640625e+00,5.757531642913818359e+00,6.585913181304931641e+00,7.324576377868652344e+00,7.700755119323730469e+00,7.839384078979492188e+00,8.053936004638671875e+00,8.215007781982421875e+00,8.493666648864746094e+00,8.935378074645996094e+00,9.424215316772460938e+00
2.589999999999999858e+01,9.363068072727269708e+00,9.449631272727270215e+00,9.516548727272725827e+00,9.546862472727269733e+00,9.480443781818181037e+00,9.493910399999998972e+00,9.651879927272725368e+00,9.602779418181818016e+00,9.459523418181817078e+00,9.374345672727271150e+00,6.657635563636358000e+00,7.874092363636339797e+00,7.874923636363635460e+00,8.914762690909061149e+00,9.793916727272707234e+00,9.483076145454537809e+00,9.529544290909072402e+00,9.288447490909073068e+00,9.933625963636355749e+00,1.055126159999995750e+01,9.385779380798339844e+00,9.523569107055664062e+00,9.527495384216308594e+00,9.431732177734375000e+00,9.611136436462402344e+00,9.697792053222656250e+00,9.694129943847656250e+00,9.606615066528320312e+00,9.512401580810546875e+00,9.447414398193359375e+00,5.779309749603271484e+00,6.603341102600097656e+00,7.312554359436035156e+00,7.635753631591796875e+00,7.702263832092285156e+00,7.831712245941162109e+00,7.908490180969238281e+00,8.111389160156250000e+00,8.495857238769531250e+00,8.938899993896484375e+00,9.385779380798339844e+00,9.523569107055664062e+00,9.527495384216308594e+00,9.431732177734375000e+00,9.611136436462402344e+00,9.697792053222656250e+00,9.694129943847656250e+00,9.606615066528320312e+00,9.512401580810546875e+00,9.447414398193359375e+00,5.779309749603271484e+00,6.603341102600097656e+00,7.312554359436035156e+00,7.635753631591796875e+00,7.702263832092285156e+00,7.831712245941162109e+00,7.908490180969238281e+00,8.111389160156250000e+00,8.495857238769531250e+00,8.938899993896484375e+00
2.600000000000000000e+01,9.371741018181817040e+00,9.456336872727272080e+00,9.523254327272724140e+00,9.541736290909089035e+00,9.477395781818179543e+00,9.505548218181816722e+00,9.660663709090908213e+00,9.588924872727272231e+00,9.447719345454544282e+00,9.367279854545452977e+00,7.007795345454541192e+00,7.874369454545445457e+00,7.874147781818167324e+00,9.185203418181801638e+00,9.837087490909075527e+00,9.361571781818179616e+00,9.601199999999979084e+00,9.305710254545441984e+00,1.002140836363636112e+01,1.060135963636359158e+01,9.395934104919433594e+00,9.534838676452636719e+00,9.540482521057128906e+00,9.444521903991699219e+00,9.623131752014160156e+00,9.708346366882324219e+00,9.702853202819824219e+00,9.612499237060546875e+00,9.514751434326171875e+00,9.446152687072753906e+00,5.795680046081542969e+00,6.629611968994140625e+00,7.338311195373535156e+00,7.650561332702636719e+00,7.697136402130126953e+00,7.799879074096679688e+00,7.847985744476318359e+00,8.023396492004394531e+00,8.386196136474609375e+00,8.810889244079589844e+00,9.395934104919433594e+00,9.534838676452636719e+00,9.540482521057128906e+00,9.444521903991699219e+00,9.623131752014160156e+00,9.708346366882324219e+00,9.702853202819824219e+00,9.612499237060546875e+00,9.514751434326171875e+00,9.446152687072753906e+00,5.795680046081542969e+00,6.629611968994140625e+00,7.338311195373535156e+00,7.650561332702636719e+00,7.697136402130126953e+00,7.799879074096679688e+00,7.847985744476318359e+00,8.023396492004394531e+00,8.386196136474609375e+00,8.810889244079589844e+00
2.610000000000000142e+01,9.380247709090907549e+00,9.463014763636362403e+00,9.529959927272724229e+00,9.534642763636361096e+00,9.475677818181816647e+00,9.519984654545453395e+00,9.665346545454545080e+00,9.573878836363634903e+00,9.436746545454543167e+00,9.360601963636362655e+00,7.310849672727260717e+00,7.874230909090901065e+00,7.870601018181806907e+00,9.415964727272710277e+00,9.890316654545447506e+00,9.255695345454551415e+00,9.651353454545439803e+00,9.366531709090898161e+00,1.010791614545453143e+01,1.064333890909086833e+01,9.399732589721679688e+00,9.538026809692382812e+00,9.544695854187011719e+00,9.448934555053710938e+00,9.626890182495117188e+00,9.710814476013183594e+00,9.704000473022460938e+00,9.611709594726562500e+00,9.511670112609863281e+00,9.440816879272460938e+00,5.801382064819335938e+00,6.638613700866699219e+00,7.344529151916503906e+00,7.646990299224853516e+00,7.677934646606445312e+00,7.760476589202880859e+00,7.788002490997314453e+00,7.944190979003906250e+00,8.291687965393066406e+00,8.704463005065917969e+00,9.399732589721679688e+00,9.538026809692382812e+00,9.544695854187011719e+00,9.448934555053710938e+00,9.626890182495117188e+00,9.710814476013183594e+00,9.704000473022460938e+00,9.611709594726562500e+00,9.511670112609863281e+00,9.440816879272460938e+00,5.801382064819335938e+00,6.638613700866699219e+00,7.344529151916503906e+00,7.646990299224853516e+00,7.677934646606445312e+00,7.760476589202880859e+00,7.788002490997314453e+00,7.944190979003906250e+00,8.291687965393066406e+00,8.704463005065917969e+00
2.619999999999999929e+01,9.389918181818179832e+00,9.469692654545452726e+00,9.536610109090906562e+00,9.526690254545453485e+00,9.475317599999998563e+00,9.536776363636363385e+00,9.665124872727272276e+00,9.558472581818179492e+00,9.426106254545453922e+00,9.353896363636362565e+00,7.544936072727268517e+00,7.874258618181815272e+00,7.867636145454522278e+00,9.583770981818167556e+00,9.935482472727267478e+00,9.182016872727276180e+00,9.664930909090893252e+00,9.446638690909098912e+00,1.019143134545452156e+01,1.066639287272723635e+01,9.398199081420898438e+00,9.534436225891113281e+00,9.541016578674316406e+00,9.444318771362304688e+00,9.621664047241210938e+00,9.704962730407714844e+00,9.697728157043457031e+00,9.604958534240722656e+00,9.504346847534179688e+00,9.433098793029785156e+00,5.821840763092041016e+00,6.656735420227050781e+00,7.360078811645507812e+00,7.658863544464111328e+00,7.684782028198242188e+00,7.760976791381835938e+00,7.783450603485107422e+00,7.935399055480957031e+00,8.279624938964843750e+00,8.689802169799804688e+00,9.398199081420898438e+00,9.534436225891113281e+00,9.541016578674316406e+00,9.444318771362304688e+00,9.621664047241210938e+00,9.704962730407714844e+00,9.697728157043457031e+00,9.604958534240722656e+00,9.504346847534179688e+00,9.433098793029785156e+00,5.821840763092041016e+00,6.656735420227050781e+00,7.360078811645507812e+00,7.658863544464111328e+00,7.684782028198242188e+00,7.760976791381835938e+00,7.783450603485107422e+00,7.935399055480957031e+00,8.279624938964843750e+00,8.689802169799804688e+00
2.630000000000000071e+01,9.400669309090906367e+00,9.476370545454544825e+00,9.541320654545453195e+00,9.518183563636361200e+00,9.475289890909088797e+00,9.556699199999998839e+00,9.661301018181816858e+00,9.543842181818181558e+00,9.416657454545452666e+00,9.347634109090906307e+00,7.711827927272713268e+00,7.874147781818196634e+00,7.882044872727254514e+00,9.683717672727256698e+00,9.957926836363629519e+00,9.157300363636368346e+00,9.645008072727257797e+00,9.528990109090900162e+00,1.026929389090907918e+01,1.067229490909087986e+01,9.398767471313476562e+00,9.533701896667480469e+00,9.539759635925292969e+00,9.442129135131835938e+00,9.619014739990234375e+00,9.702022552490234375e+00,9.694486618041992188e+00,9.602005004882812500e+00,9.502101898193359375e+00,9.431779861450195312e+00,5.893296241760253906e+00,6.737382888793945312e+00,7.449607372283935547e+00,7.755980968475341797e+00,7.787797927856445312e+00,7.867877483367919922e+00,7.892630100250244141e+00,8.044505119323730469e+00,8.386875152587890625e+00,8.794580459594726562e+00,9.398767471313476562e+00,9.533701896667480469e+00,9.539759635925292969e+00,9.442129135131835938e+00,9.619014739990234375e+00,9.702022552490234375e+00,9.694486618041992188e+00,9.602005004882812500e+00,9.502101898193359375e+00,9.431779861450195312e+00,5.893296241760253906e+00,6.737382888793945312e+00,7.449607372283935547e+00,7.755980968475341797e+00,7.787797927856445312e+00,7.867877483367919922e+00,7.892630100250244141e+00,8.044505119323730469e+00,8.386875152587890625e+00,8.794580459594726562e+00
2.639999999999999858e+01,9.411060218181816595e+00,9.483076145454543138e+00,9.545033672727271323e+00,9.510979199999997746e+00,9.476398254545452815e+00,9.577813527272727612e+00,9.653071418181816910e+00,9.528574472727271427e+00,9.407929090909089354e+00,9.340928509090907994e+00,7.815265963636342406e+00,7.874203200000007286e+00,7.931283927272721357e+00,9.736725163636343439e+00,9.949253890909103504e+00,9.183319199999992577e+00,9.603250472727259179e+00,9.604940727272731849e+00,1.034225192727268450e+01,1.067021672727270953e+01,9.401944160461425781e+00,9.535685539245605469e+00,9.540549278259277344e+00,9.441871643066406250e+00,9.618562698364257812e+00,9.701788902282714844e+00,9.694494247436523438e+00,9.602891921997070312e+00,9.504406929016113281e+00,9.435956001281738281e+00,6.007370948791503906e+00,6.847100734710693359e+00,7.556889057159423828e+00,7.863209247589111328e+00,7.896678924560546875e+00,7.979667186737060547e+00,8.008433341979980469e+00,8.163717269897460938e+00,8.507807731628417969e+00,8.916931152343750000e+00,9.401944160461425781e+00,9.535685539245605469e+00,9.540549278259277344e+00,9.441871643066406250e+00,9.618562698364257812e+00,9.701788902282714844e+00,9.694494247436523438e+00,9.602891921997070312e+00,9.504406929016113281e+00,9.435956001281738281e+00,6.007370948791503906e+00,6.847100734710693359e+00,7.556889057159423828e+00,7.863209247589111328e+00,7.896678924560546875e+00,7.979667186737060547e+00,8.008433341979980469e+00,8.163717269897460938e+00,8.507807731628417969e+00,8.916931152343750000e+00
2.650000000000000000e+01,9.420952363636361682e+00,9.489781745454543227e+00,9.547749163636360947e+00,9.504162763636362143e+00,9.477395781818181320e+00,9.595990690909090404e+00,9.642264872727270841e+00,9.513251345454543539e+00,9.400503054545453097e+00,9.334195199999998138e+00,7.866555490909067139e+00,7.874286327272742803e+00,8.027268218181809800e+00,9.760416436363618331e+00,9.909685309090916050e+00,9.244390036363627772e+00,9.546862472727259075e+00,9.668089745454540918e+00,1.040587199999996315e+01,1.066797229090906640e+01,9.411092758178710938e+00,9.544033050537109375e+00,9.546024322509765625e+00,9.446485519409179688e+00,9.623575210571289062e+00,9.708160400390625000e+00,9.702212333679199219e+00,9.613158226013183594e+00,9.518451690673828125e+00,9.454753875732421875e+00,6.167235851287841797e+00,6.985890865325927734e+00,7.680866241455078125e+00,7.981309413909912109e+00,8.016785621643066406e+00,8.108730316162109375e+00,8.150759696960449219e+00,8.319998741149902344e+00,8.674659729003906250e+00,9.094436645507812500e+00,9.411092758178710938e+00,9.544033050537109375e+00,9.546024322509765625e+00,9.446485519409179688e+00,9.623575210571289062e+00,9.708160400390625000e+00,9.702212333679199219e+00,9.613158226013183594e+00,9.518451690673828125e+00,9.454753875732421875e+00,6.167235851287841797e+00,6.985890865325927734e+00,7.680866241455078125e+00,7.981309413909912109e+00,8.016785621643066406e+00,8.108730316162109375e+00,8.150759696960449219e+00,8.319998741149902344e+00,8.674659729003906250e+00,9.094436645507812500e+00
2.660000000000000142e+01,9.429597599999997470e+00,9.496487345454543316e+00,9.550436945454542581e+00,9.497678836363636634e+00,9.477866836363634917e+00,9.611480072727269786e+00,9.631984799999999680e+00,9.498094472727272475e+00,9.393797454545454784e+00,9.327489599999998049e+00,7.880964218181793157e+00,7.874397163636376540e+00,8.179418836363636203e+00,9.762051272727244822e+00,9.837558545454546888e+00,9.316433672727265858e+00,9.476342836363622624e+00,9.723009163636358920e+00,1.045137032727268611e+01,1.066761207272725187e+01,9.429933547973632812e+00,9.561124801635742188e+00,9.555049896240234375e+00,9.452817916870117188e+00,9.631811141967773438e+00,9.721895217895507812e+00,9.721824645996093750e+00,9.643053054809570312e+00,9.562576293945312500e+00,9.515665054321289062e+00,6.350721836090087891e+00,7.120180606842041016e+00,7.793331146240234375e+00,8.105960845947265625e+00,8.181507110595703125e+00,8.336418151855468750e+00,8.452776908874511719e+00,8.696352005004882812e+00,9.109899520874023438e+00,9.585294723510742188e+00,9.429933547973632812e+00,9.561124801635742188e+00,9.555049896240234375e+00,9.452817916870117188e+00,9.631811141967773438e+00,9.721895217895507812e+00,9.721824645996093750e+00,9.643053054809570312e+00,9.562576293945312500e+00,9.515665054321289062e+00,6.350721836090087891e+00,7.120180606842041016e+00,7.793331146240234375e+00,8.105960845947265625e+00,8.181507110595703125e+00,8.336418151855468750e+00,8.452776908874511719e+00,8.696352005004882812e+00,9.109899520874023438e+00,9.585294723510742188e+00
2.669999999999999929e+01,9.436275490909089569e+00,9.503165236363635415e+00,9.551185090909088515e+00,9.490613018181816685e+00,9.480138981818180710e+00,9.625916509090908235e+00,9.622757672727271228e+00,9.484073672727271642e+00,9.387618327272726049e+00,9.320783999999997960e+00,7.878027054545434282e+00,7.874369454545444569e+00,8.389121236363630274e+00,9.759224945454514355e+00,9.733400072727265595e+00,9.385789527272708099e+00,9.395016654545452539e+00,9.780394690909098188e+00,1.048201658181813478e+01,1.066786145454544155e+01,9.448415756225585938e+00,9.575358390808105469e+00,9.558693885803222656e+00,9.455160140991210938e+00,9.636934280395507812e+00,9.733775138854980469e+00,9.741639137268066406e+00,9.675879478454589844e+00,9.613519668579101562e+00,9.588449478149414062e+00,6.536651134490966797e+00,7.205830574035644531e+00,7.817032814025878906e+00,8.115204811096191406e+00,8.216792106628417969e+00,8.432039260864257812e+00,8.631336212158203125e+00,8.965212821960449219e+00,9.453008651733398438e+00,1.000517463684082031e+01,9.448415756225585938e+00,9.575358390808105469e+00,9.558693885803222656e+00,9.455160140991210938e+00,9.636934280395507812e+00,9.733775138854980469e+00,9.741639137268066406e+00,9.675879478454589844e+00,9.613519668579101562e+00,9.588449478149414062e+00,6.536651134490966797e+00,7.205830574035644531e+00,7.817032814025878906e+00,8.115204811096191406e+00,8.216792106628417969e+00,8.432039260864257812e+00,8.631336212158203125e+00,8.965212821960449219e+00,9.453008651733398438e+00,1.000517463684082031e+01
2.680000000000000071e+01,9.442953381818179892e+00,9.509843127272725738e+00,9.550021309090906740e+00,9.484877236363633557e+00,9.485403709090908464e+00,9.639660218181816731e+00,9.613752218181815579e+00,9.471188945454544594e+00,9.380968145454545493e+00,9.314078399999999647e+00,7.874868218181802604e+00,7.874507999999988961e+00,8.640110181818160484e+00,9.768729163636340473e+00,9.610537963636357262e+00,9.455228509090872535e+00,9.323028436363619775e+00,9.850304727272733984e+00,1.051080632727267883e+01,1.066799999999999038e+01,9.472847938537597656e+00,9.601119041442871094e+00,9.589065551757812500e+00,9.509096145629882812e+00,9.692970275878906250e+00,9.782771110534667969e+00,9.784876823425292969e+00,9.713060379028320312e+00,9.649330139160156250e+00,9.625122070312500000e+00,6.837693214416503906e+00,7.463971138000488281e+00,8.002454757690429688e+00,8.194326400756835938e+00,8.166692733764648438e+00,8.236578941345214844e+00,8.292642593383789062e+00,8.497703552246093750e+00,8.873451232910156250e+00,9.372863769531250000e+00,9.472847938537597656e+00,9.601119041442871094e+00,9.589065551757812500e+00,9.509096145629882812e+00,9.692970275878906250e+00,9.782771110534667969e+00,9.784876823425292969e+00,9.713060379028320312e+00,9.649330139160156250e+00,9.625122070312500000e+00,6.837693214416503906e+00,7.463971138000488281e+00,8.002454757690429688e+00,8.194326400756835938e+00,8.166692733764648438e+00,8.236578941345214844e+00,8.292642593383789062e+00,8.497703552246093750e+00,8.873451232910156250e+00,9.372863769531250000e+00
2.689999999999999858e+01,9.449631272727270215e+00,9.516548727272725827e+00,9.546862472727269733e+00,9.480443781818181037e+00,9.493910399999998972e+00,9.651879927272725368e+00,9.602779418181818016e+00,9.459523418181817078e+00,9.374345672727271150e+00,9.307345090909088015e+00,7.874092363636339797e+00,7.874923636363635460e+00,8.914762690909061149e+00,9.793916727272707234e+00,9.483076145454537809e+00,9.529544290909072402e+00,9.288447490909073068e+00,9.933625963636355749e+00,1.055126159999995750e+01,1.066799999999997794e+01,9.485187530517578125e+00,9.609663963317871094e+00,9.597005844116210938e+00,9.523345947265625000e+00,9.709377288818359375e+00,9.799064636230468750e+00,9.799068450927734375e+00,9.723927497863769531e+00,9.656579017639160156e+00,9.628561973571777344e+00,7.161906242370605469e+00,7.734707832336425781e+00,8.218026161193847656e+00,8.361600875854492188e+00,8.293910980224609375e+00,8.323066711425781250e+00,8.339003562927246094e+00,8.513062477111816406e+00,8.866005897521972656e+00,9.347296714782714844e+00,9.485187530517578125e+00,9.609663963317871094e+00,9.597005844116210938e+00,9.523345947265625000e+00,9.709377288818359375e+00,9.799064636230468750e+00,9.799068450927734375e+00,9.723927497863769531e+00,9.656579017639160156e+00,9.628561973571777344e+00,7.161906242370605469e+00,7.734707832336425781e+00,8.218026161193847656e+00,8.361600875854492188e+00,8.293910980224609375e+00,8.323066711425781250e+00,8.339003562927246094e+00,8.513062477111816406e+00,8.866005897521972656e+00,9.347296714782714844e+00
2.700000000000000000e+01,9.456336872727272080e+00,9.523254327272724140e+00,9.541736290909089035e+00,9.477395781818179543e+00,9.505548218181816722e+00,9.660663709090908213e+00,9.588924872727272231e+00,9.447719345454544282e+00,9.367279854545452977e+00,9.300639490909089702e+00,7.874369454545445457e+00,7.874147781818167324e+00,9.185203418181801638e+00,9.837087490909075527e+00,9.361571781818179616e+00,9.601199999999979084e+00,9.305710254545441984e+00,1.002140836363636112e+01,1.060135963636359158e+01,1.066799999999996729e+01,9.497703552246093750e+00,9.617197036743164062e+00,9.603563308715820312e+00,9.535848617553710938e+00,9.724782943725585938e+00,9.815587043762207031e+00,9.816740036010742188e+00,9.740268707275390625e+00,9.670293807983398438e+00,9.639634132385253906e+00,7.393472671508789062e+00,7.844803333282470703e+00,8.219749450683593750e+00,8.276118278503417969e+00,8.144932746887207031e+00,8.127361297607421875e+00,8.114993095397949219e+00,8.281506538391113281e+00,8.637569427490234375e+00,9.127658843994140625e+00,9.497703552246093750e+00,9.617197036743164062e+00,9.603563308715820312e+00,9.535848617553710938e+00,9.724782943725585938e+00,9.815587043762207031e+00,9.816740036010742188e+00,9.740268707275390625e+00,9.670293807983398438e+00,9.639634132385253906e+00,7.393472671508789062e+00,7.844803333282470703e+00,8.219749450683593750e+00,8.276118278503417969e+00,8.144932746887207031e+00,8.127361297607421875e+00,8.114993095397949219e+00,8.281506538391113281e+00,8.637569427490234375e+00,9.127658843994140625e+00
2.710000000000000142e+01,9.463014763636362403e+00,9.529959927272724229e+00,9.534642763636361096e+00,9.475677818181816647e+00,9.519984654545453395e+00,9.665346545454545080e+00,9.573878836363634903e+00,9.436746545454543167e+00,9.360601963636362655e+00,9.293878472727270079e+00,7.874230909090901065e+00,7.870601018181806907e+00,9.415964727272710277e+00,9.890316654545447506e+00,9.255695345454551415e+00,9.651353454545439803e+00,9.366531709090898161e+00,1.010791614545453143e+01,1.064333890909086833e+01,1.066799999999995663e+01,9.513055801391601562e+00,9.637780189514160156e+00,9.624206542968750000e+00,9.550404548645019531e+00,9.738337516784667969e+00,9.829799652099609375e+00,9.834625244140625000e+00,9.762243270874023438e+00,9.696586608886718750e+00,9.671232223510742188e+00,7.671525955200195312e+00,8.102009773254394531e+00,8.462882995605468750e+00,8.508257865905761719e+00,8.367346763610839844e+00,8.352893829345703125e+00,8.357614517211914062e+00,8.542576789855957031e+00,8.913158416748046875e+00,9.419469833374023438e+00,9.513055801391601562e+00,9.637780189514160156e+00,9.624206542968750000e+00,9.550404548645019531e+00,9.738337516784667969e+00,9.829799652099609375e+00,9.834625244140625000e+00,9.762243270874023438e+00,9.696586608886718750e+00,9.671232223510742188e+00,7.671525955200195312e+00,8.102009773254394531e+00,8.462882995605468750e+00,8.508257865905761719e+00,8.367346763610839844e+00,8.352893829345703125e+00,8.357614517211914062e+00,8.542576789855957031e+00,8.913158416748046875e+00,9.419469833374023438e+00
2.719999999999999929e+01,9.469692654545452726e+00,9.536610109090906562e+00,9.526690254545453485e+00,9.475317599999998563e+00,9.536776363636363385e+00,9.665124872727272276e+00,9.558472581818179492e+00,9.426106254545453922e+00,9.353896363636362565e+00,9.287145163636362000e+00,7.874258618181815272e+00,7.867636145454522278e+00,9.583770981818167556e+00,9.935482472727267478e+00,9.182016872727276180e+00,9.664930909090893252e+00,9.446638690909098912e+00,1.019143134545452156e+01,1.066639287272723635e+01,1.066786145454543089e+01,9.522052764892578125e+00,9.647317886352539062e+00,9.635818481445312500e+00,9.561001777648925781e+00,9.748754501342773438e+00,9.839685440063476562e+00,9.843761444091796875e+00,9.771442413330078125e+00,9.706203460693359375e+00,9.681073188781738281e+00,7.936000347137451172e+00,8.393301010131835938e+00,8.776977539062500000e+00,8.840093612670898438e+00,8.710306167602539062e+00,8.698839187622070312e+00,8.699672698974609375e+00,8.876134872436523438e+00,9.236083984375000000e+00,9.731119155883789062e+00,9.522052764892578125e+00,9.647317886352539062e+00,9.635818481445312500e+00,9.561001777648925781e+00,9.748754501342773438e+00,9.839685440063476562e+00,9.843761444091796875e+00,9.771442413330078125e+00,9.706203460693359375e+00,9.681073188781738281e+00,7.936000347137451172e+00,8.393301010131835938e+00,8.776977539062500000e+00,8.840093612670898438e+00,8.710306167602539062e+00,8.698839187622070312e+00,8.699672698974609375e+00,8.876134872436523438e+00,9.236083984375000000e+00,9.731119155883789062e+00
2.730000000000000071e+01,9.476370545454544825e+00,9.541320654545453195e+00,9.518183563636361200e+00,9.475289890909088797e+00,9.556699199999998839e+00,9.661301018181816858e+00,9.543842181818181558e+00,9.416657454545452666e+00,9.347634109090906307e+00,9.280411854545453920e+00,7.874147781818196634e+00,7.882044872727254514e+00,9.683717672727256698e+00,9.957926836363629519e+00,9.157300363636368346e+00,9.645008072727257797e+00,9.528990109090900162e+00,1.026929389090907918e+01,1.067229490909087986e+01,1.066775061818180603e+01,9.511137962341308594e+00,9.599815368652343750e+00,9.561545372009277344e+00,9.489177703857421875e+00,9.667229652404785156e+00,9.744027137756347656e+00,9.732970237731933594e+00,9.641576766967773438e+00,9.556879043579101562e+00,9.516027450561523438e+00,7.829201698303222656e+00,8.001169204711914062e+00,8.108048439025878906e+00,7.925099372863769531e+00,7.603195190429687500e+00,7.426294326782226562e+00,7.296810626983642578e+00,7.402015209197998047e+00,7.733139038085937500e+00,8.225072860717773438e+00,9.511137962341308594e+00,9.599815368652343750e+00,9.561545372009277344e+00,9.489177703857421875e+00,9.667229652404785156e+00,9.744027137756347656e+00,9.732970237731933594e+00,9.641576766967773438e+00,9.556879043579101562e+00,9.516027450561523438e+00,7.829201698303222656e+00,8.001169204711914062e+00,8.108048439025878906e+00,7.925099372863769531e+00,7.603195190429687500e+00,7.426294326782226562e+00,7.296810626983642578e+00,7.402015209197998047e+00,7.733139038085937500e+00,8.225072860717773438e+00
2.739999999999999858e+01,9.483076145454543138e+00,9.545033672727271323e+00,9.510979199999997746e+00,9.476398254545452815e+00,9.577813527272727612e+00,9.653071418181816910e+00,9.528574472727271427e+00,9.407929090909089354e+00,9.340928509090907994e+00,9.273678545454544064e+00,7.874203200000007286e+00,7.931283927272721357e+00,9.736725163636343439e+00,9.949253890909103504e+00,9.183319199999992577e+00,9.603250472727259179e+00,9.604940727272731849e+00,1.034225192727268450e+01,1.067021672727270953e+01,1.066766749090909272e+01,9.511837005615234375e+00,9.596640586853027344e+00,9.558658599853515625e+00,9.498924255371093750e+00,9.682729721069335938e+00,9.762524604797363281e+00,9.753170967102050781e+00,9.660665512084960938e+00,9.573600769042968750e+00,9.529306411743164062e+00,7.841981887817382812e+00,7.934023857116699219e+00,7.970521926879882812e+00,7.730512619018554688e+00,7.367786407470703125e+00,7.161379814147949219e+00,7.011992454528808594e+00,7.107075691223144531e+00,7.433409690856933594e+00,7.920355319976806641e+00,9.511837005615234375e+00,9.596640586853027344e+00,9.558658599853515625e+00,9.498924255371093750e+00,9.682729721069335938e+00,9.762524604797363281e+00,9.753170967102050781e+00,9.660665512084960938e+00,9.573600769042968750e+00,9.529306411743164062e+00,7.841981887817382812e+00,7.934023857116699219e+00,7.970521926879882812e+00,7.730512619018554688e+00,7.367786407470703125e+00,7.161379814147949219e+00,7.011992454528808594e+00,7.107075691223144531e+00,7.433409690856933594e+00,7.920355319976806641e+00
2.750000000000000000e+01,9.489781745454543227e+00,9.547749163636360947e+00,9.504162763636362143e+00,9.477395781818181320e+00,9.595990690909090404e+00,9.642264872727270841e+00,9.513251345454543539e+00,9.400503054545453097e+00,9.334195199999998138e+00,9.266945236363635985e+00,7.874286327272742803e+00,8.027268218181809800e+00,9.760416436363618331e+00,9.909685309090916050e+00,9.244390036363627772e+00,9.546862472727259075e+00,9.668089745454540918e+00,1.040587199999996315e+01,1.066797229090906640e+01,1.066761207272728740e+01,9.515586853027343750e+00,9.625659942626953125e+00,9.622009277343750000e+00,9.569079399108886719e+00,9.754392623901367188e+00,9.829014778137207031e+00,9.810396194458007812e+00,9.696970939636230469e+00,9.579580307006835938e+00,9.500606536865234375e+00,8.140305519104003906e+00,8.382301330566406250e+00,8.468617439270019531e+00,8.174920082092285156e+00,7.655420303344726562e+00,7.219511985778808594e+00,6.814927101135253906e+00,6.650109291076660156e+00,6.762438774108886719e+00,7.060092926025390625e+00,9.515586853027343750e+00,9.625659942626953125e+00,9.622009277343750000e+00,9.569079399108886719e+00,9.754392623901367188e+00,9.829014778137207031e+00,9.810396194458007812e+00,9.696970939636230469e+00,9.579580307006835938e+00,9.500606536865234375e+00,8.140305519104003906e+00,8.382301330566406250e+00,8.468617439270019531e+00,8.174920082092285156e+00,7.655420303344726562e+00,7.219511985778808594e+00,6.814927101135253906e+00,6.650109291076660156e+00,6.762438774108886719e+00,7.060092926025390625e+00
2.760000000000000142e+01,9.496487345454543316e+00,9.550436945454542581e+00,9.497678836363636634e+00,9.477866836363634917e+00,9.611480072727269786e+00,9.631984799999999680e+00,9.498094472727272475e+00,9.393797454545454784e+00,9.327489599999998049e+00,9.260239636363634119e+00,7.874397163636376540e+00,8.179418836363636203e+00,9.762051272727244822e+00,9.837558545454546888e+00,9.316433672727265858e+00,9.476342836363622624e+00,9.723009163636358920e+00,1.045137032727268611e+01,1.066761207272725187e+01,1.066758436363638651e+01,9.526836395263671875e+00,9.650740623474121094e+00,9.647809982299804688e+00,9.566448211669921875e+00,9.746082305908203125e+00,9.824794769287109375e+00,9.817303657531738281e+00,9.725466728210449219e+00,9.635079383850097656e+00,9.585525512695312500e+00,8.311359405517578125e+00,8.746586799621582031e+00,9.050044059753417969e+00,8.973976135253906250e+00,8.653071403503417969e+00,8.418478012084960938e+00,8.207535743713378906e+00,8.194138526916503906e+00,8.408978462219238281e+00,8.787981033325195312e+00,9.526836395263671875e+00,9.650740623474121094e+00,9.647809982299804688e+00,9.566448211669921875e+00,9.746082305908203125e+00,9.824794769287109375e+00,9.817303657531738281e+00,9.725466728210449219e+00,9.635079383850097656e+00,9.585525512695312500e+00,8.311359405517578125e+00,8.746586799621582031e+00,9.050044059753417969e+00,8.973976135253906250e+00,8.653071403503417969e+00,8.418478012084960938e+00,8.207535743713378906e+00,8.194138526916503906e+00,8.408978462219238281e+00,8.787981033325195312e+00
2.769999999999999929e+01,9.503165236363635415e+00,9.551185090909088515e+00,9.490613018181816685e+00,9.480138981818180710e+00,9.625916509090908235e+00,9.622757672727271228e+00,9.484073672727271642e+00,9.387618327272726049e+00,9.320783999999997960e+00,9.253506327272724263e+00,7.874369454545444569e+00,8.389121236363630274e+00,9.759224945454514355e+00,9.733400072727265595e+00,9.385789527272708099e+00,9.395016654545452539e+00,9.780394690909098188e+00,1.048201658181813478e+01,1.066786145454544155e+01,1.066758436363639362e+01,9.534976005554199219e+00,9.648563385009765625e+00,9.629684448242187500e+00,9.548221588134765625e+00,9.733142852783203125e+00,9.821744918823242188e+00,9.827092170715332031e+00,9.755441665649414062e+00,9.690550804138183594e+00,9.667656898498535156e+00,8.145277023315429688e+00,8.495885848999023438e+00,8.795578956604003906e+00,8.794952392578125000e+00,8.620018959045410156e+00,8.584807395935058594e+00,8.591069221496582031e+00,8.789631843566894531e+00,9.174736976623535156e+00,9.698367118835449219e+00,9.534976005554199219e+00,9.648563385009765625e+00,9.629684448242187500e+00,9.548221588134765625e+00,9.733142852783203125e+00,9.821744918823242188e+00,9.827092170715332031e+00,9.755441665649414062e+00,9.690550804138183594e+00,9.667656898498535156e+00,8.145277023315429688e+00,8.495885848999023438e+00,8.795578956604003906e+00,8.794952392578125000e+00,8.620018959045410156e+00,8.584807395935058594e+00,8.591069221496582031e+00,8.789631843566894531e+00,9.174736976623535156e+00,9.698367118835449219e+00
2.780000000000000071e+01,9.509843127272725738e+00,9.550021309090906740e+00,9.484877236363633557e+00,9.485403709090908464e+00,9.639660218181816731e+00,9.613752218181815579e+00,9.471188945454544594e+00,9.380968145454545493e+00,9.314078399999999647e+00,9.246773018181816184e+00,7.874507999999988961e+00,8.640110181818160484e+00,9.768729163636340473e+00,9.610537963636357262e+00,9.455228509090872535e+00,9.323028436363619775e+00,9.850304727272733984e+00,1.051080632727267883e+01,1.066799999999999038e+01,1.066761207272731049e+01,9.534629821777343750e+00,9.641508102416992188e+00,9.631753921508789062e+00,9.574653625488281250e+00,9.760136604309082031e+00,9.833745956420898438e+00,9.814691543579101562e+00,9.701335906982421875e+00,9.583625793457031250e+00,9.503616333007812500e+00,8.151248931884765625e+00,8.415610313415527344e+00,8.542862892150878906e+00,8.310036659240722656e+00,7.847096443176269531e+00,7.463892936706542969e+00,7.109639167785644531e+00,6.987035274505615234e+00,7.130143165588378906e+00,7.448685169219970703e+00,9.534629821777343750e+00,9.641508102416992188e+00,9.631753921508789062e+00,9.574653625488281250e+00,9.760136604309082031e+00,9.833745956420898438e+00,9.814691543579101562e+00,9.701335906982421875e+00,9.583625793457031250e+00,9.503616333007812500e+00,8.151248931884765625e+00,8.415610313415527344e+00,8.542862892150878906e+00,8.310036659240722656e+00,7.847096443176269531e+00,7.463892936706542969e+00,7.109639167785644531e+00,6.987035274505615234e+00,7.130143165588378906e+00,7.448685169219970703e+00
2.789999999999999858e+01,9.516548727272725827e+00,9.546862472727269733e+00,9.480443781818181037e+00,9.493910399999998972e+00,9.651879927272725368e+00,9.602779418181818016e+00,9.459523418181817078e+00,9.374345672727271150e+00,9.307345090909088015e+00,9.240039709090908104e+00,7.874923636363635460e+00,8.914762690909061149e+00,9.793916727272707234e+00,9.483076145454537809e+00,9.529544290909072402e+00,9.288447490909073068e+00,9.933625963636355749e+00,1.055126159999995750e+01,1.066799999999997794e+01,1.066766749090913180e+01,9.550125122070312500e+00,9.674618721008300781e+00,9.682358741760253906e+00,9.603132247924804688e+00,9.785244941711425781e+00,9.857929229736328125e+00,9.846961021423339844e+00,9.745310783386230469e+00,9.636479377746582031e+00,9.559762001037597656e+00,8.387811660766601562e+00,8.911169052124023438e+00,9.318427085876464844e+00,9.345880508422851562e+00,9.104226112365722656e+00,8.923078536987304688e+00,8.743756294250488281e+00,8.748635292053222656e+00,8.975573539733886719e+00,9.338010787963867188e+00,9.550125122070312500e+00,9.674618721008300781e+00,9.682358741760253906e+00,9.603132247924804688e+00,9.785244941711425781e+00,9.857929229736328125e+00,9.846961021423339844e+00,9.745310783386230469e+00,9.636479377746582031e+00,9.559762001037597656e+00,8.387811660766601562e+00,8.911169052124023438e+00,9.318427085876464844e+00,9.345880508422851562e+00,9.104226112365722656e+00,8.923078536987304688e+00,8.743756294250488281e+00,8.748635292053222656e+00,8.975573539733886719e+00,9.338010787963867188e+00
2.800000000000000000e+01,9.523254327272724140e+00,9.541736290909089035e+00,9.477395781818179543e+00,9.505548218181816722e+00,9.660663709090908213e+00,9.588924872727272231e+00,9.447719345454544282e+00,9.367279854545452977e+00,9.300639490909089702e+00,9.233334109090908015e+00,7.874147781818167324e+00,9.185203418181801638e+00,9.837087490909075527e+00,9.361571781818179616e+00,9.601199999999979084e+00,9.305710254545441984e+00,1.002140836363636112e+01,1.060135963636359158e+01,1.066799999999996729e+01,1.066775061818184511e+01,9.561076164245605469e+00,9.674466133117675781e+00,9.655646324157714844e+00,9.569857597351074219e+00,9.756723403930664062e+00,9.844392776489257812e+00,9.849984169006347656e+00,9.778930664062500000e+00,9.712528228759765625e+00,9.684478759765625000e+00,8.208346366882324219e+00,8.648082733154296875e+00,9.062488555908203125e+00,9.197747230529785156e+00,9.144390106201171875e+00,9.213945388793945312e+00,9.307900428771972656e+00,9.574471473693847656e+00,1.000667953491210938e+01,1.055516242980957031e+01,9.561076164245605469e+00,9.674466133117675781e+00,9.655646324157714844e+00,9.569857597351074219e+00,9.756723403930664062e+00,9.844392776489257812e+00,9.849984169006347656e+00,9.778930664062500000e+00,9.712528228759765625e+00,9.684478759765625000e+00,8.208346366882324219e+00,8.648082733154296875e+00,9.062488555908203125e+00,9.197747230529785156e+00,9.144390106201171875e+00,9.213945388793945312e+00,9.307900428771972656e+00,9.574471473693847656e+00,1.000667953491210938e+01,1.055516242980957031e+01
2.810000000000000142e+01,9.529959927272724229e+00,9.534642763636361096e+00,9.475677818181816647e+00,9.519984654545453395e+00,9.665346545454545080e+00,9.573878836363634903e+00,9.436746545454543167e+00,9.360601963636362655e+00,9.293878472727270079e+00,9.226600799999998159e+00,7.870601018181806907e+00,9.415964727272710277e+00,9.890316654545447506e+00,9.255695345454551415e+00,9.651353454545439803e+00,9.366531709090898161e+00,1.010791614545453143e+01,1.064333890909086833e+01,1.066799999999995663e+01,1.066786145454546642e+01,9.567526817321777344e+00,9.680444717407226562e+00,9.657170295715332031e+00,9.571339607238769531e+00,9.756527900695800781e+00,9.840404510498046875e+00,9.840945243835449219e+00,9.761812210083007812e+00,9.685746192932128906e+00,9.648471832275390625e+00,8.198169708251953125e+00,8.615588188171386719e+00,8.992898941040039062e+00,9.084161758422851562e+00,8.972598075866699219e+00,8.976768493652343750e+00,9.009336471557617188e+00,9.220864295959472656e+00,9.611319541931152344e+00,1.012636375427246094e+01,9.567526817321777344e+00,9.680444717407226562e+00,9.657170295715332031e+00,9.571339607238769531e+00,9.756527900695800781e+00,9.840404510498046875e+00,9.840945243835449219e+00,9.761812210083007812e+00,9.685746192932128906e+00,9.648471832275390625e+00,8.198169708251953125e+00,8.615588188171386719e+00,8.992898941040039062e+00,9.084161758422851562e+00,8.972598075866699219e+00,8.976768493652343750e+00,9.009336471557617188e+00,9.220864295959472656e+00,9.611319541931152344e+00,1.012636375427246094e+01
2.819999999999999929e+01,9.536610109090906562e+00,9.526690254545453485e+00,9.475317599999998563e+00,9.536776363636363385e+00,9.665124872727272276e+00,9.558472581818179492e+00,9.426106254545453922e+00,9.353896363636362565e+00,9.287145163636362000e+00,9.219895199999998070e+00,7.867636145454522278e+00,9.583770981818167556e+00,9.935482472727267478e+00,9.182016872727276180e+00,9.664930909090893252e+00,9.446638690909098912e+00,1.019143134545452156e+01,1.066639287272723635e+01,1.066786145454543089e+01,1.066799999999998860e+01,9.563877105712890625e+00,9.688070297241210938e+00,9.686483383178710938e+00,9.612418174743652344e+00,9.793072700500488281e+00,9.867774963378906250e+00,9.855613708496093750e+00,9.752092361450195312e+00,9.645465850830078125e+00,9.578108787536621094e+00,8.262830734252929688e+00,8.635585784912109375e+00,8.861049652099609375e+00,8.691442489624023438e+00,8.269157409667968750e+00,7.932300567626953125e+00,7.629261493682861328e+00,7.540579795837402344e+00,7.703840732574462891e+00,8.038705825805664062e+00,9.563877105712890625e+00,9.688070297241210938e+00,9.686483383178710938e+00,9.612418174743652344e+00,9.793072700500488281e+00,9.867774963378906250e+00,9.855613708496093750e+00,9.752092361450195312e+00,9.645465850830078125e+00,9.578108787536621094e+00,8.262830734252929688e+00,8.635585784912109375e+00,8.861049652099609375e+00,8.691442489624023438e+00,8.269157409667968750e+00,7.932300567626953125e+00,7.629261493682861328e+00,7.540579795837402344e+00,7.703840732574462891e+00,8.038705825805664062e+00
2.830000000000000071e+01,9.541320654545453195e+00,9.518183563636361200e+00,9.475289890909088797e+00,9.556699199999998839e+00,9.661301018181816858e+00,9.543842181818181558e+00,9.416657454545452666e+00,9.347634109090906307e+00,9.280411854545453920e+00,9.213189599999997981e+00,7.882044872727254514e+00,9.683717672727256698e+00,9.957926836363629519e+00,9.157300363636368346e+00,9.645008072727257797e+00,9.528990109090900162e+00,1.026929389090907918e+01,1.067229490909087986e+01,1.066775061818180603e+01,1.066799999999998860e+01,9.575575828552246094e+00,9.698314666748046875e+00,9.696755409240722656e+00,9.617389678955078125e+00,9.798014640808105469e+00,9.870413780212402344e+00,9.856185913085937500e+00,9.752191543579101562e+00,9.644101142883300781e+00,9.572330474853515625e+00,8.358544349670410156e+00,8.841704368591308594e+00,9.192189216613769531e+00,9.159314155578613281e+00,8.855067253112792969e+00,8.611794471740722656e+00,8.378013610839843750e+00,8.337171554565429688e+00,8.529542922973632812e+00,8.875060081481933594e+00,9.575575828552246094e+00,9.698314666748046875e+00,9.696755409240722656e+00,9.617389678955078125e+00,9.798014640808105469e+00,9.870413780212402344e+00,9.856185913085937500e+00,9.752191543579101562e+00,9.644101142883300781e+00,9.572330474853515625e+00,8.358544349670410156e+00,8.841704368591308594e+00,9.192189216613769531e+00,9.159314155578613281e+00,8.855067253112792969e+00,8.611794471740722656e+00,8.378013610839843750e+00,8.337171554565429688e+00,8.529542922973632812e+00,8.875060081481933594e+00
2.839999999999999858e+01,9.545033672727271323e+00,9.510979199999997746e+00,9.476398254545452815e+00,9.577813527272727612e+00,9.653071418181816910e+00,9.528574472727271427e+00,9.407929090909089354e+00,9.340928509090907994e+00,9.273678545454544064e+00,9.206483999999997891e+00,7.931283927272721357e+00,9.736725163636343439e+00,9.949253890909103504e+00,9.183319199999992577e+00,9.603250472727259179e+00,9.604940727272731849e+00,1.034225192727268450e+01,1.067021672727270953e+01,1.066766749090909272e+01,1.066772290909088916e+01,9.573492050170898438e+00,9.684656143188476562e+00,9.680422782897949219e+00,9.623786926269531250e+00,9.810321807861328125e+00,9.887498855590820312e+00,9.871853828430175781e+00,9.765258789062500000e+00,9.657410621643066406e+00,9.588687896728515625e+00,8.201719284057617188e+00,8.512227058410644531e+00,8.679124832153320312e+00,8.469053268432617188e+00,8.031575202941894531e+00,7.674049854278564453e+00,7.338731288909912109e+00,7.229391098022460938e+00,7.379962921142578125e+00,7.707124710083007812e+00,9.573492050170898438e+00,9.684656143188476562e+00,9.680422782897949219e+00,9.623786926269531250e+00,9.810321807861328125e+00,9.887498855590820312e+00,9.871853828430175781e+00,9.765258789062500000e+00,9.657410621643066406e+00,9.588687896728515625e+00,8.201719284057617188e+00,8.512227058410644531e+00,8.679124832153320312e+00,8.469053268432617188e+00,8.031575202941894531e+00,7.674049854278564453e+00,7.338731288909912109e+00,7.229391098022460938e+00,7.379962921142578125e+00,7.707124710083007812e+00
2.850000000000000000e+01,9.547749163636360947e+00,9.504162763636362143e+00,9.477395781818181320e+00,9.595990690909090404e+00,9.642264872727270841e+00,9.513251345454543539e+00,9.400503054545453097e+00,9.334195199999998138e+00,9.266945236363635985e+00,9.199778399999997802e+00,8.027268218181809800e+00,9.760416436363618331e+00,9.909685309090916050e+00,9.244390036363627772e+00,9.546862472727259075e+00,9.668089745454540918e+00,1.040587199999996315e+01,1.066797229090906640e+01,1.066761207272728740e+01,1.066805541818179748e+01,9.576149940490722656e+00,9.681636810302734375e+00,9.669917106628417969e+00,9.614555358886718750e+00,9.798173904418945312e+00,9.871318817138671875e+00,9.850272178649902344e+00,9.737112045288085938e+00,9.622949600219726562e+00,9.549163818359375000e+00,8.166626930236816406e+00,8.433988571166992188e+00,8.546600341796875000e+00,8.276548385620117188e+00,7.782732009887695312e+00,7.370502471923828125e+00,6.983823776245117188e+00,6.832847118377685547e+00,6.954069614410400391e+00,7.259866714477539062e+00,9.576149940490722656e+00,9.681636810302734375e+00,9.669917106628417969e+00,9.614555358886718750e+00,9.798173904418945312e+00,9.871318817138671875e+00,9.850272178649902344e+00,9.737112045288085938e+00,9.622949600219726562e+00,9.549163818359375000e+00,8.166626930236816406e+00,8.433988571166992188e+00,8.546600341796875000e+00,8.276548385620117188e+00,7.782732009887695312e+00,7.370502471923828125e+00,6.983823776245117188e+00,6.832847118377685547e+00,6.954069614410400391e+00,7.259866714477539062e+00
2.860000000000000142e+01,9.550436945454542581e+00,9.497678836363636634e+00,9.477866836363634917e+00,9.611480072727269786e+00,9.631984799999999680e+00,9.498094472727272475e+00,9.393797454545454784e+00,9.327489599999998049e+00,9.260239636363634119e+00,9.193072799999999489e+00,8.179418836363636203e+00,9.762051272727244822e+00,9.837558545454546888e+00,9.316433672727265858e+00,9.476342836363622624e+00,9.723009163636358920e+00,1.045137032727268611e+01,1.066761207272725187e+01,1.066758436363638651e+01,1.066999505454541541e+01,9.587777137756347656e+00,9.698954582214355469e+00,9.679691314697265625e+00,9.619840621948242188e+00,9.807533264160156250e+00,9.891153335571289062e+00,9.878485679626464844e+00,9.789703369140625000e+00,9.710365295410156250e+00,9.670710563659667969e+00,8.376306533813476562e+00,8.931375503540039062e+00,9.368214607238769531e+00,9.442437171936035156e+00,9.298762321472167969e+00,9.226059913635253906e+00,9.117499351501464844e+00,9.169202804565429688e+00,9.415182113647460938e+00,9.797742843627929688e+00,9.587777137756347656e+00,9.698954582214355469e+00,9.679691314697265625e+00,9.619840621948242188e+00,9.807533264160156250e+00,9.891153335571289062e+00,9.878485679626464844e+00,9.789703369140625000e+00,9.710365295410156250e+00,9.670710563659667969e+00,8.376306533813476562e+00,8.931375503540039062e+00,9.368214607238769531e+00,9.442437171936035156e+00,9.298762321472167969e+00,9.226059913635253906e+00,9.117499351501464844e+00,9.169202804565429688e+00,9.415182113647460938e+00,9.797742843627929688e+00
2.869999999999999929e+01,9.551185090909088515e+00,9.490613018181816685e+00,9.480138981818180710e+00,9.625916509090908235e+00,9.622757672727271228e+00,9.484073672727271642e+00,9.387618327272726049e+00,9.320783999999997960e+00,9.253506327272724263e+00,9.186367199999997624e+00,8.389121236363630274e+00,9.759224945454514355e+00,9.733400072727265595e+00,9.385789527272708099e+00,9.395016654545452539e+00,9.780394690909098188e+00,1.048201658181813478e+01,1.066786145454544155e+01,1.066758436363639362e+01,1.067210094545451327e+01,9.586668968200683594e+00,9.688282966613769531e+00,9.657075881958007812e+00,9.577597618103027344e+00,9.768692016601562500e+00,9.866226196289062500e+00,9.869670867919921875e+00,9.794551849365234375e+00,9.723952293395996094e+00,9.694335937500000000e+00,8.116471290588378906e+00,8.412616729736328125e+00,8.670923233032226562e+00,8.668125152587890625e+00,8.532300949096679688e+00,8.544006347656250000e+00,8.584447860717773438e+00,8.820001602172851562e+00,9.246402740478515625e+00,9.768365859985351562e+00,9.586668968200683594e+00,9.688282966613769531e+00,9.657075881958007812e+00,9.577597618103027344e+00,9.768692016601562500e+00,9.866226196289062500e+00,9.869670867919921875e+00,9.794551849365234375e+00,9.723952293395996094e+00,9.694335937500000000e+00,8.116471290588378906e+00,8.412616729736328125e+00,8.670923233032226562e+00,8.668125152587890625e+00,8.532300949096679688e+00,8.544006347656250000e+00,8.584447860717773438e+00,8.820001602172851562e+00,9.246402740478515625e+00,9.768365859985351562e+00
2.880000000000000071e+01,9.550021309090906740e+00,9.484877236363633557e+00,9.485403709090908464e+00,9.639660218181816731e+00,9.613752218181815579e+00,9.471188945454544594e+00,9.380968145454545493e+00,9.314078399999999647e+00,9.246773018181816184e+00,9.180104945454543142e+00,8.640110181818160484e+00,9.768729163636340473e+00,9.610537963636357262e+00,9.455228509090872535e+00,9.323028436363619775e+00,9.850304727272733984e+00,1.051080632727267883e+01,1.066799999999999038e+01,1.066761207272731049e+01,1.066802770909087172e+01,9.602977752685546875e+00,9.713068008422851562e+00,9.689926147460937500e+00,9.629175186157226562e+00,9.819659233093261719e+00,9.905606269836425781e+00,9.895734786987304688e+00,9.808422088623046875e+00,9.728858947753906250e+00,9.687918663024902344e+00,8.327930450439453125e+00,8.848868370056152344e+00,9.275123596191406250e+00,9.366249084472656250e+00,9.249475479125976562e+00,9.214231491088867188e+00,9.152010917663574219e+00,9.250937461853027344e+00,9.537719726562500000e+00,9.949568748474121094e+00,9.602977752685546875e+00,9.713068008422851562e+00,9.689926147460937500e+00,9.629175186157226562e+00,9.819659233093261719e+00,9.905606269836425781e+00,9.895734786987304688e+00,9.808422088623046875e+00,9.728858947753906250e+00,9.687918663024902344e+00,8.327930450439453125e+00,8.848868370056152344e+00,9.275123596191406250e+00,9.366249084472656250e+00,9.249475479125976562e+00,9.214231491088867188e+00,9.152010917663574219e+00,9.250937461853027344e+00,9.537719726562500000e+00,9.949568748474121094e+00
2.889999999999999858e+01,9.546862472727269733e+00,9.480443781818181037e+00,9.493910399999998972e+00,9.651879927272725368e+00,9.602779418181818016e+00,9.459523418181817078e+00,9.374345672727271150e+00,9.307345090909088015e+00,9.240039709090908104e+00,9.173371636363635062e+00,8.914762690909061149e+00,9.793916727272707234e+00,9.483076145454537809e+00,9.529544290909072402e+00,9.288447490909073068e+00,9.933625963636355749e+00,1.055126159999995750e+01,1.066799999999997794e+01,1.066766749090913180e+01,1.064852050909086856e+01,9.607816696166992188e+00,9.714292526245117188e+00,9.680707931518554688e+00,9.579774856567382812e+00,9.767866134643554688e+00,9.863900184631347656e+00,9.868925094604492188e+00,9.799138069152832031e+00,9.732495307922363281e+00,9.703677177429199219e+00,8.279418945312500000e+00,8.763056755065917969e+00,9.237533569335937500e+00,9.469824790954589844e+00,9.539875984191894531e+00,9.735147476196289062e+00,9.933642387390136719e+00,1.028747081756591797e+01,1.079413509368896484e+01,1.135819816589355469e+01,9.607816696166992188e+00,9.714292526245117188e+00,9.680707931518554688e+00,9.579774856567382812e+00,9.767866134643554688e+00,9.863900184631347656e+00,9.868925094604492188e+00,9.799138069152832031e+00,9.732495307922363281e+00,9.703677177429199219e+00,8.279418945312500000e+00,8.763056755065917969e+00,9.237533569335937500e+00,9.469824790954589844e+00,9.539875984191894531e+00,9.735147476196289062e+00,9.933642387390136719e+00,1.028747081756591797e+01,1.079413509368896484e+01,1.135819816589355469e+01
2.900000000000000000e+01,9.541736290909089035e+00,9.477395781818179543e+00,9.505548218181816722e+00,9.660663709090908213e+00,9.588924872727272231e+00,9.447719345454544282e+00,9.367279854545452977e+00,9.300639490909089702e+00,9.233334109090908015e+00,9.166582909090909226e+00,9.185203418181801638e+00,9.837087490909075527e+00,9.361571781818179616e+00,9.601199999999979084e+00,9.305710254545441984e+00,1.002140836363636112e+01,1.060135963636359158e+01,1.066799999999996729e+01,1.066775061818184511e+01,1.060958923636360041e+01,9.611494064331054688e+00,9.726359367370605469e+00,9.703577995300292969e+00,9.629939079284667969e+00,9.818103790283203125e+00,9.908305168151855469e+00,9.900513648986816406e+00,9.818658828735351562e+00,9.745838165283203125e+00,9.713017463684082031e+00,8.427803993225097656e+00,9.026954650878906250e+00,9.521911621093750000e+00,9.672655105590820312e+00,9.612935066223144531e+00,9.631260871887207031e+00,9.610986709594726562e+00,9.737256050109863281e+00,1.004322528839111328e+01,1.045562744140625000e+01,9.611494064331054688e+00,9.726359367370605469e+00,9.703577995300292969e+00,9.629939079284667969e+00,9.818103790283203125e+00,9.908305168151855469e+00,9.900513648986816406e+00,9.818658828735351562e+00,9.745838165283203125e+00,9.713017463684082031e+00,8.427803993225097656e+00,9.026954650878906250e+00,9.521911621093750000e+00,9.672655105590820312e+00,9.612935066223144531e+00,9.631260871887207031e+00,9.610986709594726562e+00,9.737256050109863281e+00,1.004322528839111328e+01,1.045562744140625000e+01
2.910000000000000142e+01,9.534642763636361096e+00,9.475677818181816647e+00,9.519984654545453395e+00,9.665346545454545080e+00,9.573878836363634903e+00,9.436746545454543167e+00,9.360601963636362655e+00,9.293878472727270079e+00,9.226600799999998159e+00,9.159406254545453763e+00,9.415964727272710277e+00,9.890316654545447506e+00,9.255695345454551415e+00,9.651353454545439803e+00,9.366531709090898161e+00,1.010791614545453143e+01,1.064333890909086833e+01,1.066799999999995663e+01,1.066786145454546642e+01,1.055741301818176581e+01,9.619390487670898438e+00,9.736286163330078125e+00,9.714017868041992188e+00,9.612397193908691406e+00,9.799880027770996094e+00,9.898789405822753906e+00,9.909396171569824219e+00,9.846175193786621094e+00,9.787463188171386719e+00,9.768032073974609375e+00,8.303738594055175781e+00,8.802250862121582031e+00,9.274795532226562500e+00,9.471080780029296875e+00,9.504803657531738281e+00,9.675065040588378906e+00,9.856838226318359375e+00,1.019595050811767578e+01,1.069113922119140625e+01,1.125269412994384766e+01,9.619390487670898438e+00,9.736286163330078125e+00,9.714017868041992188e+00,9.612397193908691406e+00,9.799880027770996094e+00,9.898789405822753906e+00,9.909396171569824219e+00,9.846175193786621094e+00,9.787463188171386719e+00,9.768032073974609375e+00,8.303738594055175781e+00,8.802250862121582031e+00,9.274795532226562500e+00,9.471080780029296875e+00,9.504803657531738281e+00,9.675065040588378906e+00,9.856838226318359375e+00,1.019595050811767578e+01,1.069113922119140625e+01,1.125269412994384766e+01
2.919999999999999929e+01,9.526690254545453485e+00,9.475317599999998563e+00,9.536776363636363385e+00,9.665124872727272276e+00,9.558472581818179492e+00,9.426106254545453922e+00,9.353896363636362565e+00,9.287145163636362000e+00,9.219895199999998070e+00,9.151841672727272226e+00,9.583770981818167556e+00,9.935482472727267478e+00,9.182016872727276180e+00,9.664930909090893252e+00,9.446638690909098912e+00,1.019143134545452156e+01,1.066639287272723635e+01,1.066786145454543089e+01,1.066799999999998860e+01,1.050326945454539285e+01,9.627534866333007812e+00,9.742208480834960938e+00,9.714076995849609375e+00,9.638704299926757812e+00,9.826244354248046875e+00,9.913623809814453125e+00,9.902695655822753906e+00,9.818019866943359375e+00,9.742252349853515625e+00,9.705469131469726562e+00,8.464309692382812500e+00,9.120668411254882812e+00,9.676092147827148438e+00,9.890544891357421875e+00,9.879284858703613281e+00,9.933615684509277344e+00,9.937352180480957031e+00,1.007437515258789062e+01,1.038196754455566406e+01,1.078938293457031250e+01,9.627534866333007812e+00,9.742208480834960938e+00,9.714076995849609375e+00,9.638704299926757812e+00,9.826244354248046875e+00,9.913623809814453125e+00,9.902695655822753906e+00,9.818019866943359375e+00,9.742252349853515625e+00,9.705469131469726562e+00,8.464309692382812500e+00,9.120668411254882812e+00,9.676092147827148438e+00,9.890544891357421875e+00,9.879284858703613281e+00,9.933615684509277344e+00,9.937352180480957031e+00,1.007437515258789062e+01,1.038196754455566406e+01,1.078938293457031250e+01
2.930000000000000071e+01,9.518183563636361200e+00,9.475289890909088797e+00,9.556699199999998839e+00,9.661301018181816858e+00,9.543842181818181558e+00,9.416657454545452666e+00,9.347634109090906307e+00,9.280411854545453920e+00,9.213189599999997981e+00,9.143722909090907791e+00,9.683717672727256698e+00,9.957926836363629519e+00,9.157300363636368346e+00,9.645008072727257797e+00,9.528990109090900162e+00,1.026929389090907918e+01,1.067229490909087986e+01,1.066775061818180603e+01,1.066799999999998860e+01,1.045483396363630391e+01,9.623065948486328125e+00,9.742110252380371094e+00,9.716845512390136719e+00,9.611250877380371094e+00,9.796276092529296875e+00,9.894389152526855469e+00,9.902521133422851562e+00,9.838857650756835938e+00,9.781843185424804688e+00,9.765881538391113281e+00,8.380290985107421875e+00,8.938182830810546875e+00,9.451806068420410156e+00,9.671279907226562500e+00,9.712287902832031250e+00,9.878726959228515625e+00,1.004673099517822266e+01,1.036141490936279297e+01,1.083043098449707031e+01,1.136804008483886719e+01,9.623065948486328125e+00,9.742110252380371094e+00,9.716845512390136719e+00,9.611250877380371094e+00,9.796276092529296875e+00,9.894389152526855469e+00,9.902521133422851562e+00,9.838857650756835938e+00,9.781843185424804688e+00,9.765881538391113281e+00,8.380290985107421875e+00,8.938182830810546875e+00,9.451806068420410156e+00,9.671279907226562500e+00,9.712287902832031250e+00,9.878726959228515625e+00,1.004673099517822266e+01,1.036141490936279297e+01,1.083043098449707031e+01,1.136804008483886719e+01
2.939999999999999858e+01,9.510979199999997746e+00,9.476398254545452815e+00,9.577813527272727612e+00,9.653071418181816910e+00,9.528574472727271427e+00,9.407929090909089354e+00,9.340928509090907994e+00,9.273678545454544064e+00,9.206483999999997891e+00,9.134689745454545928e+00,9.736725163636343439e+00,9.949253890909103504e+00,9.183319199999992577e+00,9.603250472727259179e+00,9.604940727272731849e+00,1.034225192727268450e+01,1.067021672727270953e+01,1.066766749090909272e+01,1.066772290909088916e+01,1.041274385454542539e+01,9.622365951538085938e+00,9.731815338134765625e+00,9.703077316284179688e+00,9.633418083190917969e+00,9.821395874023437500e+00,9.905656814575195312e+00,9.892269134521484375e+00,9.804156303405761719e+00,9.724887847900390625e+00,9.684170722961425781e+00,8.500503540039062500e+00,9.142620086669921875e+00,9.684762954711914062e+00,9.883598327636718750e+00,9.852087020874023438e+00,9.880764961242675781e+00,9.859459877014160156e+00,9.974449157714843750e+00,1.026266670227050781e+01,1.065921783447265625e+01,9.622365951538085938e+00,9.731815338134765625e+00,9.703077316284179688e+00,9.633418083190917969e+00,9.821395874023437500e+00,9.905656814575195312e+00,9.892269134521484375e+00,9.804156303405761719e+00,9.724887847900390625e+00,9.684170722961425781e+00,8.500503540039062500e+00,9.142620086669921875e+00,9.684762954711914062e+00,9.883598327636718750e+00,9.852087020874023438e+00,9.880764961242675781e+00,9.859459877014160156e+00,9.974449157714843750e+00,1.026266670227050781e+01,1.065921783447265625e+01
2.950000000000000000e+01,9.504162763636362143e+00,9.477395781818181320e+00,9.595990690909090404e+00,9.642264872727270841e+00,9.513251345454543539e+00,9.400503054545453097e+00,9.334195199999998138e+00,9.266945236363635985e+00,9.199778399999997802e+00,9.124021745454545140e+00,9.760416436363618331e+00,9.909685309090916050e+00,9.244390036363627772e+00,9.546862472727259075e+00,9.668089745454540918e+00,1.040587199999996315e+01,1.066797229090906640e+01,1.066761207272728740e+01,1.066805541818179748e+01,1.037494865454541682e+01,9.612329483032226562e+00,9.728953361511230469e+00,9.708023071289062500e+00,9.598585128784179688e+00,9.783583641052246094e+00,9.880620956420898438e+00,9.890271186828613281e+00,9.828558921813964844e+00,9.771796226501464844e+00,9.753349304199218750e+00,8.564589500427246094e+00,9.178209304809570312e+00,9.763928413391113281e+00,1.005840206146240234e+01,1.017014598846435547e+01,1.040136814117431641e+01,1.062573051452636719e+01,1.098439693450927734e+01,1.148348903656005859e+01,1.203419113159179688e+01,9.612329483032226562e+00,9.728953361511230469e+00,9.708023071289062500e+00,9.598585128784179688e+00,9.783583641052246094e+00,9.880620956420898438e+00,9.890271186828613281e+00,9.828558921813964844e+00,9.771796226501464844e+00,9.753349304199218750e+00,8.564589500427246094e+00,9.178209304809570312e+00,9.763928413391113281e+00,1.005840206146240234e+01,1.017014598846435547e+01,1.040136814117431641e+01,1.062573051452636719e+01,1.098439693450927734e+01,1.148348903656005859e+01,1.203419113159179688e+01
2.960000000000000142e+01,9.497678836363636634e+00,9.477866836363634917e+00,9.611480072727269786e+00,9.631984799999999680e+00,9.498094472727272475e+00,9.393797454545454784e+00,9.327489599999998049e+00,9.260239636363634119e+00,9.193072799999999489e+00,9.111469527272724633e+00,9.762051272727244822e+00,9.837558545454546888e+00,9.316433672727265858e+00,9.476342836363622624e+00,9.723009163636358920e+00,1.045137032727268611e+01,1.066761207272725187e+01,1.066758436363638651e+01,1.066999505454541541e+01,1.034452407272725516e+01,9.608117103576660156e+00,9.713958740234375000e+00,9.677372932434082031e+00,9.592802047729492188e+00,9.778040885925292969e+00,9.863612174987792969e+00,9.850481986999511719e+00,9.765064239501953125e+00,9.688409805297851562e+00,9.650613784790039062e+00,8.793767929077148438e+00,9.484663009643554688e+00,1.008743667602539062e+01,1.036301040649414062e+01,1.040785694122314453e+01,1.051108169555664062e+01,1.055763626098632812e+01,1.072436332702636719e+01,1.104946899414062500e+01,1.145696067810058594e+01,9.608117103576660156e+00,9.713958740234375000e+00,9.677372932434082031e+00,9.592802047729492188e+00,9.778040885925292969e+00,9.863612174987792969e+00,9.850481986999511719e+00,9.765064239501953125e+00,9.688409805297851562e+00,9.650613784790039062e+00,8.793767929077148438e+00,9.484663009643554688e+00,1.008743667602539062e+01,1.036301040649414062e+01,1.040785694122314453e+01,1.051108169555664062e+01,1.055763626098632812e+01,1.072436332702636719e+01,1.104946899414062500e+01,1.145696067810058594e+01
2.969999999999999929e+01,9.490613018181816685e+00,9.480138981818180710e+00,9.625916509090908235e+00,9.622757672727271228e+00,9.484073672727271642e+00,9.387618327272726049e+00,9.320783999999997960e+00,9.253506327272724263e+00,9.186367199999997624e+00,9.097282472727272307e+00,9.759224945454514355e+00,9.733400072727265595e+00,9.385789527272708099e+00,9.395016654545452539e+00,9.780394690909098188e+00,1.048201658181813478e+01,1.066786145454544155e+01,1.066758436363639362e+01,1.067210094545451327e+01,1.032925636363634325e+01,9.598958969116210938e+00,9.696843147277832031e+00,9.678419113159179688e+00,9.584846496582031250e+00,9.768916130065917969e+00,9.854043960571289062e+00,9.857404708862304688e+00,9.784821510314941406e+00,9.714844703674316406e+00,9.680727005004882812e+00,8.766160011291503906e+00,9.243425369262695312e+00,9.708708763122558594e+00,9.884743690490722656e+00,9.893101692199707031e+00,1.002463436126708984e+01,1.016610717773437500e+01,1.047388648986816406e+01,1.094057846069335938e+01,1.148608016967773438e+01,9.598958969116210938e+00,9.696843147277832031e+00,9.678419113159179688e+00,9.584846496582031250e+00,9.768916130065917969e+00,9.854043960571289062e+00,9.857404708862304688e+00,9.784821510314941406e+00,9.714844703674316406e+00,9.680727005004882812e+00,8.766160011291503906e+00,9.243425369262695312e+00,9.708708763122558594e+00,9.884743690490722656e+00,9.893101692199707031e+00,1.002463436126708984e+01,1.016610717773437500e+01,1.047388648986816406e+01,1.094057846069335938e+01,1.148608016967773438e+01
2.980000000000000071e+01,9.484877236363633557e+00,9.485403709090908464e+00,9.639660218181816731e+00,9.613752218181815579e+00,9.471188945454544594e+00,9.380968145454545493e+00,9.314078399999999647e+00,9.246773018181816184e+00,9.180104945454543142e+00,9.082236436363636756e+00,9.768729163636340473e+00,9.610537963636357262e+00,9.455228509090872535e+00,9.323028436363619775e+00,9.850304727272733984e+00,1.051080632727267883e+01,1.066799999999999038e+01,1.066761207272731049e+01,1.066802770909087172e+01,1.033222123636364032e+01,9.580404281616210938e+00,9.666031837463378906e+00,9.636425971984863281e+00,9.581418037414550781e+00,9.773950576782226562e+00,9.860207557678222656e+00,9.856204032897949219e+00,9.769561767578125000e+00,9.688600540161132812e+00,9.649266242980957031e+00,8.723653793334960938e+00,8.897434234619140625e+00,9.022658348083496094e+00,8.858730316162109375e+00,8.552337646484375000e+00,8.388017654418945312e+00,8.271375656127929688e+00,8.375229835510253906e+00,8.692020416259765625e+00,9.153838157653808594e+00,9.580404281616210938e+00,9.666031837463378906e+00,9.636425971984863281e+00,9.581418037414550781e+00,9.773950576782226562e+00,9.860207557678222656e+00,9.856204032897949219e+00,9.769561767578125000e+00,9.688600540161132812e+00,9.649266242980957031e+00,8.723653793334960938e+00,8.897434234619140625e+00,9.022658348083496094e+00,8.858730316162109375e+00,8.552337646484375000e+00,8.388017654418945312e+00,8.271375656127929688e+00,8.375229835510253906e+00,8.692020416259765625e+00,9.153838157653808594e+00
2.989999999999999858e+01,9.480443781818181037e+00,9.493910399999998972e+00,9.651879927272725368e+00,9.602779418181818016e+00,9.459523418181817078e+00,9.374345672727271150e+00,9.307345090909088015e+00,9.240039709090908104e+00,9.173371636363635062e+00,9.066996436363634615e+00,9.793916727272707234e+00,9.483076145454537809e+00,9.529544290909072402e+00,9.288447490909073068e+00,9.933625963636355749e+00,1.055126159999995750e+01,1.066799999999997794e+01,1.066766749090913180e+01,1.064852050909086856e+01,1.034333258181820270e+01,9.544576644897460938e+00,9.593857765197753906e+00,9.513910293579101562e+00,9.392965316772460938e+00,9.545714378356933594e+00,9.602658271789550781e+00,9.578310966491699219e+00,9.479325294494628906e+00,9.390152931213378906e+00,9.352444648742675781e+00,8.953967094421386719e+00,9.070802688598632812e+00,9.147835731506347656e+00,8.943889617919921875e+00,8.617027282714843750e+00,8.455251693725585938e+00,8.369539260864257812e+00,8.523923873901367188e+00,8.898091316223144531e+00,9.412343025207519531e+00,9.544576644897460938e+00,9.593857765197753906e+00,9.513910293579101562e+00,9.392965316772460938e+00,9.545714378356933594e+00,9.602658271789550781e+00,9.578310966491699219e+00,9.479325294494628906e+00,9.390152931213378906e+00,9.352444648742675781e+00,8.953967094421386719e+00,9.070802688598632812e+00,9.147835731506347656e+00,8.943889617919921875e+00,8.617027282714843750e+00,8.455251693725585938e+00,8.369539260864257812e+00,8.523923873901367188e+00,8.898091316223144531e+00,9.412343025207519531e+00
3.000000000000000000e+01,9.477395781818179543e+00,9.505548218181816722e+00,9.660663709090908213e+00,9.588924872727272231e+00,9.447719345454544282e+00,9.367279854545452977e+00,9.300639490909089702e+00,9.233334109090908015e+00,9.166582909090909226e+00,9.051894981818181307e+00,9.837087490909075527e+00,9.361571781818179616e+00,9.601199999999979084e+00,9.305710254545441984e+00,1.002140836363636112e+01,1.060135963636359158e+01,1.066799999999996729e+01,1.066775061818184511e+01,1.060958923636360041e+01,1.033870516363637648e+01,9.540082931518554688e+00,9.616707801818847656e+00,9.576574325561523438e+00,9.507606506347656250e+00,9.692992210388183594e+00,9.774441719055175781e+00,9.770473480224609375e+00,9.684679985046386719e+00,9.605424880981445312e+00,9.571138381958007812e+00,9.148422241210937500e+00,9.217367172241210938e+00,9.253879547119140625e+00,9.013568878173828125e+00,8.645773887634277344e+00,8.446763992309570312e+00,8.328902244567871094e+00,8.445297241210937500e+00,8.777303695678710938e+00,9.261665344238281250e+00,9.540082931518554688e+00,9.616707801818847656e+00,9.576574325561523438e+00,9.507606506347656250e+00,9.692992210388183594e+00,9.774441719055175781e+00,9.770473480224609375e+00,9.684679985046386719e+00,9.605424880981445312e+00,9.571138381958007812e+00,9.148422241210937500e+00,9.217367172241210938e+00,9.253879547119140625e+00,9.013568878173828125e+00,8.645773887634277344e+00,8.446763992309570312e+00,8.328902244567871094e+00,8.445297241210937500e+00,8.777303695678710938e+00,9.261665344238281250e+00
3.010000000000000142e+01,9.475677818181816647e+00,9.519984654545453395e+00,9.665346545454545080e+00,9.573878836363634903e+00,9.436746545454543167e+00,9.360601963636362655e+00,9.293878472727270079e+00,9.226600799999998159e+00,9.159406254545453763e+00,9.035324945454544121e+00,9.890316654545447506e+00,9.255695345454551415e+00,9.651353454545439803e+00,9.366531709090898161e+00,1.010791614545453143e+01,1.064333890909086833e+01,1.066799999999995663e+01,1.066786145454546642e+01,1.055741301818176581e+01,1.029423207272729712e+01,9.495611190795898438e+00,9.527439117431640625e+00,9.440497398376464844e+00,9.322739601135253906e+00,9.475034713745117188e+00,9.531724929809570312e+00,9.500290870666503906e+00,9.394992828369140625e+00,9.301240921020507812e+00,9.261514663696289062e+00,9.413436889648437500e+00,9.464202880859375000e+00,9.459131240844726562e+00,9.178945541381835938e+00,8.787315368652343750e+00,8.547980308532714844e+00,8.378811836242675781e+00,8.462191581726074219e+00,8.782230377197265625e+00,9.247952461242675781e+00,9.495611190795898438e+00,9.527439117431640625e+00,9.440497398376464844e+00,9.322739601135253906e+00,9.475034713745117188e+00,9.531724929809570312e+00,9.500290870666503906e+00,9.394992828369140625e+00,9.301240921020507812e+00,9.261514663696289062e+00,9.413436889648437500e+00,9.464202880859375000e+00,9.459131240844726562e+00,9.178945541381835938e+00,8.787315368652343750e+00,8.547980308532714844e+00,8.378811836242675781e+00,8.462191581726074219e+00,8.782230377197265625e+00,9.247952461242675781e+00
3.019999999999999929e+01,9.475317599999998563e+00,9.536776363636363385e+00,9.665124872727272276e+00,9.558472581818179492e+00,9.426106254545453922e+00,9.353896363636362565e+00,9.287145163636362000e+00,9.219895199999998070e+00,9.151841672727272226e+00,9.017230909090907076e+00,9.935482472727267478e+00,9.182016872727276180e+00,9.664930909090893252e+00,9.446638690909098912e+00,1.019143134545452156e+01,1.066639287272723635e+01,1.066786145454543089e+01,1.066799999999998860e+01,1.050326945454539285e+01,1.020268123636364521e+01,9.485191345214843750e+00,9.515159606933593750e+00,9.435594558715820312e+00,9.344524383544921875e+00,9.502029418945312500e+00,9.553793907165527344e+00,9.518802642822265625e+00,9.405426979064941406e+00,9.303437232971191406e+00,9.254198074340820312e+00,9.473896026611328125e+00,9.435569763183593750e+00,9.329586982727050781e+00,8.928527832031250000e+00,8.411308288574218750e+00,8.044598579406738281e+00,7.757384777069091797e+00,7.741760730743408203e+00,7.981910228729248047e+00,8.406121253967285156e+00,9.485191345214843750e+00,9.515159606933593750e+00,9.435594558715820312e+00,9.344524383544921875e+00,9.502029418945312500e+00,9.553793907165527344e+00,9.518802642822265625e+00,9.405426979064941406e+00,9.303437232971191406e+00,9.254198074340820312e+00,9.473896026611328125e+00,9.435569763183593750e+00,9.329586982727050781e+00,8.928527832031250000e+00,8.411308288574218750e+00,8.044598579406738281e+00,7.757384777069091797e+00,7.741760730743408203e+00,7.981910228729248047e+00,8.406121253967285156e+00
3.030000000000000071e+01,9.475289890909088797e+00,9.556699199999998839e+00,9.661301018181816858e+00,9.543842181818181558e+00,9.416657454545452666e+00,9.347634109090906307e+00,9.280411854545453920e+00,9.213189599999997981e+00,9.143722909090907791e+00,8.998361018181816107e+00,9.957926836363629519e+00,9.157300363636368346e+00,9.645008072727257797e+00,9.528990109090900162e+00,1.026929389090907918e+01,1.067229490909087986e+01,1.066775061818180603e+01,1.066799999999998860e+01,1.045483396363630391e+01,1.007366770909088949e+01,9.468639373779296875e+00,9.497703552246093750e+00,9.407411575317382812e+00,9.284936904907226562e+00,9.437151908874511719e+00,9.495907783508300781e+00,9.465808868408203125e+00,9.362096786499023438e+00,9.269649505615234375e+00,9.231860160827636719e+00,9.652747154235839844e+00,9.670871734619140625e+00,9.640665054321289062e+00,9.347030639648437500e+00,8.954386711120605469e+00,8.723620414733886719e+00,8.569413185119628906e+00,8.669956207275390625e+00,9.006340980529785156e+00,9.478681564331054688e+00,9.468639373779296875e+00,9.497703552246093750e+00,9.407411575317382812e+00,9.284936904907226562e+00,9.437151908874511719e+00,9.495907783508300781e+00,9.465808868408203125e+00,9.362096786499023438e+00,9.269649505615234375e+00,9.231860160827636719e+00,9.652747154235839844e+00,9.670871734619140625e+00,9.640665054321289062e+00,9.347030639648437500e+00,8.954386711120605469e+00,8.723620414733886719e+00,8.569413185119628906e+00,8.669956207275390625e+00,9.006340980529785156e+00,9.478681564331054688e+00
3.039999999999999858e+01,9.476398254545452815e+00,9.577813527272727612e+00,9.653071418181816910e+00,9.528574472727271427e+00,9.407929090909089354e+00,9.340928509090907994e+00,9.273678545454544064e+00,9.206483999999997891e+00,9.134689745454545928e+00,8.978909236363634250e+00,9.949253890909103504e+00,9.183319199999992577e+00,9.603250472727259179e+00,9.604940727272731849e+00,1.034225192727268450e+01,1.067021672727270953e+01,1.066766749090909272e+01,1.066772290909088916e+01,1.041274385454542539e+01,9.922902545454526546e+00,9.470709800720214844e+00,9.500880241394042969e+00,9.421819686889648438e+00,9.326373100280761719e+00,9.481686592102050781e+00,9.531449317932128906e+00,9.494396209716796875e+00,9.380689620971679688e+00,9.279390335083007812e+00,9.231200218200683594e+00,9.692403793334960938e+00,9.712739944458007812e+00,9.656518936157226562e+00,9.293869972229003906e+00,8.801992416381835938e+00,8.446245193481445312e+00,8.158104896545410156e+00,8.134084701538085938e+00,8.362389564514160156e+00,8.773900985717773438e+00,9.470709800720214844e+00,9.500880241394042969e+00,9.421819686889648438e+00,9.326373100280761719e+00,9.481686592102050781e+00,9.531449317932128906e+00,9.494396209716796875e+00,9.380689620971679688e+00,9.279390335083007812e+00,9.231200218200683594e+00,9.692403793334960938e+00,9.712739944458007812e+00,9.656518936157226562e+00,9.293869972229003906e+00,8.801992416381835938e+00,8.446245193481445312e+00,8.158104896545410156e+00,8.134084701538085938e+00,8.362389564514160156e+00,8.773900985717773438e+00
3.050000000000000000e+01,9.477395781818181320e+00,9.595990690909090404e+00,9.642264872727270841e+00,9.513251345454543539e+00,9.400503054545453097e+00,9.334195199999998138e+00,9.266945236363635985e+00,9.199778399999997802e+00,9.124021745454545140e+00,8.958265963636362628e+00,9.909685309090916050e+00,9.244390036363627772e+00,9.546862472727259075e+00,9.668089745454540918e+00,1.040587199999996315e+01,1.066797229090906640e+01,1.066761207272728740e+01,1.066805541818179748e+01,1.037494865454541682e+01,9.763131927272715060e+00,9.465557098388671875e+00,9.494663238525390625e+00,9.411223411560058594e+00,9.317024230957031250e+00,9.473329544067382812e+00,9.524318695068359375e+00,9.488145828247070312e+00,9.374075889587402344e+00,9.271932601928710938e+00,9.223345756530761719e+00,9.653192520141601562e+00,9.612191200256347656e+00,9.502235412597656250e+00,9.097555160522460938e+00,8.578163146972656250e+00,8.210139274597167969e+00,7.921605587005615234e+00,7.905188560485839844e+00,8.144892692565917969e+00,8.566051483154296875e+00,9.465557098388671875e+00,9.494663238525390625e+00,9.411223411560058594e+00,9.317024230957031250e+00,9.473329544067382812e+00,9.524318695068359375e+00,9.488145828247070312e+00,9.374075889587402344e+00,9.271932601928710938e+00,9.223345756530761719e+00,9.653192520141601562e+00,9.612191200256347656e+00,9.502235412597656250e+00,9.097555160522460938e+00,8.578163146972656250e+00,8.210139274597167969e+00,7.921605587005615234e+00,7.905188560485839844e+00,8.144892692565917969e+00,8.566051483154296875e+00
3.060000000000000142e+01,9.477866836363634917e+00,9.611480072727269786e+00,9.631984799999999680e+00,9.498094472727272475e+00,9.393797454545454784e+00,9.327489599999998049e+00,9.260239636363634119e+00,9.193072799999999489e+00,9.111469527272724633e+00,8.939534618181816938e+00,9.837558545454546888e+00,9.316433672727265858e+00,9.476342836363622624e+00,9.723009163636358920e+00,1.045137032727268611e+01,1.066761207272725187e+01,1.066758436363638651e+01,1.066999505454541541e+01,1.034452407272725516e+01,9.603250472727230758e+00,9.467850685119628906e+00,9.500514030456542969e+00,9.420931816101074219e+00,9.326332092285156250e+00,9.482599258422851562e+00,9.533010482788085938e+00,9.496181488037109375e+00,9.382391929626464844e+00,9.281039237976074219e+00,9.232867240905761719e+00,9.716061592102050781e+00,9.730707168579101562e+00,9.668794631958007812e+00,9.301356315612792969e+00,8.806284904479980469e+00,8.449660301208496094e+00,8.161332130432128906e+00,8.138295173645019531e+00,8.368497848510742188e+00,8.781521797180175781e+00,9.467850685119628906e+00,9.500514030456542969e+00,9.420931816101074219e+00,9.326332092285156250e+00,9.482599258422851562e+00,9.533010482788085938e+00,9.496181488037109375e+00,9.382391929626464844e+00,9.281039237976074219e+00,9.232867240905761719e+00,9.716061592102050781e+00,9.730707168579101562e+00,9.668794631958007812e+00,9.301356315612792969e+00,8.806284904479980469e+00,8.449660301208496094e+00,8.161332130432128906e+00,8.138295173645019531e+00,8.368497848510742188e+00,8.781521797180175781e+00
3.069999999999999929e+01,9.480138981818180710e+00,9.625916509090908235e+00,9.622757672727271228e+00,9.484073672727271642e+00,9.387618327272726049e+00,9.320783999999997960e+00,9.253506327272724263e+00,9.186367199999997624e+00,9.097282472727272307e+00,8.925929454545453723e+00,9.733400072727265595e+00,9.385789527272708099e+00,9.395016654545452539e+00,9.780394690909098188e+00,1.048201658181813478e+01,1.066786145454544155e+01,1.066758436363639362e+01,1.067210094545451327e+01,1.032925636363634325e+01,9.453759927272704644e+00,9.473104476928710938e+00,9.506985664367675781e+00,9.424146652221679688e+00,9.334527015686035156e+00,9.492739677429199219e+00,9.544014930725097656e+00,9.507672309875488281e+00,9.392439842224121094e+00,9.289108276367187500e+00,9.239150047302246094e+00,9.646022796630859375e+00,9.593742370605468750e+00,9.469310760498046875e+00,9.047778129577636719e+00,8.511674880981445312e+00,8.128851890563964844e+00,7.825924873352050781e+00,7.798456192016601562e+00,8.030671119689941406e+00,8.448993682861328125e+00,9.473104476928710938e+00,9.506985664367675781e+00,9.424146652221679688e+00,9.334527015686035156e+00,9.492739677429199219e+00,9.544014930725097656e+00,9.507672309875488281e+00,9.392439842224121094e+00,9.289108276367187500e+00,9.239150047302246094e+00,9.646022796630859375e+00,9.593742370605468750e+00,9.469310760498046875e+00,9.047778129577636719e+00,8.511674880981445312e+00,8.128851890563964844e+00,7.825924873352050781e+00,7.798456192016601562e+00,8.030671119689941406e+00,8.448993682861328125e+00
3.080000000000000071e+01,9.485403709090908464e+00,9.639660218181816731e+00,9.613752218181815579e+00,9.471188945454544594e+00,9.380968145454545493e+00,9.314078399999999647e+00,9.246773018181816184e+00,9.180104945454543142e+00,9.082236436363636756e+00,8.916619199999999523e+00,9.610537963636357262e+00,9.455228509090872535e+00,9.323028436363619775e+00,9.850304727272733984e+00,1.051080632727267883e+01,1.066799999999999038e+01,1.066761207272731049e+01,1.066802770909087172e+01,1.033222123636364032e+01,9.328154618181786262e+00,9.481199264526367188e+00,9.519756317138671875e+00,9.439509391784667969e+00,9.348089218139648438e+00,9.506547927856445312e+00,9.558452606201171875e+00,9.522328376770019531e+00,9.408028602600097656e+00,9.305827140808105469e+00,9.256698608398437500e+00,9.707263946533203125e+00,9.697822570800781250e+00,9.611360549926757812e+00,9.222441673278808594e+00,8.711364746093750000e+00,8.345974922180175781e+00,8.051982879638671875e+00,8.027888298034667969e+00,8.260591506958007812e+00,8.677186012268066406e+00,9.481199264526367188e+00,9.519756317138671875e+00,9.439509391784667969e+00,9.348089218139648438e+00,9.506547927856445312e+00,9.558452606201171875e+00,9.522328376770019531e+00,9.408028602600097656e+00,9.305827140808105469e+00,9.256698608398437500e+00,9.707263946533203125e+00,9.697822570800781250e+00,9.611360549926757812e+00,9.222441673278808594e+00,8.711364746093750000e+00,8.345974922180175781e+00,8.051982879638671875e+00,8.027888298034667969e+00,8.260591506958007812e+00,8.677186012268066406e+00
3.089999999999999858e+01,9.493910399999998972e+00,9.651879927272725368e+00,9.602779418181818016e+00,9.459523418181817078e+00,9.374345672727271150e+00,9.307345090909088015e+00,9.240039709090908104e+00,9.173371636363635062e+00,9.066996436363634615e+00,8.909082327272725976e+00,9.483076145454537809e+00,9.529544290909072402e+00,9.288447490909073068e+00,9.933625963636355749e+00,1.055126159999995750e+01,1.066799999999997794e+01,1.066766749090913180e+01,1.064852050909086856e+01,1.034333258181820270e+01,9.236770036363607161e+00,9.487705230712890625e+00,9.527769088745117188e+00,9.445788383483886719e+00,9.357825279235839844e+00,9.517636299133300781e+00,9.569967269897460938e+00,9.533952713012695312e+00,9.418734550476074219e+00,9.315489768981933594e+00,9.265434265136718750e+00,9.698678016662597656e+00,9.654772758483886719e+00,9.535222053527832031e+00,9.116733551025390625e+00,8.582338333129882812e+00,8.201083183288574219e+00,7.896686553955078125e+00,7.867496013641357422e+00,8.098691940307617188e+00,8.516011238098144531e+00,9.487705230712890625e+00,9.527769088745117188e+00,9.445788383483886719e+00,9.357825279235839844e+00,9.517636299133300781e+00,9.569967269897460938e+00,9.533952713012695312e+00,9.418734550476074219e+00,9.315489768981933594e+00,9.265434265136718750e+00,9.698678016662597656e+00,9.654772758483886719e+00,9.535222053527832031e+00,9.116733551025390625e+00,8.582338333129882812e+00,8.201083183288574219e+00,7.896686553955078125e+00,7.867496013641357422e+00,8.098691940307617188e+00,8.516011238098144531e+00
3.100000000000000000e+01,9.505548218181816722e+00,9.660663709090908213e+00,9.588924872727272231e+00,9.447719345454544282e+00,9.367279854545452977e+00,9.300639490909089702e+00,9.233334109090908015e+00,9.166582909090909226e+00,9.051894981818181307e+00,8.899744363636362010e+00,9.361571781818179616e+00,9.601199999999979084e+00,9.305710254545441984e+00,1.002140836363636112e+01,1.060135963636359158e+01,1.066799999999996729e+01,1.066775061818184511e+01,1.060958923636360041e+01,1.033870516363637648e+01,9.183069818181794020e+00,9.506895065307617188e+00,9.551294326782226562e+00,9.462672233581542969e+00,9.364036560058593750e+00,9.517002105712890625e+00,9.563912391662597656e+00,9.528014183044433594e+00,9.422879219055175781e+00,9.338825225830078125e+00,9.312323570251464844e+00,9.917303085327148438e+00,1.008617401123046875e+01,1.016721630096435547e+01,9.912366867065429688e+00,9.491291999816894531e+00,9.195204734802246094e+00,8.954975128173828125e+00,8.951272010803222656e+00,9.173643112182617188e+00,9.572414398193359375e+00,9.506895065307617188e+00,9.551294326782226562e+00,9.462672233581542969e+00,9.364036560058593750e+00,9.517002105712890625e+00,9.563912391662597656e+00,9.528014183044433594e+00,9.422879219055175781e+00,9.338825225830078125e+00,9.312323570251464844e+00,9.917303085327148438e+00,1.008617401123046875e+01,1.016721630096435547e+01,9.912366867065429688e+00,9.491291999816894531e+00,9.195204734802246094e+00,8.954975128173828125e+00,8.951272010803222656e+00,9.173643112182617188e+00,9.572414398193359375e+00
3.110000000000000142e+01,9.519984654545453395e+00,9.665346545454545080e+00,9.573878836363634903e+00,9.436746545454543167e+00,9.360601963636362655e+00,9.293878472727270079e+00,9.226600799999998159e+00,9.159406254545453763e+00,9.035324945454544121e+00,8.890073890909089727e+00,9.255695345454551415e+00,9.651353454545439803e+00,9.366531709090898161e+00,1.010791614545453143e+01,1.064333890909086833e+01,1.066799999999995663e+01,1.066786145454546642e+01,1.055741301818176581e+01,1.029423207272729712e+01,9.160902545454502999e+00,9.493581771850585938e+00,9.550113677978515625e+00,9.463871955871582031e+00,9.325859069824218750e+00,9.477509498596191406e+00,9.539960861206054688e+00,9.514225959777832031e+00,9.418733596801757812e+00,9.336596488952636719e+00,9.310082435607910156e+00,1.004888057708740234e+01,1.022863197326660156e+01,1.034606552124023438e+01,1.017933654785156250e+01,9.883951187133789062e+00,9.740129470825195312e+00,9.654743194580078125e+00,9.797824859619140625e+00,1.015825653076171875e+01,1.064202117919921875e+01,9.493581771850585938e+00,9.550113677978515625e+00,9.463871955871582031e+00,9.325859069824218750e+00,9.477509498596191406e+00,9.539960861206054688e+00,9.514225959777832031e+00,9.418733596801757812e+00,9.336596488952636719e+00,9.310082435607910156e+00,1.004888057708740234e+01,1.022863197326660156e+01,1.034606552124023438e+01,1.017933654785156250e+01,9.883951187133789062e+00,9.740129470825195312e+00,9.654743194580078125e+00,9.797824859619140625e+00,1.015825653076171875e+01,1.064202117919921875e+01
3.119999999999999929e+01,9.536776363636363385e+00,9.665124872727272276e+00,9.558472581818179492e+00,9.426106254545453922e+00,9.353896363636362565e+00,9.287145163636362000e+00,9.219895199999998070e+00,9.151841672727272226e+00,9.017230909090907076e+00,8.883396000000001180e+00,9.182016872727276180e+00,9.664930909090893252e+00,9.446638690909098912e+00,1.019143134545452156e+01,1.066639287272723635e+01,1.066786145454543089e+01,1.066799999999998860e+01,1.050326945454539285e+01,1.020268123636364521e+01,9.156884727272695201e+00,9.492611885070800781e+00,9.540816307067871094e+00,9.457217216491699219e+00,9.335661888122558594e+00,9.491632461547851562e+00,9.552486419677734375e+00,9.522182464599609375e+00,9.419376373291015625e+00,9.328902244567871094e+00,9.292329788208007812e+00,1.004544830322265625e+01,1.017118644714355469e+01,1.023075580596923828e+01,1.000847721099853516e+01,9.665426254272460938e+00,9.464034080505371094e+00,9.314269065856933594e+00,9.406614303588867188e+00,9.730365753173828125e+00,1.018753910064697266e+01,9.492611885070800781e+00,9.540816307067871094e+00,9.457217216491699219e+00,9.335661888122558594e+00,9.491632461547851562e+00,9.552486419677734375e+00,9.522182464599609375e+00,9.419376373291015625e+00,9.328902244567871094e+00,9.292329788208007812e+00,1.004544830322265625e+01,1.017118644714355469e+01,1.023075580596923828e+01,1.000847721099853516e+01,9.665426254272460938e+00,9.464034080505371094e+00,9.314269065856933594e+00,9.406614303588867188e+00,9.730365753173828125e+00,1.018753910064697266e+01
3.130000000000000071e+01,9.556699199999998839e+00,9.661301018181816858e+00,9.543842181818181558e+00,9.416657454545452666e+00,9.347634109090906307e+00,9.280411854545453920e+00,9.213189599999997981e+00,9.143722909090907791e+00,8.998361018181816107e+00,8.879433599999998705e+00,9.157300363636368346e+00,9.645008072727257797e+00,9.528990109090900162e+00,1.026929389090907918e+01,1.067229490909087986e+01,1.066775061818180603e+01,1.066799999999998860e+01,1.045483396363630391e+01,1.007366770909088949e+01,9.158353309090882632e+00,9.489378929138183594e+00,9.535696029663085938e+00,9.445547103881835938e+00,9.325193405151367188e+00,9.482128143310546875e+00,9.544756889343261719e+00,9.515521049499511719e+00,9.412113189697265625e+00,9.320318222045898438e+00,9.283041000366210938e+00,9.992047309875488281e+00,1.004467105865478516e+01,1.003876113891601562e+01,9.764341354370117188e+00,9.387224197387695312e+00,9.171059608459472656e+00,9.020709037780761719e+00,9.121190071105957031e+00,9.457406997680664062e+00,9.923165321350097656e+00,9.489378929138183594e+00,9.535696029663085938e+00,9.445547103881835938e+00,9.325193405151367188e+00,9.482128143310546875e+00,9.544756889343261719e+00,9.515521049499511719e+00,9.412113189697265625e+00,9.320318222045898438e+00,9.283041000366210938e+00,9.992047309875488281e+00,1.004467105865478516e+01,1.003876113891601562e+01,9.764341354370117188e+00,9.387224197387695312e+00,9.171059608459472656e+00,9.020709037780761719e+00,9.121190071105957031e+00,9.457406997680664062e+00,9.923165321350097656e+00
3.139999999999999858e+01,9.577813527272727612e+00,9.653071418181816910e+00,9.528574472727271427e+00,9.407929090909089354e+00,9.340928509090907994e+00,9.273678545454544064e+00,9.206483999999997891e+00,9.134689745454545928e+00,8.978909236363634250e+00,8.877438545454543473e+00,9.183319199999992577e+00,9.603250472727259179e+00,9.604940727272731849e+00,1.034225192727268450e+01,1.067021672727270953e+01,1.066766749090909272e+01,1.066772290909088916e+01,1.041274385454542539e+01,9.922902545454526546e+00,9.157937672727225475e+00,9.495904922485351562e+00,9.545484542846679688e+00,9.456875801086425781e+00,9.332913398742675781e+00,9.488978385925292969e+00,9.551469802856445312e+00,9.522360801696777344e+00,9.420292854309082031e+00,9.330423355102539062e+00,9.295205116271972656e+00,1.003277778625488281e+01,1.013127517700195312e+01,1.016755485534667969e+01,9.928755760192871094e+00,9.578096389770507812e+00,9.381504058837890625e+00,9.244253158569335938e+00,9.351011276245117188e+00,9.689179420471191406e+00,1.015509700775146484e+01,9.495904922485351562e+00,9.545484542846679688e+00,9.456875801086425781e+00,9.332913398742675781e+00,9.488978385925292969e+00,9.551469802856445312e+00,9.522360801696777344e+00,9.420292854309082031e+00,9.330423355102539062e+00,9.295205116271972656e+00,1.003277778625488281e+01,1.013127517700195312e+01,1.016755485534667969e+01,9.928755760192871094e+00,9.578096389770507812e+00,9.381504058837890625e+00,9.244253158569335938e+00,9.351011276245117188e+00,9.689179420471191406e+00,1.015509700775146484e+01
3.150000000000000000e+01,9.595990690909090404e+00,9.642264872727270841e+00,9.513251345454543539e+00,9.400503054545453097e+00,9.334195199999998138e+00,9.266945236363635985e+00,9.199778399999997802e+00,9.124021745454545140e+00,8.958265963636362628e+00,8.877410836363635482e+00,9.244390036363627772e+00,9.546862472727259075e+00,9.668089745454540918e+00,1.040587199999996315e+01,1.066797229090906640e+01,1.066761207272728740e+01,1.066805541818179748e+01,1.037494865454541682e+01,9.763131927272715060e+00,9.153864436363601698e+00,9.500263214111328125e+00,9.554725646972656250e+00,9.469298362731933594e+00,9.344044685363769531e+00,9.498780250549316406e+00,9.559772491455078125e+00,9.526663780212402344e+00,9.423113822937011719e+00,9.333395957946777344e+00,9.297849655151367188e+00,1.013938045501708984e+01,1.037353515625000000e+01,1.052154159545898438e+01,1.036663627624511719e+01,1.007181549072265625e+01,9.901741981506347656e+00,9.760159492492675781e+00,9.840754508972167969e+00,1.014592742919921875e+01,1.057502937316894531e+01,9.500263214111328125e+00,9.554725646972656250e+00,9.469298362731933594e+00,9.344044685363769531e+00,9.498780250549316406e+00,9.559772491455078125e+00,9.526663780212402344e+00,9.423113822937011719e+00,9.333395957946777344e+00,9.297849655151367188e+00,1.013938045501708984e+01,1.037353515625000000e+01,1.052154159545898438e+01,1.036663627624511719e+01,1.007181549072265625e+01,9.901741981506347656e+00,9.760159492492675781e+00,9.840754508972167969e+00,1.014592742919921875e+01,1.057502937316894531e+01
3.160000000000000142e+01,9.611480072727269786e+00,9.631984799999999680e+00,9.498094472727272475e+00,9.393797454545454784e+00,9.327489599999998049e+00,9.260239636363634119e+00,9.193072799999999489e+00,9.111469527272724633e+00,8.939534618181816938e+00,8.880292581818178377e+00,9.316433672727265858e+00,9.476342836363622624e+00,9.723009163636358920e+00,1.045137032727268611e+01,1.066761207272725187e+01,1.066758436363638651e+01,1.066999505454541541e+01,1.034452407272725516e+01,9.603250472727230758e+00,9.148128654545409688e+00,9.507305145263671875e+00,9.570979118347167969e+00,9.485599517822265625e+00,9.343992233276367188e+00,9.495111465454101562e+00,9.557329177856445312e+00,9.532856941223144531e+00,9.439569473266601562e+00,9.360649108886718750e+00,9.338117599487304688e+00,1.004306030273437500e+01,1.027001380920410156e+01,1.043123149871826172e+01,1.029700660705566406e+01,1.002134895324707031e+01,9.894575119018554688e+00,9.825285911560058594e+00,9.978406906127929688e+00,1.034391307830810547e+01,1.083508014678955078e+01,9.507305145263671875e+00,9.570979118347167969e+00,9.485599517822265625e+00,9.343992233276367188e+00,9.495111465454101562e+00,9.557329177856445312e+00,9.532856941223144531e+00,9.439569473266601562e+00,9.360649108886718750e+00,9.338117599487304688e+00,1.004306030273437500e+01,1.027001380920410156e+01,1.043123149871826172e+01,1.029700660705566406e+01,1.002134895324707031e+01,9.894575119018554688e+00,9.825285911560058594e+00,9.978406906127929688e+00,1.034391307830810547e+01,1.083508014678955078e+01
3.169999999999999929e+01,9.625916509090908235e+00,9.622757672727271228e+00,9.484073672727271642e+00,9.387618327272726049e+00,9.320783999999997960e+00,9.253506327272724263e+00,9.186367199999997624e+00,9.097282472727272307e+00,8.925929454545453723e+00,8.883700799999997955e+00,9.385789527272708099e+00,9.395016654545452539e+00,9.780394690909098188e+00,1.048201658181813478e+01,1.066786145454544155e+01,1.066758436363639362e+01,1.067210094545451327e+01,1.032925636363634325e+01,9.453759927272704644e+00,9.143141018181761837e+00,9.510236740112304688e+00,9.570038795471191406e+00,9.486251831054687500e+00,9.359400749206542969e+00,9.513396263122558594e+00,9.573883056640625000e+00,9.538985252380371094e+00,9.435262680053710938e+00,9.346536636352539062e+00,9.311908721923828125e+00,1.006319141387939453e+01,1.039112949371337891e+01,1.061856842041015625e+01,1.052458286285400391e+01,1.027174377441406250e+01,1.012690639495849609e+01,9.992378234863281250e+00,1.006565475463867188e+01,1.035822868347167969e+01,1.077221107482910156e+01,9.510236740112304688e+00,9.570038795471191406e+00,9.486251831054687500e+00,9.359400749206542969e+00,9.513396263122558594e+00,9.573883056640625000e+00,9.538985252380371094e+00,9.435262680053710938e+00,9.346536636352539062e+00,9.311908721923828125e+00,1.006319141387939453e+01,1.039112949371337891e+01,1.061856842041015625e+01,1.052458286285400391e+01,1.027174377441406250e+01,1.012690639495849609e+01,9.992378234863281250e+00,1.006565475463867188e+01,1.035822868347167969e+01,1.077221107482910156e+01
3.180000000000000071e+01,9.639660218181816731e+00,9.613752218181815579e+00,9.471188945454544594e+00,9.380968145454545493e+00,9.314078399999999647e+00,9.246773018181816184e+00,9.180104945454543142e+00,9.082236436363636756e+00,8.916619199999999523e+00,8.884670618181816693e+00,9.455228509090872535e+00,9.323028436363619775e+00,9.850304727272733984e+00,1.051080632727267883e+01,1.066799999999999038e+01,1.066761207272731049e+01,1.066802770909087172e+01,1.033222123636364032e+01,9.328154618181786262e+00,9.140730327272688527e+00,9.538846015930175781e+00,9.610164642333984375e+00,9.528263092041015625e+00,9.393330574035644531e+00,9.545665740966796875e+00,9.606234550476074219e+00,9.580474853515625000e+00,9.485315322875976562e+00,9.405249595642089844e+00,9.381285667419433594e+00,9.854279518127441406e+00,1.011793518066406250e+01,1.030316829681396484e+01,1.017450332641601562e+01,9.889486312866210938e+00,9.744876861572265625e+00,9.651168823242187500e+00,9.778139114379882812e+00,1.012009811401367188e+01,1.060045051574707031e+01,9.538846015930175781e+00,9.610164642333984375e+00,9.528263092041015625e+00,9.393330574035644531e+00,9.545665740966796875e+00,9.606234550476074219e+00,9.580474853515625000e+00,9.485315322875976562e+00,9.405249595642089844e+00,9.381285667419433594e+00,9.854279518127441406e+00,1.011793518066406250e+01,1.030316829681396484e+01,1.017450332641601562e+01,9.889486312866210938e+00,9.744876861572265625e+00,9.651168823242187500e+00,9.778139114379882812e+00,1.012009811401367188e+01,1.060045051574707031e+01
3.189999999999999858e+01,9.651879927272725368e+00,9.602779418181818016e+00,9.459523418181817078e+00,9.374345672727271150e+00,9.307345090909088015e+00,9.240039709090908104e+00,9.173371636363635062e+00,9.066996436363634615e+00,8.909082327272725976e+00,8.883811636363633468e+00,9.529544290909072402e+00,9.288447490909073068e+00,9.933625963636355749e+00,1.055126159999995750e+01,1.066799999999997794e+01,1.066766749090913180e+01,1.064852050909086856e+01,1.034333258181820270e+01,9.236770036363607161e+00,9.141173672727244792e+00,9.562325477600097656e+00,9.633821487426757812e+00,9.553236007690429688e+00,9.429748535156250000e+00,9.586903572082519531e+00,9.650188446044921875e+00,9.617078781127929688e+00,9.514610290527343750e+00,9.427062034606933594e+00,9.392946243286132812e+00,9.858625411987304688e+00,1.022122001647949219e+01,1.047829055786132812e+01,1.040925788879394531e+01,1.017608547210693359e+01,1.004963874816894531e+01,9.927071571350097656e+00,1.000859355926513672e+01,1.030814933776855469e+01,1.072817707061767578e+01,9.562325477600097656e+00,9.633821487426757812e+00,9.553236007690429688e+00,9.429748535156250000e+00,9.586903572082519531e+00,9.650188446044921875e+00,9.617078781127929688e+00,9.514610290527343750e+00,9.427062034606933594e+00,9.392946243286132812e+00,9.858625411987304688e+00,1.022122001647949219e+01,1.047829055786132812e+01,1.040925788879394531e+01,1.017608547210693359e+01,1.004963874816894531e+01,9.927071571350097656e+00,1.000859355926513672e+01,1.030814933776855469e+01,1.072817707061767578e+01
3.200000000000000000e+01,9.660663709090908213e+00,9.588924872727272231e+00,9.447719345454544282e+00,9.367279854545452977e+00,9.300639490909089702e+00,9.233334109090908015e+00,9.166582909090909226e+00,9.051894981818181307e+00,8.899744363636362010e+00,8.882841818181816507e+00,9.601199999999979084e+00,9.305710254545441984e+00,1.002140836363636112e+01,1.060135963636359158e+01,1.066799999999996729e+01,1.066775061818184511e+01,1.060958923636360041e+01,1.033870516363637648e+01,9.183069818181794020e+00,9.142863927272705027e+00,9.603934288024902344e+00,9.684996604919433594e+00,9.598760604858398438e+00,9.461106300354003906e+00,9.616099357604980469e+00,9.682273864746093750e+00,9.659432411193847656e+00,9.566326141357421875e+00,9.487417221069335938e+00,9.464666366577148438e+00,9.608994483947753906e+00,9.854557037353515625e+00,1.002722644805908203e+01,9.902833938598632812e+00,9.638494491577148438e+00,9.530179977416992188e+00,9.475019454956054688e+00,9.642983436584472656e+00,1.002613639831542969e+01,1.053267478942871094e+01,9.603934288024902344e+00,9.684996604919433594e+00,9.598760604858398438e+00,9.461106300354003906e+00,9.616099357604980469e+00,9.682273864746093750e+00,9.659432411193847656e+00,9.566326141357421875e+00,9.487417221069335938e+00,9.464666366577148438e+00,9.608994483947753906e+00,9.854557037353515625e+00,1.002722644805908203e+01,9.902833938598632812e+00,9.638494491577148438e+00,9.530179977416992188e+00,9.475019454956054688e+00,9.642983436584472656e+00,1.002613639831542969e+01,1.053267478942871094e+01
3.210000000000000142e+01,9.665346545454545080e+00,9.573878836363634903e+00,9.436746545454543167e+00,9.360601963636362655e+00,9.293878472727270079e+00,9.226600799999998159e+00,9.159406254545453763e+00,9.035324945454544121e+00,8.890073890909089727e+00,8.884227272727271085e+00,9.651353454545439803e+00,9.366531709090898161e+00,1.010791614545453143e+01,1.064333890909086833e+01,1.066799999999995663e+01,1.066786145454546642e+01,1.055741301818176581e+01,1.029423207272729712e+01,9.160902545454502999e+00,9.144110836363612549e+00,9.640945434570312500e+00,9.724539756774902344e+00,9.640192031860351562e+00,9.522979736328125000e+00,9.681921958923339844e+00,9.745794296264648438e+00,9.710096359252929688e+00,9.603619575500488281e+00,9.512449264526367188e+00,9.474755287170410156e+00,9.664376258850097656e+00,1.003934478759765625e+01,1.029050827026367188e+01,1.020423698425292969e+01,9.951951026916503906e+00,9.808070182800292969e+00,9.659263610839843750e+00,9.714530944824218750e+00,9.994817733764648438e+00,1.039843559265136719e+01,9.640945434570312500e+00,9.724539756774902344e+00,9.640192031860351562e+00,9.522979736328125000e+00,9.681921958923339844e+00,9.745794296264648438e+00,9.710096359252929688e+00,9.603619575500488281e+00,9.512449264526367188e+00,9.474755287170410156e+00,9.664376258850097656e+00,1.003934478759765625e+01,1.029050827026367188e+01,1.020423698425292969e+01,9.951951026916503906e+00,9.808070182800292969e+00,9.659263610839843750e+00,9.714530944824218750e+00,9.994817733764648438e+00,1.039843559265136719e+01
3.220000000000000284e+01,9.665124872727272276e+00,9.558472581818179492e+00,9.426106254545453922e+00,9.353896363636362565e+00,9.287145163636362000e+00,9.219895199999998070e+00,9.151841672727272226e+00,9.017230909090907076e+00,8.883396000000001180e+00,8.887081309090907766e+00,9.664930909090893252e+00,9.446638690909098912e+00,1.019143134545452156e+01,1.066639287272723635e+01,1.066786145454543089e+01,1.066799999999998860e+01,1.050326945454539285e+01,1.020268123636364521e+01,9.156884727272695201e+00,9.144249381818148947e+00,9.688039779663085938e+00,9.780080795288085938e+00,9.695918083190917969e+00,9.569982528686523438e+00,9.729355812072753906e+00,9.796735763549804688e+00,9.769990921020507812e+00,9.671647071838378906e+00,9.587587356567382812e+00,9.558190345764160156e+00,9.503621101379394531e+00,9.796256065368652344e+00,9.993415832519531250e+00,9.878971099853515625e+00,9.616682052612304688e+00,9.495882034301757812e+00,9.404331207275390625e+00,9.531775474548339844e+00,9.881246566772460938e+00,1.035540676116943359e+01,9.688039779663085938e+00,9.780080795288085938e+00,9.695918083190917969e+00,9.569982528686523438e+00,9.729355812072753906e+00,9.796735763549804688e+00,9.769990921020507812e+00,9.671647071838378906e+00,9.587587356567382812e+00,9.558190345764160156e+00,9.503621101379394531e+00,9.796256065368652344e+00,9.993415832519531250e+00,9.878971099853515625e+00,9.616682052612304688e+00,9.495882034301757812e+00,9.404331207275390625e+00,9.531775474548339844e+00,9.881246566772460938e+00,1.035540676116943359e+01
3.229999999999999716e+01,9.661301018181816858e+00,9.543842181818181558e+00,9.416657454545452666e+00,9.347634109090906307e+00,9.280411854545453920e+00,9.213189599999997981e+00,9.143722909090907791e+00,8.998361018181816107e+00,8.879433599999998705e+00,8.889298036363634026e+00,9.645008072727257797e+00,9.528990109090900162e+00,1.026929389090907918e+01,1.067229490909087986e+01,1.066775061818180603e+01,1.066799999999998860e+01,1.045483396363630391e+01,1.007366770909088949e+01,9.158353309090882632e+00,9.144055418181796568e+00,9.731966018676757812e+00,9.829694747924804688e+00,9.747374534606933594e+00,9.628808975219726562e+00,9.790175437927246094e+00,9.857287406921386719e+00,9.826113700866699219e+00,9.723323822021484375e+00,9.635392189025878906e+00,9.601019859313964844e+00,9.563176155090332031e+00,9.922261238098144531e+00,1.016357898712158203e+01,1.007511711120605469e+01,9.825556755065917969e+00,9.698089599609375000e+00,9.574829101562500000e+00,9.660984039306640625e+00,9.971773147583007812e+00,1.040687084197998047e+01,9.731966018676757812e+00,9.829694747924804688e+00,9.747374534606933594e+00,9.628808975219726562e+00,9.790175437927246094e+00,9.857287406921386719e+00,9.826113700866699219e+00,9.723323822021484375e+00,9.635392189025878906e+00,9.601019859313964844e+00,9.563176155090332031e+00,9.922261238098144531e+00,1.016357898712158203e+01,1.007511711120605469e+01,9.825556755065917969e+00,9.698089599609375000e+00,9.574829101562500000e+00,9.660984039306640625e+00,9.971773147583007812e+00,1.040687084197998047e+01
3.239999999999999858e+01,9.653071418181816910e+00,9.528574472727271427e+00,9.407929090909089354e+00,9.340928509090907994e+00,9.273678545454544064e+00,9.206483999999997891e+00,9.134689745454545928e+00,8.978909236363634250e+00,8.877438545454543473e+00,8.891514763636362062e+00,9.603250472727259179e+00,9.604940727272731849e+00,1.034225192727268450e+01,1.067021672727270953e+01,1.066766749090909272e+01,1.066772290909088916e+01,1.041274385454542539e+01,9.922902545454526546e+00,9.157937672727225475e+00,9.143972290909074374e+00,9.770996093750000000e+00,9.877549171447753906e+00,9.794631958007812500e+00,9.671291351318359375e+00,9.831691741943359375e+00,9.899487495422363281e+00,9.869960784912109375e+00,9.769645690917968750e+00,9.684888839721679688e+00,9.654392242431640625e+00,9.624477386474609375e+00,1.001616954803466797e+01,1.028564357757568359e+01,1.021806144714355469e+01,9.981850624084472656e+00,9.871119499206542969e+00,9.765034675598144531e+00,9.861652374267578125e+00,1.017799854278564453e+01,1.061753177642822266e+01,9.770996093750000000e+00,9.877549171447753906e+00,9.794631958007812500e+00,9.671291351318359375e+00,9.831691741943359375e+00,9.899487495422363281e+00,9.869960784912109375e+00,9.769645690917968750e+00,9.684888839721679688e+00,9.654392242431640625e+00,9.624477386474609375e+00,1.001616954803466797e+01,1.028564357757568359e+01,1.021806144714355469e+01,9.981850624084472656e+00,9.871119499206542969e+00,9.765034675598144531e+00,9.861652374267578125e+00,1.017799854278564453e+01,1.061753177642822266e+01
3.250000000000000000e+01,9.642264872727270841e+00,9.513251345454543539e+00,9.400503054545453097e+00,9.334195199999998138e+00,9.266945236363635985e+00,9.199778399999997802e+00,9.124021745454545140e+00,8.958265963636362628e+00,8.877410836363635482e+00,8.893731490909090098e+00,9.546862472727259075e+00,9.668089745454540918e+00,1.040587199999996315e+01,1.066797229090906640e+01,1.066761207272728740e+01,1.066805541818179748e+01,1.037494865454541682e+01,9.763131927272715060e+00,9.153864436363601698e+00,9.144027709090890355e+00,9.789861679077148438e+00,9.897221565246582031e+00,9.814723014831542969e+00,9.691751480102539062e+00,9.852171897888183594e+00,9.919619560241699219e+00,9.889026641845703125e+00,9.788017272949218750e+00,9.702902793884277344e+00,9.671949386596679688e+00,9.711366653442382812e+00,1.012600708007812500e+01,1.041327667236328125e+01,1.035788059234619141e+01,1.012876319885253906e+01,1.001924514770507812e+01,9.908111572265625000e+00,9.995842933654785156e+00,1.030257320404052734e+01,1.073191833496093750e+01,9.789861679077148438e+00,9.897221565246582031e+00,9.814723014831542969e+00,9.691751480102539062e+00,9.852171897888183594e+00,9.919619560241699219e+00,9.889026641845703125e+00,9.788017272949218750e+00,9.702902793884277344e+00,9.671949386596679688e+00,9.711366653442382812e+00,1.012600708007812500e+01,1.041327667236328125e+01,1.035788059234619141e+01,1.012876319885253906e+01,1.001924514770507812e+01,9.908111572265625000e+00,9.995842933654785156e+00,1.030257320404052734e+01,1.073191833496093750e+01
3.260000000000000142e+01,9.631984799999999680e+00,9.498094472727272475e+00,9.393797454545454784e+00,9.327489599999998049e+00,9.260239636363634119e+00,9.193072799999999489e+00,9.111469527272724633e+00,8.939534618181816938e+00,8.880292581818178377e+00,8.895948218181816358e+00,9.476342836363622624e+00,9.723009163636358920e+00,1.045137032727268611e+01,1.066761207272725187e+01,1.066758436363638651e+01,1.066999505454541541e+01,1.034452407272725516e+01,9.603250472727230758e+00,9.148128654545409688e+00,9.144083127272706335e+00,9.782469749450683594e+00,9.883874893188476562e+00,9.798423767089843750e+00,9.675654411315917969e+00,9.835356712341308594e+00,9.901895523071289062e+00,9.870682716369628906e+00,9.768732070922851562e+00,9.682670593261718750e+00,9.651241302490234375e+00,9.746250152587890625e+00,1.013273715972900391e+01,1.039535617828369141e+01,1.031777381896972656e+01,1.007103157043457031e+01,9.948012351989746094e+00,9.829465866088867188e+00,9.912849426269531250e+00,1.021668434143066406e+01,1.064375782012939453e+01,9.782469749450683594e+00,9.883874893188476562e+00,9.798423767089843750e+00,9.675654411315917969e+00,9.835356712341308594e+00,9.901895523071289062e+00,9.870682716369628906e+00,9.768732070922851562e+00,9.682670593261718750e+00,9.651241302490234375e+00,9.746250152587890625e+00,1.013273715972900391e+01,1.039535617828369141e+01,1.031777381896972656e+01,1.007103157043457031e+01,9.948012351989746094e+00,9.829465866088867188e+00,9.912849426269531250e+00,1.021668434143066406e+01,1.064375782012939453e+01
3.270000000000000284e+01,9.622757672727271228e+00,9.484073672727271642e+00,9.387618327272726049e+00,9.320783999999997960e+00,9.253506327272724263e+00,9.186367199999997624e+00,9.097282472727272307e+00,8.925929454545453723e+00,8.883700799999997955e+00,8.898164945454544394e+00,9.395016654545452539e+00,9.780394690909098188e+00,1.048201658181813478e+01,1.066786145454544155e+01,1.066758436363639362e+01,1.067210094545451327e+01,1.032925636363634325e+01,9.453759927272704644e+00,9.143141018181761837e+00,9.145523999999964460e+00,9.756808280944824219e+00,9.848180770874023438e+00,9.760478973388671875e+00,9.634673118591308594e+00,9.792469978332519531e+00,9.857505798339843750e+00,9.826188087463378906e+00,9.724561691284179688e+00,9.638892173767089844e+00,9.608512878417968750e+00,9.777322769165039062e+00,1.014085197448730469e+01,1.038949489593505859e+01,1.030271053314208984e+01,1.005031681060791016e+01,9.923900604248046875e+00,9.810036659240722656e+00,9.900494575500488281e+00,1.021021461486816406e+01,1.064287090301513672e+01,9.756808280944824219e+00,9.848180770874023438e+00,9.760478973388671875e+00,9.634673118591308594e+00,9.792469978332519531e+00,9.857505798339843750e+00,9.826188087463378906e+00,9.724561691284179688e+00,9.638892173767089844e+00,9.608512878417968750e+00,9.777322769165039062e+00,1.014085197448730469e+01,1.038949489593505859e+01,1.030271053314208984e+01,1.005031681060791016e+01,9.923900604248046875e+00,9.810036659240722656e+00,9.900494575500488281e+00,1.021021461486816406e+01,1.064287090301513672e+01
3.279999999999999716e+01,9.613752218181815579e+00,9.471188945454544594e+00,9.380968145454545493e+00,9.314078399999999647e+00,9.246773018181816184e+00,9.180104945454543142e+00,9.082236436363636756e+00,8.916619199999999523e+00,8.884670618181816693e+00,8.900353963636362664e+00,9.323028436363619775e+00,9.850304727272733984e+00,1.051080632727267883e+01,1.066799999999999038e+01,1.066761207272731049e+01,1.066802770909087172e+01,1.033222123636364032e+01,9.328154618181786262e+00,9.140730327272688527e+00,9.145302327272689880e+00,9.730979919433593750e+00,9.812864303588867188e+00,9.721636772155761719e+00,9.593644142150878906e+00,9.749527931213378906e+00,9.812980651855468750e+00,9.781215667724609375e+00,9.679316520690917969e+00,9.593505859375000000e+00,9.563780784606933594e+00,9.803536415100097656e+00,1.013977146148681641e+01,1.036792755126953125e+01,1.026377773284912109e+01,9.997936248779296875e+00,9.862144470214843750e+00,9.747562408447265625e+00,9.839632034301757812e+00,1.015060234069824219e+01,1.058467292785644531e+01,9.730979919433593750e+00,9.812864303588867188e+00,9.721636772155761719e+00,9.593644142150878906e+00,9.749527931213378906e+00,9.812980651855468750e+00,9.781215667724609375e+00,9.679316520690917969e+00,9.593505859375000000e+00,9.563780784606933594e+00,9.803536415100097656e+00,1.013977146148681641e+01,1.036792755126953125e+01,1.026377773284912109e+01,9.997936248779296875e+00,9.862144470214843750e+00,9.747562408447265625e+00,9.839632034301757812e+00,1.015060234069824219e+01,1.058467292785644531e+01
3.289999999999999858e+01,9.602779418181818016e+00,9.459523418181817078e+00,9.374345672727271150e+00,9.307345090909088015e+00,9.240039709090908104e+00,9.173371636363635062e+00,9.066996436363634615e+00,8.909082327272725976e+00,8.883811636363633468e+00,8.902542981818180934e+00,9.288447490909073068e+00,9.933625963636355749e+00,1.055126159999995750e+01,1.066799999999997794e+01,1.066766749090913180e+01,1.064852050909086856e+01,1.034333258181820270e+01,9.236770036363607161e+00,9.141173672727244792e+00,9.137876290909066057e+00,9.711848258972167969e+00,9.785764694213867188e+00,9.692771911621093750e+00,9.564932823181152344e+00,9.719630241394042969e+00,9.781291961669921875e+00,9.748149871826171875e+00,9.645001411437988281e+00,9.558137893676757812e+00,9.527703285217285156e+00,9.854864120483398438e+00,1.017936611175537109e+01,1.039793205261230469e+01,1.028325939178466797e+01,1.000699234008789062e+01,9.858906745910644531e+00,9.734519958496093750e+00,9.817720413208007812e+00,1.012035274505615234e+01,1.054767417907714844e+01,9.711848258972167969e+00,9.785764694213867188e+00,9.692771911621093750e+00,9.564932823181152344e+00,9.719630241394042969e+00,9.781291961669921875e+00,9.748149871826171875e+00,9.645001411437988281e+00,9.558137893676757812e+00,9.527703285217285156e+00,9.854864120483398438e+00,1.017936611175537109e+01,1.039793205261230469e+01,1.028325939178466797e+01,1.000699234008789062e+01,9.858906745910644531e+00,9.734519958496093750e+00,9.817720413208007812e+00,1.012035274505615234e+01,1.054767417907714844e+01
3.300000000000000000e+01,9.588924872727272231e+00,9.447719345454544282e+00,9.367279854545452977e+00,9.300639490909089702e+00,9.233334109090908015e+00,9.166582909090909226e+00,9.051894981818181307e+00,8.899744363636362010e+00,8.882841818181816507e+00,8.905203054545452801e+00,9.305710254545441984e+00,1.002140836363636112e+01,1.060135963636359158e+01,1.066799999999996729e+01,1.066775061818184511e+01,1.060958923636360041e+01,1.033870516363637648e+01,9.183069818181794020e+00,9.142863927272705027e+00,9.122165236363617424e+00,9.693506240844726562e+00,9.760737419128417969e+00,9.666062355041503906e+00,9.538744926452636719e+00,9.692436218261718750e+00,9.752473831176757812e+00,9.718015670776367188e+00,9.613596916198730469e+00,9.525697708129882812e+00,9.494575500488281250e+00,9.905833244323730469e+00,1.021939373016357422e+01,1.042787170410156250e+01,1.030116558074951172e+01,1.001272773742675781e+01,9.851084709167480469e+00,9.715371131896972656e+00,9.788097381591796875e+00,1.008110046386718750e+01,1.050073432922363281e+01,9.693506240844726562e+00,9.760737419128417969e+00,9.666062355041503906e+00,9.538744926452636719e+00,9.692436218261718750e+00,9.752473831176757812e+00,9.718015670776367188e+00,9.613596916198730469e+00,9.525697708129882812e+00,9.494575500488281250e+00,9.905833244323730469e+00,1.021939373016357422e+01,1.042787170410156250e+01,1.030116558074951172e+01,1.001272773742675781e+01,9.851084709167480469e+00,9.715371131896972656e+00,9.788097381591796875e+00,1.008110046386718750e+01,1.050073432922363281e+01
3.310000000000000142e+01,9.573878836363634903e+00,9.436746545454543167e+00,9.360601963636362655e+00,9.293878472727270079e+00,9.226600799999998159e+00,9.159406254545453763e+00,9.035324945454544121e+00,8.890073890909089727e+00,8.884227272727271085e+00,8.908361890909089809e+00,9.366531709090898161e+00,1.010791614545453143e+01,1.064333890909086833e+01,1.066799999999995663e+01,1.066786145454546642e+01,1.055741301818176581e+01,1.029423207272729712e+01,9.160902545454502999e+00,9.144110836363612549e+00,9.102574909090908051e+00,9.675857543945312500e+00,9.740093231201171875e+00,9.644902229309082031e+00,9.515769958496093750e+00,9.667548179626464844e+00,9.725563049316406250e+00,9.690081596374511719e+00,9.585512161254882812e+00,9.498241424560546875e+00,9.468286514282226562e+00,9.970183372497558594e+00,1.030795860290527344e+01,1.053721618652343750e+01,1.042169189453125000e+01,1.013550186157226562e+01,9.970849037170410156e+00,9.830909729003906250e+00,9.894515991210937500e+00,1.017575836181640625e+01,1.058639621734619141e+01,9.675857543945312500e+00,9.740093231201171875e+00,9.644902229309082031e+00,9.515769958496093750e+00,9.667548179626464844e+00,9.725563049316406250e+00,9.690081596374511719e+00,9.585512161254882812e+00,9.498241424560546875e+00,9.468286514282226562e+00,9.970183372497558594e+00,1.030795860290527344e+01,1.053721618652343750e+01,1.042169189453125000e+01,1.013550186157226562e+01,9.970849037170410156e+00,9.830909729003906250e+00,9.894515991210937500e+00,1.017575836181640625e+01,1.058639621734619141e+01
3.320000000000000284e+01,9.558472581818179492e+00,9.426106254545453922e+00,9.353896363636362565e+00,9.287145163636362000e+00,9.219895199999998070e+00,9.151841672727272226e+00,9.017230909090907076e+00,8.883396000000001180e+00,8.887081309090907766e+00,8.912019490909090180e+00,9.446638690909098912e+00,1.019143134545452156e+01,1.066639287272723635e+01,1.066786145454543089e+01,1.066799999999998860e+01,1.050326945454539285e+01,1.020268123636364521e+01,9.156884727272695201e+00,9.144249381818148947e+00,9.086392799999973846e+00,9.655550003051757812e+00,9.716690063476562500e+00,9.622480392456054688e+00,9.496347427368164062e+00,9.646916389465332031e+00,9.701673507690429688e+00,9.664201736450195312e+00,9.557786941528320312e+00,9.469486236572265625e+00,9.438774108886718750e+00,9.987628936767578125e+00,1.034180641174316406e+01,1.058069133758544922e+01,1.046015644073486328e+01,1.015735244750976562e+01,9.968445777893066406e+00,9.803014755249023438e+00,9.839272499084472656e+00,1.009398269653320312e+01,1.048845195770263672e+01,9.655550003051757812e+00,9.716690063476562500e+00,9.622480392456054688e+00,9.496347427368164062e+00,9.646916389465332031e+00,9.701673507690429688e+00,9.664201736450195312e+00,9.557786941528320312e+00,9.469486236572265625e+00,9.438774108886718750e+00,9.987628936767578125e+00,1.034180641174316406e+01,1.058069133758544922e+01,1.046015644073486328e+01,1.015735244750976562e+01,9.968445777893066406e+00,9.803014755249023438e+00,9.839272499084472656e+00,1.009398269653320312e+01,1.048845195770263672e+01
3.329999999999999716e+01,9.543842181818181558e+00,9.416657454545452666e+00,9.347634109090906307e+00,9.280411854545453920e+00,9.213189599999997981e+00,9.143722909090907791e+00,8.998361018181816107e+00,8.879433599999998705e+00,8.889298036363634026e+00,8.916175854545453916e+00,9.528990109090900162e+00,1.026929389090907918e+01,1.067229490909087986e+01,1.066775061818180603e+01,1.066799999999998860e+01,1.045483396363630391e+01,1.007366770909088949e+01,9.158353309090882632e+00,9.144055418181796568e+00,9.076833163636351287e+00,9.634706497192382812e+00,9.693633079528808594e+00,9.598330497741699219e+00,9.468618392944335938e+00,9.617546081542968750e+00,9.671580314636230469e+00,9.633563041687011719e+00,9.527690887451171875e+00,9.440508842468261719e+00,9.411361694335937500e+00,9.993041992187500000e+00,1.037729072570800781e+01,1.064459991455078125e+01,1.054740428924560547e+01,1.026201057434082031e+01,1.008593750000000000e+01,9.930115699768066406e+00,9.969958305358886719e+00,1.022446727752685547e+01,1.061590957641601562e+01,9.634706497192382812e+00,9.693633079528808594e+00,9.598330497741699219e+00,9.468618392944335938e+00,9.617546081542968750e+00,9.671580314636230469e+00,9.633563041687011719e+00,9.527690887451171875e+00,9.440508842468261719e+00,9.411361694335937500e+00,9.993041992187500000e+00,1.037729072570800781e+01,1.064459991455078125e+01,1.054740428924560547e+01,1.026201057434082031e+01,1.008593750000000000e+01,9.930115699768066406e+00,9.969958305358886719e+00,1.022446727752685547e+01,1.061590957641601562e+01
3.339999999999999858e+01,9.528574472727271427e+00,9.407929090909089354e+00,9.340928509090907994e+00,9.273678545454544064e+00,9.206483999999997891e+00,9.134689745454545928e+00,8.978909236363634250e+00,8.877438545454543473e+00,8.891514763636362062e+00,8.920803272727273026e+00,9.604940727272731849e+00,1.034225192727268450e+01,1.067021672727270953e+01,1.066766749090909272e+01,1.066772290909088916e+01,1.041274385454542539e+01,9.922902545454526546e+00,9.157937672727225475e+00,9.143972290909074374e+00,9.072067200000001108e+00,9.628371238708496094e+00,9.686881065368652344e+00,9.599770545959472656e+00,9.487623214721679688e+00,9.638378143310546875e+00,9.685965538024902344e+00,9.644876480102539062e+00,9.533544540405273438e+00,9.441489219665527344e+00,9.406724929809570312e+00,9.910688400268554688e+00,1.027241611480712891e+01,1.050575160980224609e+01,1.034969425201416016e+01,9.987709045410156250e+00,9.723607063293457031e+00,9.483477592468261719e+00,9.450656890869140625e+00,9.643959045410156250e+00,1.001057052612304688e+01,9.628371238708496094e+00,9.686881065368652344e+00,9.599770545959472656e+00,9.487623214721679688e+00,9.638378143310546875e+00,9.685965538024902344e+00,9.644876480102539062e+00,9.533544540405273438e+00,9.441489219665527344e+00,9.406724929809570312e+00,9.910688400268554688e+00,1.027241611480712891e+01,1.050575160980224609e+01,1.034969425201416016e+01,9.987709045410156250e+00,9.723607063293457031e+00,9.483477592468261719e+00,9.450656890869140625e+00,9.643959045410156250e+00,1.001057052612304688e+01
3.350000000000000000e+01,9.513251345454543539e+00,9.400503054545453097e+00,9.334195199999998138e+00,9.266945236363635985e+00,9.199778399999997802e+00,9.124021745454545140e+00,8.958265963636362628e+00,8.877410836363635482e+00,8.893731490909090098e+00,8.925929454545453723e+00,9.668089745454540918e+00,1.040587199999996315e+01,1.066797229090906640e+01,1.066761207272728740e+01,1.066805541818179748e+01,1.037494865454541682e+01,9.763131927272715060e+00,9.153864436363601698e+00,9.144027709090890355e+00,9.071817818181818538e+00,9.613400459289550781e+00,9.675467491149902344e+00,9.583117485046386719e+00,9.456301689147949219e+00,9.604261398315429688e+00,9.655217170715332031e+00,9.614509582519531250e+00,9.506836891174316406e+00,9.419260978698730469e+00,9.389739990234375000e+00,9.964018821716308594e+00,1.042165565490722656e+01,1.074589538574218750e+01,1.068004512786865234e+01,1.040295410156250000e+01,1.021789169311523438e+01,1.004013919830322266e+01,1.004821872711181641e+01,1.026919841766357422e+01,1.063666534423828125e+01,9.613400459289550781e+00,9.675467491149902344e+00,9.583117485046386719e+00,9.456301689147949219e+00,9.604261398315429688e+00,9.655217170715332031e+00,9.614509582519531250e+00,9.506836891174316406e+00,9.419260978698730469e+00,9.389739990234375000e+00,9.964018821716308594e+00,1.042165565490722656e+01,1.074589538574218750e+01,1.068004512786865234e+01,1.040295410156250000e+01,1.021789169311523438e+01,1.004013919830322266e+01,1.004821872711181641e+01,1.026919841766357422e+01,1.063666534423828125e+01
3.360000000000000142e+01,9.498094472727272475e+00,9.393797454545454784e+00,9.327489599999998049e+00,9.260239636363634119e+00,9.193072799999999489e+00,9.111469527272724633e+00,8.939534618181816938e+00,8.880292581818178377e+00,8.895948218181816358e+00,8.931554399999997784e+00,9.723009163636358920e+00,1.045137032727268611e+01,1.066761207272725187e+01,1.066758436363638651e+01,1.066999505454541541e+01,1.034452407272725516e+01,9.603250472727230758e+00,9.148128654545409688e+00,9.144083127272706335e+00,9.076971709090898344e+00,9.595637321472167969e+00,9.657898902893066406e+00,9.559833526611328125e+00,9.421177864074707031e+00,9.567321777343750000e+00,9.621601104736328125e+00,9.583252906799316406e+00,9.479538917541503906e+00,9.395898818969726562e+00,9.371268272399902344e+00,9.915826797485351562e+00,1.039109134674072266e+01,1.074118041992187500e+01,1.071338844299316406e+01,1.048236370086669922e+01,1.035202980041503906e+01,1.023055553436279297e+01,1.028760051727294922e+01,1.054944038391113281e+01,1.093800354003906250e+01,9.595637321472167969e+00,9.657898902893066406e+00,9.559833526611328125e+00,9.421177864074707031e+00,9.567321777343750000e+00,9.621601104736328125e+00,9.583252906799316406e+00,9.479538917541503906e+00,9.395898818969726562e+00,9.371268272399902344e+00,9.915826797485351562e+00,1.039109134674072266e+01,1.074118041992187500e+01,1.071338844299316406e+01,1.048236370086669922e+01,1.035202980041503906e+01,1.023055553436279297e+01,1.028760051727294922e+01,1.054944038391113281e+01,1.093800354003906250e+01
3.370000000000000284e+01,9.484073672727271642e+00,9.387618327272726049e+00,9.320783999999997960e+00,9.253506327272724263e+00,9.186367199999997624e+00,9.097282472727272307e+00,8.925929454545453723e+00,8.883700799999997955e+00,8.898164945454544394e+00,8.937650399999998996e+00,9.780394690909098188e+00,1.048201658181813478e+01,1.066786145454544155e+01,1.066758436363639362e+01,1.067210094545451327e+01,1.032925636363634325e+01,9.453759927272704644e+00,9.143141018181761837e+00,9.145523999999964460e+00,9.088803490909079130e+00,9.576030731201171875e+00,9.620813369750976562e+00,9.529951095581054688e+00,9.431556701660156250e+00,9.585834503173828125e+00,9.632772445678710938e+00,9.587724685668945312e+00,9.469331741333007812e+00,9.368985176086425781e+00,9.325098991394042969e+00,9.613594055175781250e+00,9.889091491699218750e+00,1.004110240936279297e+01,9.815662384033203125e+00,9.403473854064941406e+00,9.090939521789550781e+00,8.805223464965820312e+00,8.743714332580566406e+00,8.922680854797363281e+00,9.278558731079101562e+00,9.576030731201171875e+00,9.620813369750976562e+00,9.529951095581054688e+00,9.431556701660156250e+00,9.585834503173828125e+00,9.632772445678710938e+00,9.587724685668945312e+00,9.469331741333007812e+00,9.368985176086425781e+00,9.325098991394042969e+00,9.613594055175781250e+00,9.889091491699218750e+00,1.004110240936279297e+01,9.815662384033203125e+00,9.403473854064941406e+00,9.090939521789550781e+00,8.805223464965820312e+00,8.743714332580566406e+00,8.922680854797363281e+00,9.278558731079101562e+00
3.379999999999999716e+01,9.471188945454544594e+00,9.380968145454545493e+00,9.314078399999999647e+00,9.246773018181816184e+00,9.180104945454543142e+00,9.082236436363636756e+00,8.916619199999999523e+00,8.884670618181816693e+00,8.900353963636362664e+00,8.944245163636363571e+00,9.850304727272733984e+00,1.051080632727267883e+01,1.066799999999999038e+01,1.066761207272731049e+01,1.066802770909087172e+01,1.033222123636364032e+01,9.328154618181786262e+00,9.140730327272688527e+00,9.145302327272689880e+00,9.106648145454519394e+00,9.547461509704589844e+00,9.592295646667480469e+00,9.498159408569335938e+00,9.396754264831542969e+00,9.548207283020019531e+00,9.593235015869140625e+00,9.546104431152343750e+00,9.427087783813476562e+00,9.327553749084472656e+00,9.285388946533203125e+00,9.594226837158203125e+00,9.930600166320800781e+00,1.013087081909179688e+01,9.935116767883300781e+00,9.537521362304687500e+00,9.231781005859375000e+00,8.944801330566406250e+00,8.869262695312500000e+00,9.029262542724609375e+00,9.365183830261230469e+00,9.547461509704589844e+00,9.592295646667480469e+00,9.498159408569335938e+00,9.396754264831542969e+00,9.548207283020019531e+00,9.593235015869140625e+00,9.546104431152343750e+00,9.427087783813476562e+00,9.327553749084472656e+00,9.285388946533203125e+00,9.594226837158203125e+00,9.930600166320800781e+00,1.013087081909179688e+01,9.935116767883300781e+00,9.537521362304687500e+00,9.231781005859375000e+00,8.944801330566406250e+00,8.869262695312500000e+00,9.029262542724609375e+00,9.365183830261230469e+00
3.389999999999999858e+01,9.459523418181817078e+00,9.374345672727271150e+00,9.307345090909088015e+00,9.240039709090908104e+00,9.173371636363635062e+00,9.066996436363634615e+00,8.909082327272725976e+00,8.883811636363633468e+00,8.902542981818180934e+00,8.951809745454545109e+00,9.933625963636355749e+00,1.055126159999995750e+01,1.066799999999997794e+01,1.066766749090913180e+01,1.064852050909086856e+01,1.034333258181820270e+01,9.236770036363607161e+00,9.141173672727244792e+00,9.137876290909066057e+00,9.120391854545431443e+00,9.524290084838867188e+00,9.571716308593750000e+00,9.474973678588867188e+00,9.357789039611816406e+00,9.505645751953125000e+00,9.552590370178222656e+00,9.508403778076171875e+00,9.395265579223632812e+00,9.302329063415527344e+00,9.267981529235839844e+00,9.621926307678222656e+00,1.002092456817626953e+01,1.028895759582519531e+01,1.016268920898437500e+01,9.829159736633300781e+00,9.589158058166503906e+00,9.366894721984863281e+00,9.342008590698242188e+00,9.539356231689453125e+00,9.896623611450195312e+00,9.524290084838867188e+00,9.571716308593750000e+00,9.474973678588867188e+00,9.357789039611816406e+00,9.505645751953125000e+00,9.552590370178222656e+00,9.508403778076171875e+00,9.395265579223632812e+00,9.302329063415527344e+00,9.267981529235839844e+00,9.621926307678222656e+00,1.002092456817626953e+01,1.028895759582519531e+01,1.016268920898437500e+01,9.829159736633300781e+00,9.589158058166503906e+00,9.366894721984863281e+00,9.342008590698242188e+00,9.539356231689453125e+00,9.896623611450195312e+00
3.400000000000000000e+01,9.447719345454544282e+00,9.367279854545452977e+00,9.300639490909089702e+00,9.233334109090908015e+00,9.166582909090909226e+00,9.051894981818181307e+00,8.899744363636362010e+00,8.882841818181816507e+00,8.905203054545452801e+00,8.959374327272726646e+00,1.002140836363636112e+01,1.060135963636359158e+01,1.066799999999996729e+01,1.066775061818184511e+01,1.060958923636360041e+01,1.033870516363637648e+01,9.183069818181794020e+00,9.142863927272705027e+00,9.122165236363617424e+00,9.115321090909082713e+00,9.507102012634277344e+00,9.544229507446289062e+00,9.450162887573242188e+00,9.348720550537109375e+00,9.501227378845214844e+00,9.547057151794433594e+00,9.500723838806152344e+00,9.381928443908691406e+00,9.281685829162597656e+00,9.238567352294921875e+00,9.531861305236816406e+00,9.824649810791015625e+00,9.995584487915039062e+00,9.786647796630859375e+00,9.388485908508300781e+00,9.085744857788085938e+00,8.808547019958496094e+00,8.751701354980468750e+00,8.932754516601562500e+00,9.286643028259277344e+00,9.507102012634277344e+00,9.544229507446289062e+00,9.450162887573242188e+00,9.348720550537109375e+00,9.501227378845214844e+00,9.547057151794433594e+00,9.500723838806152344e+00,9.381928443908691406e+00,9.281685829162597656e+00,9.238567352294921875e+00,9.531861305236816406e+00,9.824649810791015625e+00,9.995584487915039062e+00,9.786647796630859375e+00,9.388485908508300781e+00,9.085744857788085938e+00,8.808547019958496094e+00,8.751701354980468750e+00,8.932754516601562500e+00,9.286643028259277344e+00
3.410000000000000142e+01,9.436746545454543167e+00,9.360601963636362655e+00,9.293878472727270079e+00,9.226600799999998159e+00,9.159406254545453763e+00,9.035324945454544121e+00,8.890073890909089727e+00,8.884227272727271085e+00,8.908361890909089809e+00,8.967077454545453463e+00,1.010791614545453143e+01,1.064333890909086833e+01,1.066799999999995663e+01,1.066786145454546642e+01,1.055741301818176581e+01,1.029423207272729712e+01,9.160902545454502999e+00,9.144110836363612549e+00,9.102574909090908051e+00,9.084813381818179323e+00,9.494971275329589844e+00,9.538404464721679688e+00,9.442163467407226562e+00,9.335992813110351562e+00,9.486435890197753906e+00,9.531584739685058594e+00,9.486935615539550781e+00,9.370548248291015625e+00,9.273746490478515625e+00,9.235342979431152344e+00,9.601772308349609375e+00,9.912184715270996094e+00,1.009721565246582031e+01,9.892286300659179688e+00,9.489634513854980469e+00,9.189566612243652344e+00,8.922161102294921875e+00,8.869736671447753906e+00,9.050382614135742188e+00,9.407095909118652344e+00,9.494971275329589844e+00,9.538404464721679688e+00,9.442163467407226562e+00,9.335992813110351562e+00,9.486435890197753906e+00,9.531584739685058594e+00,9.486935615539550781e+00,9.370548248291015625e+00,9.273746490478515625e+00,9.235342979431152344e+00,9.601772308349609375e+00,9.912184715270996094e+00,1.009721565246582031e+01,9.892286300659179688e+00,9.489634513854980469e+00,9.189566612243652344e+00,8.922161102294921875e+00,8.869736671447753906e+00,9.050382614135742188e+00,9.407095909118652344e+00
3.420000000000000284e+01,9.426106254545453922e+00,9.353896363636362565e+00,9.287145163636362000e+00,9.219895199999998070e+00,9.151841672727272226e+00,9.017230909090907076e+00,8.883396000000001180e+00,8.887081309090907766e+00,8.912019490909090180e+00,8.974503490909091497e+00,1.019143134545452156e+01,1.066639287272723635e+01,1.066786145454543089e+01,1.066799999999998860e+01,1.050326945454539285e+01,1.020268123636364521e+01,9.156884727272695201e+00,9.144249381818148947e+00,9.086392799999973846e+00,9.032138400000016887e+00,9.481559753417968750e+00,9.529374122619628906e+00,9.434469223022460938e+00,9.322895050048828125e+00,9.471864700317382812e+00,9.517084121704101562e+00,9.470720291137695312e+00,9.354980468750000000e+00,9.259893417358398438e+00,9.223110198974609375e+00,9.791718482971191406e+00,1.020158004760742188e+01,1.047213459014892578e+01,1.033743858337402344e+01,9.987498283386230469e+00,9.722386360168457031e+00,9.469168663024902344e+00,9.413189888000488281e+00,9.582471847534179688e+00,9.919117927551269531e+00,9.481559753417968750e+00,9.529374122619628906e+00,9.434469223022460938e+00,9.322895050048828125e+00,9.471864700317382812e+00,9.517084121704101562e+00,9.470720291137695312e+00,9.354980468750000000e+00,9.259893417358398438e+00,9.223110198974609375e+00,9.791718482971191406e+00,1.020158004760742188e+01,1.047213459014892578e+01,1.033743858337402344e+01,9.987498283386230469e+00,9.722386360168457031e+00,9.469168663024902344e+00,9.413189888000488281e+00,9.582471847534179688e+00,9.919117927551269531e+00
3.429999999999999716e+01,9.416657454545452666e+00,9.347634109090906307e+00,9.280411854545453920e+00,9.213189599999997981e+00,9.143722909090907791e+00,8.998361018181816107e+00,8.879433599999998705e+00,8.889298036363634026e+00,8.916175854545453916e+00,8.981569309090907893e+00,1.026929389090907918e+01,1.067229490909087986e+01,1.066775061818180603e+01,1.066799999999998860e+01,1.045483396363630391e+01,1.007366770909088949e+01,9.158353309090882632e+00,9.144055418181796568e+00,9.076833163636351287e+00,8.962643999999992062e+00,9.465257644653320312e+00,9.515136718750000000e+00,9.417456626892089844e+00,9.289690017700195312e+00,9.436634063720703125e+00,9.485817909240722656e+00,9.444217681884765625e+00,9.335516929626464844e+00,9.247306823730468750e+00,9.218386650085449219e+00,9.897470474243164062e+00,1.032501411437988281e+01,1.062891960144042969e+01,1.054540061950683594e+01,1.025472640991210938e+01,1.005930995941162109e+01,9.881628990173339844e+00,9.894548416137695312e+00,1.012112808227539062e+01,1.049456405639648438e+01,9.465257644653320312e+00,9.515136718750000000e+00,9.417456626892089844e+00,9.289690017700195312e+00,9.436634063720703125e+00,9.485817909240722656e+00,9.444217681884765625e+00,9.335516929626464844e+00,9.247306823730468750e+00,9.218386650085449219e+00,9.897470474243164062e+00,1.032501411437988281e+01,1.062891960144042969e+01,1.054540061950683594e+01,1.025472640991210938e+01,1.005930995941162109e+01,9.881628990173339844e+00,9.894548416137695312e+00,1.012112808227539062e+01,1.049456405639648438e+01
3.439999999999999858e+01,9.407929090909089354e+00,9.340928509090907994e+00,9.273678545454544064e+00,9.206483999999997891e+00,9.134689745454545928e+00,8.978909236363634250e+00,8.877438545454543473e+00,8.891514763636362062e+00,8.920803272727273026e+00,8.988108654545454712e+00,1.034225192727268450e+01,1.067021672727270953e+01,1.066766749090909272e+01,1.066772290909088916e+01,1.041274385454542539e+01,9.922902545454526546e+00,9.157937672727225475e+00,9.143972290909074374e+00,9.072067200000001108e+00,8.874778472727253842e+00,9.452453613281250000e+00,9.503117561340332031e+00,9.409476280212402344e+00,9.292928695678710938e+00,9.440998077392578125e+00,9.486102104187011719e+00,9.442361831665039062e+00,9.329904556274414062e+00,9.238434791564941406e+00,9.205959320068359375e+00,9.944591522216796875e+00,1.035433292388916016e+01,1.063098526000976562e+01,1.050288677215576172e+01,1.015644168853759766e+01,9.899832725524902344e+00,9.663822174072265625e+00,9.625085830688476562e+00,9.807448387145996094e+00,1.015953159332275391e+01,9.452453613281250000e+00,9.503117561340332031e+00,9.409476280212402344e+00,9.292928695678710938e+00,9.440998077392578125e+00,9.486102104187011719e+00,9.442361831665039062e+00,9.329904556274414062e+00,9.238434791564941406e+00,9.205959320068359375e+00,9.944591522216796875e+00,1.035433292388916016e+01,1.063098526000976562e+01,1.050288677215576172e+01,1.015644168853759766e+01,9.899832725524902344e+00,9.663822174072265625e+00,9.625085830688476562e+00,9.807448387145996094e+00,1.015953159332275391e+01
3.450000000000000000e+01,9.400503054545453097e+00,9.334195199999998138e+00,9.266945236363635985e+00,9.199778399999997802e+00,9.124021745454545140e+00,8.958265963636362628e+00,8.877410836363635482e+00,8.893731490909090098e+00,8.925929454545453723e+00,8.993511927272725970e+00,1.040587199999996315e+01,1.066797229090906640e+01,1.066761207272728740e+01,1.066805541818179748e+01,1.037494865454541682e+01,9.763131927272715060e+00,9.153864436363601698e+00,9.144027709090890355e+00,9.071817818181818538e+00,8.763387927272699329e+00,9.434084892272949219e+00,9.487520217895507812e+00,9.392742156982421875e+00,9.265862464904785156e+00,9.411899566650390625e+00,9.458653450012207031e+00,9.414982795715332031e+00,9.305333137512207031e+00,9.217453002929687500e+00,9.188909530639648438e+00,1.010076904296875000e+01,1.059365463256835938e+01,1.094854354858398438e+01,1.089450740814208984e+01,1.061299800872802734e+01,1.041148376464843750e+01,1.021582221984863281e+01,1.020072460174560547e+01,1.039634609222412109e+01,1.074522018432617188e+01,9.434084892272949219e+00,9.487520217895507812e+00,9.392742156982421875e+00,9.265862464904785156e+00,9.411899566650390625e+00,9.458653450012207031e+00,9.414982795715332031e+00,9.305333137512207031e+00,9.217453002929687500e+00,9.188909530639648438e+00,1.010076904296875000e+01,1.059365463256835938e+01,1.094854354858398438e+01,1.089450740814208984e+01,1.061299800872802734e+01,1.041148376464843750e+01,1.021582221984863281e+01,1.020072460174560547e+01,1.039634609222412109e+01,1.074522018432617188e+01
3.460000000000000142e+01,9.393797454545454784e+00,9.327489599999998049e+00,9.260239636363634119e+00,9.193072799999999489e+00,9.111469527272724633e+00,8.939534618181816938e+00,8.880292581818178377e+00,8.895948218181816358e+00,8.931554399999997784e+00,8.999829599999999985e+00,1.045137032727268611e+01,1.066761207272725187e+01,1.066758436363638651e+01,1.066999505454541541e+01,1.034452407272725516e+01,9.603250472727230758e+00,9.148128654545409688e+00,9.144083127272706335e+00,9.076971709090898344e+00,8.632046836363622688e+00,9.419411659240722656e+00,9.472059249877929688e+00,9.377154350280761719e+00,9.252998352050781250e+00,9.399822235107421875e+00,9.446205139160156250e+00,9.402720451354980469e+00,9.292404174804687500e+00,9.203649520874023438e+00,9.174270629882812500e+00,1.012283134460449219e+01,1.058574485778808594e+01,1.091325855255126953e+01,1.083404922485351562e+01,1.053094959259033203e+01,1.031209850311279297e+01,1.010497283935546875e+01,1.008399581909179688e+01,1.027673625946044922e+01,1.062722110748291016e+01,9.419411659240722656e+00,9.472059249877929688e+00,9.377154350280761719e+00,9.252998352050781250e+00,9.399822235107421875e+00,9.446205139160156250e+00,9.402720451354980469e+00,9.292404174804687500e+00,9.203649520874023438e+00,9.174270629882812500e+00,1.012283134460449219e+01,1.058574485778808594e+01,1.091325855255126953e+01,1.083404922485351562e+01,1.053094959259033203e+01,1.031209850311279297e+01,1.010497283935546875e+01,1.008399581909179688e+01,1.027673625946044922e+01,1.062722110748291016e+01
3.470000000000000284e+01,9.387618327272726049e+00,9.320783999999997960e+00,9.253506327272724263e+00,9.186367199999997624e+00,9.097282472727272307e+00,8.925929454545453723e+00,8.883700799999997955e+00,8.898164945454544394e+00,8.937650399999998996e+00,9.007532727272726802e+00,1.048201658181813478e+01,1.066786145454544155e+01,1.066758436363639362e+01,1.067210094545451327e+01,1.032925636363634325e+01,9.453759927272704644e+00,9.143141018181761837e+00,9.145523999999964460e+00,9.088803490909079130e+00,8.491949672727262310e+00,9.410304069519042969e+00,9.464925765991210938e+00,9.370944023132324219e+00,9.245159149169921875e+00,9.392000198364257812e+00,9.438727378845214844e+00,9.395320892333984375e+00,9.285657882690429688e+00,9.197777748107910156e+00,9.169229507446289062e+00,1.020703411102294922e+01,1.069249534606933594e+01,1.104070281982421875e+01,1.097999000549316406e+01,1.069164752960205078e+01,1.048370933532714844e+01,1.028312587738037109e+01,1.026512336730957031e+01,1.045868682861328125e+01,1.080766201019287109e+01,9.410304069519042969e+00,9.464925765991210938e+00,9.370944023132324219e+00,9.245159149169921875e+00,9.392000198364257812e+00,9.438727378845214844e+00,9.395320892333984375e+00,9.285657882690429688e+00,9.197777748107910156e+00,9.169229507446289062e+00,1.020703411102294922e+01,1.069249534606933594e+01,1.104070281982421875e+01,1.097999000549316406e+01,1.069164752960205078e+01,1.048370933532714844e+01,1.028312587738037109e+01,1.026512336730957031e+01,1.045868682861328125e+01,1.080766201019287109e+01
3.479999999999999716e+01,9.380968145454545493e+00,9.314078399999999647e+00,9.246773018181816184e+00,9.180104945454543142e+00,9.082236436363636756e+00,8.916619199999999523e+00,8.884670618181816693e+00,8.900353963636362664e+00,8.944245163636363571e+00,9.016344218181817638e+00,1.051080632727267883e+01,1.066799999999999038e+01,1.066761207272731049e+01,1.066802770909087172e+01,1.033222123636364032e+01,9.328154618181786262e+00,9.140730327272688527e+00,9.145302327272689880e+00,9.106648145454519394e+00,8.357809963636348982e+00,9.401594161987304688e+00,9.457636833190917969e+00,9.363121032714843750e+00,9.234479904174804688e+00,9.381361007690429688e+00,9.429157257080078125e+00,9.386460304260253906e+00,9.277967453002929688e+00,9.191254615783691406e+00,9.163986206054687500e+00,1.028923988342285156e+01,1.078253841400146484e+01,1.114025306701660156e+01,1.109209537506103516e+01,1.081752204895019531e+01,1.062420940399169922e+01,1.043723201751708984e+01,1.043077564239501953e+01,1.063364791870117188e+01,1.098676872253417969e+01,9.401594161987304688e+00,9.457636833190917969e+00,9.363121032714843750e+00,9.234479904174804688e+00,9.381361007690429688e+00,9.429157257080078125e+00,9.386460304260253906e+00,9.277967453002929688e+00,9.191254615783691406e+00,9.163986206054687500e+00,1.028923988342285156e+01,1.078253841400146484e+01,1.114025306701660156e+01,1.109209537506103516e+01,1.081752204895019531e+01,1.062420940399169922e+01,1.043723201751708984e+01,1.043077564239501953e+01,1.063364791870117188e+01,1.098676872253417969e+01
3.489999999999999858e+01,9.374345672727271150e+00,9.307345090909088015e+00,9.240039709090908104e+00,9.173371636363635062e+00,9.066996436363634615e+00,8.909082327272725976e+00,8.883811636363633468e+00,8.902542981818180934e+00,8.951809745454545109e+00,9.026319490909090248e+00,1.055126159999995750e+01,1.066799999999997794e+01,1.066766749090913180e+01,1.064852050909086856e+01,1.034333258181820270e+01,9.236770036363607161e+00,9.141173672727244792e+00,9.137876290909066057e+00,9.120391854545431443e+00,8.239215054545422134e+00,9.397402763366699219e+00,9.455273628234863281e+00,9.360808372497558594e+00,9.232322692871093750e+00,9.379805564880371094e+00,9.428088188171386719e+00,9.385691642761230469e+00,9.277356147766113281e+00,9.190768241882324219e+00,9.163615226745605469e+00,1.037256431579589844e+01,1.086245632171630859e+01,1.121674537658691406e+01,1.116607666015625000e+01,1.088988876342773438e+01,1.069616222381591797e+01,1.050897502899169922e+01,1.050283336639404297e+01,1.070623207092285156e+01,1.105930900573730469e+01,9.397402763366699219e+00,9.455273628234863281e+00,9.360808372497558594e+00,9.232322692871093750e+00,9.379805564880371094e+00,9.428088188171386719e+00,9.385691642761230469e+00,9.277356147766113281e+00,9.190768241882324219e+00,9.163615226745605469e+00,1.037256431579589844e+01,1.086245632171630859e+01,1.121674537658691406e+01,1.116607666015625000e+01,1.088988876342773438e+01,1.069616222381591797e+01,1.050897502899169922e+01,1.050283336639404297e+01,1.070623207092285156e+01,1.105930900573730469e+01
3.500000000000000000e+01,9.367279854545452977e+00,9.300639490909089702e+00,9.233334109090908015e+00,9.166582909090909226e+00,9.051894981818181307e+00,8.899744363636362010e+00,8.882841818181816507e+00,8.905203054545452801e+00,8.959374327272726646e+00,9.036959781818179493e+00,1.060135963636359158e+01,1.066799999999996729e+01,1.066775061818184511e+01,1.060958923636360041e+01,1.033870516363637648e+01,9.183069818181794020e+00,9.142863927272705027e+00,9.122165236363617424e+00,9.115321090909082713e+00,8.138575636363590604e+00,9.394358634948730469e+00,9.454382896423339844e+00,9.360538482666015625e+00,9.234268188476562500e+00,9.382588386535644531e+00,9.430762290954589844e+00,9.388118743896484375e+00,9.279127120971679688e+00,9.191922187805175781e+00,9.164045333862304688e+00,1.045876693725585938e+01,1.094450759887695312e+01,1.129209423065185547e+01,1.123235511779785156e+01,1.094604969024658203e+01,1.074201679229736328e+01,1.054413604736328125e+01,1.052846431732177734e+01,1.072391891479492188e+01,1.107181453704833984e+01,9.394358634948730469e+00,9.454382896423339844e+00,9.360538482666015625e+00,9.234268188476562500e+00,9.382588386535644531e+00,9.430762290954589844e+00,9.388118743896484375e+00,9.279127120971679688e+00,9.191922187805175781e+00,9.164045333862304688e+00,1.045876693725585938e+01,1.094450759887695312e+01,1.129209423065185547e+01,1.123235511779785156e+01,1.094604969024658203e+01,1.074201679229736328e+01,1.054413604736328125e+01,1.052846431732177734e+01,1.072391891479492188e+01,1.107181453704833984e+01
3.510000000000000142e+01,9.360601963636362655e+00,9.293878472727270079e+00,9.226600799999998159e+00,9.159406254545453763e+00,9.035324945454544121e+00,8.890073890909089727e+00,8.884227272727271085e+00,8.908361890909089809e+00,8.967077454545453463e+00,9.049207199999997897e+00,1.064333890909086833e+01,1.066799999999995663e+01,1.066786145454546642e+01,1.055741301818176581e+01,1.029423207272729712e+01,9.160902545454502999e+00,9.144110836363612549e+00,9.102574909090908051e+00,9.084813381818179323e+00,8.054755636363584159e+00,9.392497062683105469e+00,9.454821586608886719e+00,9.361703872680664062e+00,9.237822532653808594e+00,9.386981964111328125e+00,9.434966087341308594e+00,9.391974449157714844e+00,9.282234191894531250e+00,9.194365501403808594e+00,9.165702819824218750e+00,1.054588794708251953e+01,1.102959442138671875e+01,1.137198543548583984e+01,1.130391502380371094e+01,1.100758743286132812e+01,1.079278182983398438e+01,1.058321094512939453e+01,1.055672740936279297e+01,1.074296569824218750e+01,1.108467674255371094e+01,9.392497062683105469e+00,9.454821586608886719e+00,9.361703872680664062e+00,9.237822532653808594e+00,9.386981964111328125e+00,9.434966087341308594e+00,9.391974449157714844e+00,9.282234191894531250e+00,9.194365501403808594e+00,9.165702819824218750e+00,1.054588794708251953e+01,1.102959442138671875e+01,1.137198543548583984e+01,1.130391502380371094e+01,1.100758743286132812e+01,1.079278182983398438e+01,1.058321094512939453e+01,1.055672740936279297e+01,1.074296569824218750e+01,1.108467674255371094e+01
3.520000000000000284e+01,9.353896363636362565e+00,9.287145163636362000e+00,9.219895199999998070e+00,9.151841672727272226e+00,9.017230909090907076e+00,8.883396000000001180e+00,8.887081309090907766e+00,8.912019490909090180e+00,8.974503490909091497e+00,9.062452145454544805e+00,1.066639287272723635e+01,1.066786145454543089e+01,1.066799999999998860e+01,1.050326945454539285e+01,1.020268123636364521e+01,9.156884727272695201e+00,9.144249381818148947e+00,9.086392799999973846e+00,9.032138400000016887e+00,7.989140509090858266e+00,9.388595581054687500e+00,9.452535629272460938e+00,9.359277725219726562e+00,9.236088752746582031e+00,9.385889053344726562e+00,9.434232711791992188e+00,9.391394615173339844e+00,9.281545639038085938e+00,9.193529129028320312e+00,9.164718627929687500e+00,1.062558174133300781e+01,1.110266208648681641e+01,1.143804550170898438e+01,1.136351490020751953e+01,1.106185913085937500e+01,1.084330558776855469e+01,1.063063716888427734e+01,1.060206508636474609e+01,1.078697109222412109e+01,1.112747669219970703e+01,9.388595581054687500e+00,9.452535629272460938e+00,9.359277725219726562e+00,9.236088752746582031e+00,9.385889053344726562e+00,9.434232711791992188e+00,9.391394615173339844e+00,9.281545639038085938e+00,9.193529129028320312e+00,9.164718627929687500e+00,1.062558174133300781e+01,1.110266208648681641e+01,1.143804550170898438e+01,1.136351490020751953e+01,1.106185913085937500e+01,1.084330558776855469e+01,1.063063716888427734e+01,1.060206508636474609e+01,1.078697109222412109e+01,1.112747669219970703e+01
3.529999999999999716e+01,9.347634109090906307e+00,9.280411854545453920e+00,9.213189599999997981e+00,9.143722909090907791e+00,8.998361018181816107e+00,8.879433599999998705e+00,8.889298036363634026e+00,8.916175854545453916e+00,8.981569309090907893e+00,9.077110254545452506e+00,1.067229490909087986e+01,1.066775061818180603e+01,1.066799999999998860e+01,1.045483396363630391e+01,1.007366770909088949e+01,9.158353309090882632e+00,9.144055418181796568e+00,9.076833163636351287e+00,8.962643999999992062e+00,7.946163709090865446e+00,9.386689186096191406e+00,9.452578544616699219e+00,9.358777999877929688e+00,9.235762596130371094e+00,9.386151313781738281e+00,9.435095787048339844e+00,9.392451286315917969e+00,9.282614707946777344e+00,9.194579124450683594e+00,9.165786743164062500e+00,1.070300292968750000e+01,1.117589569091796875e+01,1.150648593902587891e+01,1.142801284790039062e+01,1.112384700775146484e+01,1.090465736389160156e+01,1.069148540496826172e+01,1.066270637512207031e+01,1.084775829315185547e+01,1.118722438812255859e+01,9.386689186096191406e+00,9.452578544616699219e+00,9.358777999877929688e+00,9.235762596130371094e+00,9.386151313781738281e+00,9.435095787048339844e+00,9.392451286315917969e+00,9.282614707946777344e+00,9.194579124450683594e+00,9.165786743164062500e+00,1.070300292968750000e+01,1.117589569091796875e+01,1.150648593902587891e+01,1.142801284790039062e+01,1.112384700775146484e+01,1.090465736389160156e+01,1.069148540496826172e+01,1.066270637512207031e+01,1.084775829315185547e+01,1.118722438812255859e+01
3.539999999999999858e+01,9.340928509090907994e+00,9.273678545454544064e+00,9.206483999999997891e+00,9.134689745454545928e+00,8.978909236363634250e+00,8.877438545454543473e+00,8.891514763636362062e+00,8.920803272727273026e+00,8.988108654545454712e+00,9.093153818181816561e+00,1.067021672727270953e+01,1.066766749090909272e+01,1.066772290909088916e+01,1.041274385454542539e+01,9.922902545454526546e+00,9.157937672727225475e+00,9.143972290909074374e+00,9.072067200000001108e+00,8.874778472727253842e+00,7.926545672727252523e+00,9.388175964355468750e+00,9.447334289550781250e+00,9.351371765136718750e+00,9.240426063537597656e+00,9.394158363342285156e+00,9.441913604736328125e+00,9.400965690612792969e+00,9.290071487426757812e+00,9.200798988342285156e+00,9.171236991882324219e+00,1.061759471893310547e+01,1.095019435882568359e+01,1.116004085540771484e+01,1.098023796081542969e+01,1.059628486633300781e+01,1.031798171997070312e+01,1.007309436798095703e+01,1.003861904144287109e+01,1.022827339172363281e+01,1.058711624145507812e+01,9.388175964355468750e+00,9.447334289550781250e+00,9.351371765136718750e+00,9.240426063537597656e+00,9.394158363342285156e+00,9.441913604736328125e+00,9.400965690612792969e+00,9.290071487426757812e+00,9.200798988342285156e+00,9.171236991882324219e+00,1.061759471893310547e+01,1.095019435882568359e+01,1.116004085540771484e+01,1.098023796081542969e+01,1.059628486633300781e+01,1.031798171997070312e+01,1.007309436798095703e+01,1.003861904144287109e+01,1.022827339172363281e+01,1.058711624145507812e+01
3.550000000000000000e+01,9.334195199999998138e+00,9.266945236363635985e+00,9.199778399999997802e+00,9.124021745454545140e+00,8.958265963636362628e+00,8.877410836363635482e+00,8.893731490909090098e+00,8.925929454545453723e+00,8.993511927272725970e+00,9.110943054545453279e+00,1.066797229090906640e+01,1.066761207272728740e+01,1.066805541818179748e+01,1.037494865454541682e+01,9.763131927272715060e+00,9.153864436363601698e+00,9.144027709090890355e+00,9.071817818181818538e+00,8.763387927272699329e+00,7.923082036363611635e+00,9.383414268493652344e+00,9.444399833679199219e+00,9.346269607543945312e+00,9.236337661743164062e+00,9.389366149902343750e+00,9.435983657836914062e+00,9.392368316650390625e+00,9.280106544494628906e+00,9.190999984741210938e+00,9.161962509155273438e+00,1.073799705505371094e+01,1.112648010253906250e+01,1.137849235534667969e+01,1.122578716278076172e+01,1.085651302337646484e+01,1.058191680908203125e+01,1.032719421386718750e+01,1.027178001403808594e+01,1.043719100952148438e+01,1.076906394958496094e+01,9.383414268493652344e+00,9.444399833679199219e+00,9.346269607543945312e+00,9.236337661743164062e+00,9.389366149902343750e+00,9.435983657836914062e+00,9.392368316650390625e+00,9.280106544494628906e+00,9.190999984741210938e+00,9.161962509155273438e+00,1.073799705505371094e+01,1.112648010253906250e+01,1.137849235534667969e+01,1.122578716278076172e+01,1.085651302337646484e+01,1.058191680908203125e+01,1.032719421386718750e+01,1.027178001403808594e+01,1.043719100952148438e+01,1.076906394958496094e+01
3.560000000000000142e+01,9.327489599999998049e+00,9.260239636363634119e+00,9.193072799999999489e+00,9.111469527272724633e+00,8.939534618181816938e+00,8.880292581818178377e+00,8.895948218181816358e+00,8.931554399999997784e+00,8.999829599999999985e+00,9.131392363636361864e+00,1.066761207272725187e+01,1.066758436363638651e+01,1.066999505454541541e+01,1.034452407272725516e+01,9.603250472727230758e+00,9.148128654545409688e+00,9.144083127272706335e+00,9.076971709090898344e+00,8.632046836363622688e+00,7.925326472727219240e+00,9.371115684509277344e+00,9.432896614074707031e+00,9.327701568603515625e+00,9.200304031372070312e+00,9.351423263549804688e+00,9.403727531433105469e+00,9.363733291625976562e+00,9.257250785827636719e+00,9.173401832580566406e+00,9.150590896606445312e+00,1.081592941284179688e+01,1.122304725646972656e+01,1.150663852691650391e+01,1.140760231018066406e+01,1.110687446594238281e+01,1.091302967071533203e+01,1.073970413208007812e+01,1.075611114501953125e+01,1.098229217529296875e+01,1.134389400482177734e+01,9.371115684509277344e+00,9.432896614074707031e+00,9.327701568603515625e+00,9.200304031372070312e+00,9.351423263549804688e+00,9.403727531433105469e+00,9.363733291625976562e+00,9.257250785827636719e+00,9.173401832580566406e+00,9.150590896606445312e+00,1.081592941284179688e+01,1.122304725646972656e+01,1.150663852691650391e+01,1.140760231018066406e+01,1.110687446594238281e+01,1.091302967071533203e+01,1.073970413208007812e+01,1.075611114501953125e+01,1.098229217529296875e+01,1.134389400482177734e+01
3.570000000000000284e+01,9.320783999999997960e+00,9.253506327272724263e+00,9.186367199999997624e+00,9.097282472727272307e+00,8.925929454545453723e+00,8.883700799999997955e+00,8.898164945454544394e+00,8.937650399999998996e+00,9.007532727272726802e+00,9.152534399999998627e+00,1.066786145454544155e+01,1.066758436363639362e+01,1.067210094545451327e+01,1.032925636363634325e+01,9.453759927272704644e+00,9.143141018181761837e+00,9.145523999999964460e+00,9.088803490909079130e+00,8.491949672727262310e+00,7.927182981818149621e+00,9.361563682556152344e+00,9.418769836425781250e+00,9.308444023132324219e+00,9.177664756774902344e+00,9.329342842102050781e+00,9.384014129638671875e+00,9.346971511840820312e+00,9.243042945861816406e+00,9.161209106445312500e+00,9.141200065612792969e+00,1.077157211303710938e+01,1.110768318176269531e+01,1.133956813812255859e+01,1.121270656585693359e+01,1.090513134002685547e+01,1.072310829162597656e+01,1.057830905914306641e+01,1.063298416137695312e+01,1.089728832244873047e+01,1.128824806213378906e+01,9.361563682556152344e+00,9.418769836425781250e+00,9.308444023132324219e+00,9.177664756774902344e+00,9.329342842102050781e+00,9.384014129638671875e+00,9.346971511840820312e+00,9.243042945861816406e+00,9.161209106445312500e+00,9.141200065612792969e+00,1.077157211303710938e+01,1.110768318176269531e+01,1.133956813812255859e+01,1.121270656585693359e+01,1.090513134002685547e+01,1.072310829162597656e+01,1.057830905914306641e+01,1.063298416137695312e+01,1.089728832244873047e+01,1.128824806213378906e+01
3.579999999999999716e+01,9.314078399999999647e+00,9.246773018181816184e+00,9.180104945454543142e+00,9.082236436363636756e+00,8.916619199999999523e+00,8.884670618181816693e+00,8.900353963636362664e+00,8.944245163636363571e+00,9.016344218181817638e+00,9.173787272727270903e+00,1.066799999999999038e+01,1.066761207272731049e+01,1.066802770909087172e+01,1.033222123636364032e+01,9.328154618181786262e+00,9.140730327272688527e+00,9.145302327272689880e+00,9.106648145454519394e+00,8.357809963636348982e+00,7.927321527272697566e+00,9.359069824218750000e+00,9.404500961303710938e+00,9.286670684814453125e+00,9.179571151733398438e+00,9.334566116333007812e+00,9.383991241455078125e+00,9.343752861022949219e+00,9.233838081359863281e+00,9.148094177246093750e+00,9.125390052795410156e+00,1.062852382659912109e+01,1.082745075225830078e+01,1.092732620239257812e+01,1.067014598846435547e+01,1.024493980407714844e+01,9.958392143249511719e+00,9.730518341064453125e+00,9.726545333862304688e+00,9.946096420288085938e+00,1.031629085540771484e+01,9.359069824218750000e+00,9.404500961303710938e+00,9.286670684814453125e+00,9.179571151733398438e+00,9.334566116333007812e+00,9.383991241455078125e+00,9.343752861022949219e+00,9.233838081359863281e+00,9.148094177246093750e+00,9.125390052795410156e+00,1.062852382659912109e+01,1.082745075225830078e+01,1.092732620239257812e+01,1.067014598846435547e+01,1.024493980407714844e+01,9.958392143249511719e+00,9.730518341064453125e+00,9.726545333862304688e+00,9.946096420288085938e+00,1.031629085540771484e+01
3.589999999999999858e+01,9.307345090909088015e+00,9.240039709090908104e+00,9.173371636363635062e+00,9.066996436363634615e+00,8.909082327272725976e+00,8.883811636363633468e+00,8.902542981818180934e+00,8.951809745454545109e+00,9.026319490909090248e+00,9.195150981818180469e+00,1.066799999999997794e+01,1.066766749090913180e+01,1.064852050909086856e+01,1.034333258181820270e+01,9.236770036363607161e+00,9.141173672727244792e+00,9.137876290909066057e+00,9.120391854545431443e+00,8.239215054545422134e+00,7.927072145454514995e+00,9.353695869445800781e+00,9.393133163452148438e+00,9.269565582275390625e+00,9.169890403747558594e+00,9.325540542602539062e+00,9.372945785522460938e+00,9.330827713012695312e+00,9.219397544860839844e+00,9.134090423583984375e+00,9.112851142883300781e+00,1.062671756744384766e+01,1.079851913452148438e+01,1.087229728698730469e+01,1.058868598937988281e+01,1.013936042785644531e+01,9.829848289489746094e+00,9.581836700439453125e+00,9.561213493347167969e+00,9.764966011047363281e+00,1.012163925170898438e+01,9.353695869445800781e+00,9.393133163452148438e+00,9.269565582275390625e+00,9.169890403747558594e+00,9.325540542602539062e+00,9.372945785522460938e+00,9.330827713012695312e+00,9.219397544860839844e+00,9.134090423583984375e+00,9.112851142883300781e+00,1.062671756744384766e+01,1.079851913452148438e+01,1.087229728698730469e+01,1.058868598937988281e+01,1.013936042785644531e+01,9.829848289489746094e+00,9.581836700439453125e+00,9.561213493347167969e+00,9.764966011047363281e+00,1.012163925170898438e+01
3.600000000000000000e+01,9.300639490909089702e+00,9.233334109090908015e+00,9.166582909090909226e+00,9.051894981818181307e+00,8.899744363636362010e+00,8.882841818181816507e+00,8.905203054545452801e+00,8.959374327272726646e+00,9.036959781818179493e+00,9.216403854545454521e+00,1.066799999999996729e+01,1.066775061818184511e+01,1.060958923636360041e+01,1.033870516363637648e+01,9.183069818181794020e+00,9.142863927272705027e+00,9.122165236363617424e+00,9.115321090909082713e+00,8.138575636363590604e+00,7.926905890909030639e+00,9.351762771606445312e+00,9.384166717529296875e+00,9.257677078247070312e+00,9.172107696533203125e+00,9.329906463623046875e+00,9.373971939086914062e+00,9.329607009887695312e+00,9.214848518371582031e+00,9.127750396728515625e+00,9.105263710021972656e+00,1.059552288055419922e+01,1.070475769042968750e+01,1.071809577941894531e+01,1.037326240539550781e+01,9.866484642028808594e+00,9.501362800598144531e+00,9.205676078796386719e+00,9.149695396423339844e+00,9.324892044067382812e+00,9.666612625122070312e+00,9.351762771606445312e+00,9.384166717529296875e+00,9.257677078247070312e+00,9.172107696533203125e+00,9.329906463623046875e+00,9.373971939086914062e+00,9.329607009887695312e+00,9.214848518371582031e+00,9.127750396728515625e+00,9.105263710021972656e+00,1.059552288055419922e+01,1.070475769042968750e+01,1.071809577941894531e+01,1.037326240539550781e+01,9.866484642028808594e+00,9.501362800598144531e+00,9.205676078796386719e+00,9.149695396423339844e+00,9.324892044067382812e+00,9.666612625122070312e+00
3.610000000000000142e+01,9.293878472727270079e+00,9.226600799999998159e+00,9.159406254545453763e+00,9.035324945454544121e+00,8.890073890909089727e+00,8.884227272727271085e+00,8.908361890909089809e+00,8.967077454545453463e+00,9.049207199999997897e+00,9.237684436363634788e+00,1.066799999999995663e+01,1.066786145454546642e+01,1.055741301818176581e+01,1.029423207272729712e+01,9.160902545454502999e+00,9.144110836363612549e+00,9.102574909090908051e+00,9.084813381818179323e+00,8.054755636363584159e+00,7.926711927272668490e+00,9.347089767456054688e+00,9.379891395568847656e+00,9.257387161254882812e+00,9.180176734924316406e+00,9.339469909667968750e+00,9.381319999694824219e+00,9.334941864013671875e+00,9.216686248779296875e+00,9.125856399536132812e+00,9.098899841308593750e+00,1.062647628784179688e+01,1.072571182250976562e+01,1.072155761718750000e+01,1.034870338439941406e+01,9.807654380798339844e+00,9.401769638061523438e+00,9.063502311706542969e+00,8.969918251037597656e+00,9.114337921142578125e+00,9.439536094665527344e+00,9.347089767456054688e+00,9.379891395568847656e+00,9.257387161254882812e+00,9.180176734924316406e+00,9.339469909667968750e+00,9.381319999694824219e+00,9.334941864013671875e+00,9.216686248779296875e+00,9.125856399536132812e+00,9.098899841308593750e+00,1.062647628784179688e+01,1.072571182250976562e+01,1.072155761718750000e+01,1.034870338439941406e+01,9.807654380798339844e+00,9.401769638061523438e+00,9.063502311706542969e+00,8.969918251037597656e+00,9.114337921142578125e+00,9.439536094665527344e+00
3.620000000000000284e+01,9.287145163636362000e+00,9.219895199999998070e+00,9.151841672727272226e+00,9.017230909090907076e+00,8.883396000000001180e+00,8.887081309090907766e+00,8.912019490909090180e+00,8.974503490909091497e+00,9.062452145454544805e+00,9.259020436363634587e+00,1.066786145454543089e+01,1.066799999999998860e+01,1.050326945454539285e+01,1.020268123636364521e+01,9.156884727272695201e+00,9.144249381818148947e+00,9.086392799999973846e+00,9.032138400000016887e+00,7.989140509090858266e+00,7.927598618181744605e+00,9.336282730102539062e+00,9.370567321777343750e+00,9.248744964599609375e+00,9.166606903076171875e+00,9.326644897460937500e+00,9.371654510498046875e+00,9.326743125915527344e+00,9.208737373352050781e+00,9.115965843200683594e+00,9.086334228515625000e+00,1.064447212219238281e+01,1.072295665740966797e+01,1.070310020446777344e+01,1.032655334472656250e+01,9.793340682983398438e+00,9.402333259582519531e+00,9.081143379211425781e+00,9.007522583007812500e+00,9.174383163452148438e+00,9.514030456542968750e+00,9.336282730102539062e+00,9.370567321777343750e+00,9.248744964599609375e+00,9.166606903076171875e+00,9.326644897460937500e+00,9.371654510498046875e+00,9.326743125915527344e+00,9.208737373352050781e+00,9.115965843200683594e+00,9.086334228515625000e+00,1.064447212219238281e+01,1.072295665740966797e+01,1.070310020446777344e+01,1.032655334472656250e+01,9.793340682983398438e+00,9.402333259582519531e+00,9.081143379211425781e+00,9.007522583007812500e+00,9.174383163452148438e+00,9.514030456542968750e+00
3.629999999999999716e+01,9.280411854545453920e+00,9.213189599999997981e+00,9.143722909090907791e+00,8.998361018181816107e+00,8.879433599999998705e+00,8.889298036363634026e+00,8.916175854545453916e+00,8.981569309090907893e+00,9.077110254545452506e+00,9.279691418181815976e+00,1.066775061818180603e+01,1.066799999999998860e+01,1.045483396363630391e+01,1.007366770909088949e+01,9.158353309090882632e+00,9.144055418181796568e+00,9.076833163636351287e+00,8.962643999999992062e+00,7.946163709090865446e+00,7.933916290909010627e+00,9.330434799194335938e+00,9.358039855957031250e+00,9.228584289550781250e+00,9.155467033386230469e+00,9.316038131713867188e+00,9.358483314514160156e+00,9.311883926391601562e+00,9.192188262939453125e+00,9.099950790405273438e+00,9.072319030761718750e+00,1.058014011383056641e+01,1.061002159118652344e+01,1.054409408569335938e+01,1.012150287628173828e+01,9.546893119812011719e+00,9.121110916137695312e+00,8.774028778076171875e+00,8.681098937988281250e+00,8.830741882324218750e+00,9.158493041992187500e+00,9.330434799194335938e+00,9.358039855957031250e+00,9.228584289550781250e+00,9.155467033386230469e+00,9.316038131713867188e+00,9.358483314514160156e+00,9.311883926391601562e+00,9.192188262939453125e+00,9.099950790405273438e+00,9.072319030761718750e+00,1.058014011383056641e+01,1.061002159118652344e+01,1.054409408569335938e+01,1.012150287628173828e+01,9.546893119812011719e+00,9.121110916137695312e+00,8.774028778076171875e+00,8.681098937988281250e+00,8.830741882324218750e+00,9.158493041992187500e+00
3.639999999999999858e+01,9.273678545454544064e+00,9.206483999999997891e+00,9.134689745454545928e+00,8.978909236363634250e+00,8.877438545454543473e+00,8.891514763636362062e+00,8.920803272727273026e+00,8.988108654545454712e+00,9.093153818181816561e+00,9.299364872727270637e+00,1.066766749090909272e+01,1.066772290909088916e+01,1.041274385454542539e+01,9.922902545454526546e+00,9.157937672727225475e+00,9.143972290909074374e+00,9.072067200000001108e+00,8.874778472727253842e+00,7.926545672727252523e+00,7.953700581818120341e+00,9.323267936706542969e+00,9.360269546508789062e+00,9.236878395080566406e+00,9.150407791137695312e+00,9.309693336486816406e+00,9.355254173278808594e+00,9.313687324523925781e+00,9.198616027832031250e+00,9.108608245849609375e+00,9.082715988159179688e+00,1.060554409027099609e+01,1.064890956878662109e+01,1.060372924804687500e+01,1.020752143859863281e+01,9.659734725952148438e+00,9.269601821899414062e+00,8.966453552246093750e+00,8.916213035583496094e+00,9.105275154113769531e+00,9.469923019409179688e+00,9.323267936706542969e+00,9.360269546508789062e+00,9.236878395080566406e+00,9.150407791137695312e+00,9.309693336486816406e+00,9.355254173278808594e+00,9.313687324523925781e+00,9.198616027832031250e+00,9.108608245849609375e+00,9.082715988159179688e+00,1.060554409027099609e+01,1.064890956878662109e+01,1.060372924804687500e+01,1.020752143859863281e+01,9.659734725952148438e+00,9.269601821899414062e+00,8.966453552246093750e+00,8.916213035583496094e+00,9.105275154113769531e+00,9.469923019409179688e+00
3.650000000000000000e+01,9.266945236363635985e+00,9.199778399999997802e+00,9.124021745454545140e+00,8.958265963636362628e+00,8.877410836363635482e+00,8.893731490909090098e+00,8.925929454545453723e+00,8.993511927272725970e+00,9.110943054545453279e+00,9.318373309090906886e+00,1.066761207272728740e+01,1.066805541818179748e+01,1.037494865454541682e+01,9.763131927272715060e+00,9.153864436363601698e+00,9.144027709090890355e+00,9.071817818181818538e+00,8.763387927272699329e+00,7.923082036363611635e+00,7.996067781818153364e+00,9.316560745239257812e+00,9.355469703674316406e+00,9.236442565917968750e+00,9.143687248229980469e+00,9.303019523620605469e+00,9.350113868713378906e+00,9.310358047485351562e+00,9.197986602783203125e+00,9.109719276428222656e+00,9.084452629089355469e+00,1.065477371215820312e+01,1.074319648742675781e+01,1.074985504150390625e+01,1.040955352783203125e+01,9.915286064147949219e+00,9.573010444641113281e+00,9.310494422912597656e+00,9.293992996215820312e+00,9.509836196899414062e+00,9.890577316284179688e+00,9.316560745239257812e+00,9.355469703674316406e+00,9.236442565917968750e+00,9.143687248229980469e+00,9.303019523620605469e+00,9.350113868713378906e+00,9.310358047485351562e+00,9.197986602783203125e+00,9.109719276428222656e+00,9.084452629089355469e+00,1.065477371215820312e+01,1.074319648742675781e+01,1.074985504150390625e+01,1.040955352783203125e+01,9.915286064147949219e+00,9.573010444641113281e+00,9.310494422912597656e+00,9.293992996215820312e+00,9.509836196899414062e+00,9.890577316284179688e+00
3.660000000000000142e+01,9.260239636363634119e+00,9.193072799999999489e+00,9.111469527272724633e+00,8.939534618181816938e+00,8.880292581818178377e+00,8.895948218181816358e+00,8.931554399999997784e+00,8.999829599999999985e+00,9.131392363636361864e+00,9.336134836363633838e+00,1.066758436363638651e+01,1.066999505454541541e+01,1.034452407272725516e+01,9.603250472727230758e+00,9.148128654545409688e+00,9.144083127272706335e+00,9.076971709090898344e+00,8.632046836363622688e+00,7.925326472727219240e+00,8.066060945454529119e+00,9.305249214172363281e+00,9.362398147583007812e+00,9.256396293640136719e+00,9.149815559387207031e+00,9.307372093200683594e+00,9.357131958007812500e+00,9.317046165466308594e+00,9.204163551330566406e+00,9.112037658691406250e+00,9.080177307128906250e+00,1.084524631500244141e+01,1.108416175842285156e+01,1.121473217010498047e+01,1.097095870971679688e+01,1.054652404785156250e+01,1.025236225128173828e+01,1.000893974304199219e+01,9.987526893615722656e+00,1.019482707977294922e+01,1.056195068359375000e+01,9.305249214172363281e+00,9.362398147583007812e+00,9.256396293640136719e+00,9.149815559387207031e+00,9.307372093200683594e+00,9.357131958007812500e+00,9.317046165466308594e+00,9.204163551330566406e+00,9.112037658691406250e+00,9.080177307128906250e+00,1.084524631500244141e+01,1.108416175842285156e+01,1.121473217010498047e+01,1.097095870971679688e+01,1.054652404785156250e+01,1.025236225128173828e+01,1.000893974304199219e+01,9.987526893615722656e+00,1.019482707977294922e+01,1.056195068359375000e+01
3.670000000000000284e+01,9.253506327272724263e+00,9.186367199999997624e+00,9.097282472727272307e+00,8.925929454545453723e+00,8.883700799999997955e+00,8.898164945454544394e+00,8.937650399999998996e+00,9.007532727272726802e+00,9.152534399999998627e+00,9.351707345454542519e+00,1.066758436363639362e+01,1.067210094545451327e+01,1.032925636363634325e+01,9.453759927272704644e+00,9.143141018181761837e+00,9.145523999999964460e+00,9.088803490909079130e+00,8.491949672727262310e+00,7.927182981818149621e+00,8.161213963636358315e+00,9.303517341613769531e+00,9.340822219848632812e+00,9.220595359802246094e+00,9.132717132568359375e+00,9.293557167053222656e+00,9.340471267700195312e+00,9.301424980163574219e+00,9.187697410583496094e+00,9.097501754760742188e+00,9.070772171020507812e+00,1.057474136352539062e+01,1.058697795867919922e+01,1.052365112304687500e+01,1.012074375152587891e+01,9.574441909790039062e+00,9.192489624023437500e+00,8.906213760375976562e+00,8.880539894104003906e+00,9.095590591430664062e+00,9.486290931701660156e+00,9.303517341613769531e+00,9.340822219848632812e+00,9.220595359802246094e+00,9.132717132568359375e+00,9.293557167053222656e+00,9.340471267700195312e+00,9.301424980163574219e+00,9.187697410583496094e+00,9.097501754760742188e+00,9.070772171020507812e+00,1.057474136352539062e+01,1.058697795867919922e+01,1.052365112304687500e+01,1.012074375152587891e+01,9.574441909790039062e+00,9.192489624023437500e+00,8.906213760375976562e+00,8.880539894104003906e+00,9.095590591430664062e+00,9.486290931701660156e+00
3.679999999999999716e+01,9.246773018181816184e+00,9.180104945454543142e+00,9.082236436363636756e+00,8.916619199999999523e+00,8.884670618181816693e+00,8.900353963636362664e+00,8.944245163636363571e+00,9.016344218181817638e+00,9.173787272727270903e+00,9.365090836363634708e+00,1.066761207272731049e+01,1.066802770909087172e+01,1.033222123636364032e+01,9.328154618181786262e+00,9.140730327272688527e+00,9.145302327272689880e+00,9.106648145454519394e+00,8.357809963636348982e+00,7.927321527272697566e+00,8.273906836363670081e+00,9.290487289428710938e+00,9.343073844909667969e+00,9.234891891479492188e+00,9.126841545104980469e+00,9.286581039428710938e+00,9.339695930480957031e+00,9.304880142211914062e+00,9.194435119628906250e+00,9.102395057678222656e+00,9.071187019348144531e+00,1.069412231445312500e+01,1.078176879882812500e+01,1.079089355468750000e+01,1.046257209777832031e+01,9.987870216369628906e+00,9.675198554992675781e+00,9.447545051574707031e+00,9.468766212463378906e+00,9.727667808532714844e+00,1.014841270446777344e+01,9.290487289428710938e+00,9.343073844909667969e+00,9.234891891479492188e+00,9.126841545104980469e+00,9.286581039428710938e+00,9.339695930480957031e+00,9.304880142211914062e+00,9.194435119628906250e+00,9.102395057678222656e+00,9.071187019348144531e+00,1.069412231445312500e+01,1.078176879882812500e+01,1.079089355468750000e+01,1.046257209777832031e+01,9.987870216369628906e+00,9.675198554992675781e+00,9.447545051574707031e+00,9.468766212463378906e+00,9.727667808532714844e+00,1.014841270446777344e+01
3.689999999999999858e+01,9.240039709090908104e+00,9.173371636363635062e+00,9.066996436363634615e+00,8.909082327272725976e+00,8.883811636363633468e+00,8.902542981818180934e+00,8.951809745454545109e+00,9.026319490909090248e+00,9.195150981818180469e+00,9.376423854545453906e+00,1.066766749090913180e+01,1.064852050909086856e+01,1.034333258181820270e+01,9.236770036363607161e+00,9.141173672727244792e+00,9.137876290909066057e+00,9.120391854545431443e+00,8.239215054545422134e+00,7.927072145454514995e+00,8.394302836363651821e+00,9.288572311401367188e+00,9.330585479736328125e+00,9.213064193725585938e+00,9.119700431823730469e+00,9.279737472534179688e+00,9.327585220336914062e+00,9.288181304931640625e+00,9.174910545349121094e+00,9.084767341613769531e+00,9.057526588439941406e+00,1.065198040008544922e+01,1.072852611541748047e+01,1.072152137756347656e+01,1.036608791351318359e+01,9.857638359069824219e+00,9.503627777099609375e+00,9.232718467712402344e+00,9.211984634399414062e+00,9.428242683410644531e+00,9.813781738281250000e+00,9.288572311401367188e+00,9.330585479736328125e+00,9.213064193725585938e+00,9.119700431823730469e+00,9.279737472534179688e+00,9.327585220336914062e+00,9.288181304931640625e+00,9.174910545349121094e+00,9.084767341613769531e+00,9.057526588439941406e+00,1.065198040008544922e+01,1.072852611541748047e+01,1.072152137756347656e+01,1.036608791351318359e+01,9.857638359069824219e+00,9.503627777099609375e+00,9.232718467712402344e+00,9.211984634399414062e+00,9.428242683410644531e+00,9.813781738281250000e+00
3.700000000000000000e+01,9.233334109090908015e+00,9.166582909090909226e+00,9.051894981818181307e+00,8.899744363636362010e+00,8.882841818181816507e+00,8.905203054545452801e+00,8.959374327272726646e+00,9.036959781818179493e+00,9.216403854545454521e+00,9.385955781818180910e+00,1.066775061818184511e+01,1.060958923636360041e+01,1.033870516363637648e+01,9.183069818181794020e+00,9.142863927272705027e+00,9.122165236363617424e+00,9.115321090909082713e+00,8.138575636363590604e+00,7.926905890909030639e+00,8.513479636363667780e+00,9.283421516418457031e+00,9.323560714721679688e+00,9.206606864929199219e+00,9.119826316833496094e+00,9.281439781188964844e+00,9.328040122985839844e+00,9.288272857666015625e+00,9.173315048217773438e+00,9.081359863281250000e+00,9.052099227905273438e+00,1.060678005218505859e+01,1.064563274383544922e+01,1.060410404205322266e+01,1.021483802795410156e+01,9.675482749938964844e+00,9.293841361999511719e+00,9.001692771911621094e+00,8.967593193054199219e+00,9.175049781799316406e+00,9.560352325439453125e+00,9.283421516418457031e+00,9.323560714721679688e+00,9.206606864929199219e+00,9.119826316833496094e+00,9.281439781188964844e+00,9.328040122985839844e+00,9.288272857666015625e+00,9.173315048217773438e+00,9.081359863281250000e+00,9.052099227905273438e+00,1.060678005218505859e+01,1.064563274383544922e+01,1.060410404205322266e+01,1.021483802795410156e+01,9.675482749938964844e+00,9.293841361999511719e+00,9.001692771911621094e+00,8.967593193054199219e+00,9.175049781799316406e+00,9.560352325439453125e+00
3.710000000000000142e+01,9.226600799999998159e+00,9.159406254545453763e+00,9.035324945454544121e+00,8.890073890909089727e+00,8.884227272727271085e+00,8.908361890909089809e+00,8.967077454545453463e+00,9.049207199999997897e+00,9.237684436363634788e+00,9.393852872727272540e+00,1.066786145454546642e+01,1.055741301818176581e+01,1.029423207272729712e+01,9.160902545454502999e+00,9.144110836363612549e+00,9.102574909090908051e+00,9.084813381818179323e+00,8.054755636363584159e+00,7.926711927272668490e+00,8.623290763636351386e+00,9.277723312377929688e+00,9.314301490783691406e+00,9.192420959472656250e+00,9.108489990234375000e+00,9.270071029663085938e+00,9.315720558166503906e+00,9.275156974792480469e+00,9.160071372985839844e+00,9.069644927978515625e+00,9.043173789978027344e+00,1.058056449890136719e+01,1.060263442993164062e+01,1.054547500610351562e+01,1.014138698577880859e+01,9.588680267333984375e+00,9.195932388305664062e+00,8.896349906921386719e+00,8.856829643249511719e+00,9.058631896972656250e+00,9.439264297485351562e+00,9.277723312377929688e+00,9.314301490783691406e+00,9.192420959472656250e+00,9.108489990234375000e+00,9.270071029663085938e+00,9.315720558166503906e+00,9.275156974792480469e+00,9.160071372985839844e+00,9.069644927978515625e+00,9.043173789978027344e+00,1.058056449890136719e+01,1.060263442993164062e+01,1.054547500610351562e+01,1.014138698577880859e+01,9.588680267333984375e+00,9.195932388305664062e+00,8.896349906921386719e+00,8.856829643249511719e+00,9.058631896972656250e+00,9.439264297485351562e+00
3.720000000000000284e+01,9.219895199999998070e+00,9.151841672727272226e+00,9.017230909090907076e+00,8.883396000000001180e+00,8.887081309090907766e+00,8.912019490909090180e+00,8.974503490909091497e+00,9.062452145454544805e+00,9.259020436363634587e+00,9.400059709090907489e+00,1.066799999999998860e+01,1.050326945454539285e+01,1.020268123636364521e+01,9.156884727272695201e+00,9.144249381818148947e+00,9.086392799999973846e+00,9.032138400000016887e+00,7.989140509090858266e+00,7.927598618181744605e+00,8.715423490909090631e+00,9.266138076782226562e+00,9.312220573425292969e+00,9.197805404663085938e+00,9.099508285522460938e+00,9.260576248168945312e+00,9.311055183410644531e+00,9.273777008056640625e+00,9.161169052124023438e+00,9.069575309753417969e+00,9.040371894836425781e+00,1.064840316772460938e+01,1.070682907104492188e+01,1.068667030334472656e+01,1.032578849792480469e+01,9.818093299865722656e+00,9.471410751342773438e+00,9.213561058044433594e+00,9.210560798645019531e+00,9.447908401489257812e+00,9.854263305664062500e+00,9.266138076782226562e+00,9.312220573425292969e+00,9.197805404663085938e+00,9.099508285522460938e+00,9.260576248168945312e+00,9.311055183410644531e+00,9.273777008056640625e+00,9.161169052124023438e+00,9.069575309753417969e+00,9.040371894836425781e+00,1.064840316772460938e+01,1.070682907104492188e+01,1.068667030334472656e+01,1.032578849792480469e+01,9.818093299865722656e+00,9.471410751342773438e+00,9.213561058044433594e+00,9.210560798645019531e+00,9.447908401489257812e+00,9.854263305664062500e+00
3.729999999999999716e+01,9.213189599999997981e+00,9.143722909090907791e+00,8.998361018181816107e+00,8.879433599999998705e+00,8.889298036363634026e+00,8.916175854545453916e+00,8.981569309090907893e+00,9.077110254545452506e+00,9.279691418181815976e+00,9.404520872727271552e+00,1.066799999999998860e+01,1.045483396363630391e+01,1.007366770909088949e+01,9.158353309090882632e+00,9.144055418181796568e+00,9.076833163636351287e+00,8.962643999999992062e+00,7.946163709090865446e+00,7.933916290909010627e+00,8.783061381818134450e+00,9.263759613037109375e+00,9.300424575805664062e+00,9.177841186523437500e+00,9.091268539428710938e+00,9.253060340881347656e+00,9.299711227416992188e+00,9.260013580322265625e+00,9.146008491516113281e+00,9.056571960449218750e+00,9.031331062316894531e+00,1.058319187164306641e+01,1.060556030273437500e+01,1.055278205871582031e+01,1.015752601623535156e+01,9.615960121154785156e+00,9.236169815063476562e+00,8.951011657714843750e+00,8.926048278808593750e+00,9.141038894653320312e+00,9.531094551086425781e+00,9.263759613037109375e+00,9.300424575805664062e+00,9.177841186523437500e+00,9.091268539428710938e+00,9.253060340881347656e+00,9.299711227416992188e+00,9.260013580322265625e+00,9.146008491516113281e+00,9.056571960449218750e+00,9.031331062316894531e+00,1.058319187164306641e+01,1.060556030273437500e+01,1.055278205871582031e+01,1.015752601623535156e+01,9.615960121154785156e+00,9.236169815063476562e+00,8.951011657714843750e+00,8.926048278808593750e+00,9.141038894653320312e+00,9.531094551086425781e+00
3.739999999999999858e+01,9.206483999999997891e+00,9.134689745454545928e+00,8.978909236363634250e+00,8.877438545454543473e+00,8.891514763636362062e+00,8.920803272727273026e+00,8.988108654545454712e+00,9.093153818181816561e+00,9.299364872727270637e+00,9.407956799999997344e+00,1.066772290909088916e+01,1.041274385454542539e+01,9.922902545454526546e+00,9.157937672727225475e+00,9.143972290909074374e+00,9.072067200000001108e+00,8.874778472727253842e+00,7.926545672727252523e+00,7.953700581818120341e+00,8.823461236363574045e+00,9.254082679748535156e+00,9.297277450561523438e+00,9.180006980895996094e+00,9.085492134094238281e+00,9.247293472290039062e+00,9.296847343444824219e+00,9.259311676025390625e+00,9.146400451660156250e+00,9.055436134338378906e+00,9.027507781982421875e+00,1.061613464355468750e+01,1.065199089050292969e+01,1.061334800720214844e+01,1.023574256896972656e+01,9.713689804077148438e+00,9.355714797973632812e+00,9.091655731201171875e+00,9.086466789245605469e+00,9.322165489196777344e+00,9.729200363159179688e+00,9.254082679748535156e+00,9.297277450561523438e+00,9.180006980895996094e+00,9.085492134094238281e+00,9.247293472290039062e+00,9.296847343444824219e+00,9.259311676025390625e+00,9.146400451660156250e+00,9.055436134338378906e+00,9.027507781982421875e+00,1.061613464355468750e+01,1.065199089050292969e+01,1.061334800720214844e+01,1.023574256896972656e+01,9.713689804077148438e+00,9.355714797973632812e+00,9.091655731201171875e+00,9.086466789245605469e+00,9.322165489196777344e+00,9.729200363159179688e+00
3.750000000000000000e+01,9.199778399999997802e+00,9.124021745454545140e+00,8.958265963636362628e+00,8.877410836363635482e+00,8.893731490909090098e+00,8.925929454545453723e+00,8.993511927272725970e+00,9.110943054545453279e+00,9.318373309090906886e+00,9.410672290909088744e+00,1.066805541818179748e+01,1.037494865454541682e+01,9.763131927272715060e+00,9.153864436363601698e+00,9.144027709090890355e+00,9.071817818181818538e+00,8.763387927272699329e+00,7.923082036363611635e+00,7.996067781818153364e+00,8.840419199999972832e+00,9.249408721923828125e+00,9.290114402770996094e+00,9.171480178833007812e+00,9.080857276916503906e+00,9.242982864379882812e+00,9.291011810302734375e+00,9.252532005310058594e+00,9.139185905456542969e+00,9.048972129821777344e+00,9.022139549255371094e+00,1.061098575592041016e+01,1.065079307556152344e+01,1.061614131927490234e+01,1.023907184600830078e+01,9.714210510253906250e+00,9.349942207336425781e+00,9.078411102294921875e+00,9.065630912780761719e+00,9.292580604553222656e+00,9.692906379699707031e+00,9.249408721923828125e+00,9.290114402770996094e+00,9.171480178833007812e+00,9.080857276916503906e+00,9.242982864379882812e+00,9.291011810302734375e+00,9.252532005310058594e+00,9.139185905456542969e+00,9.048972129821777344e+00,9.022139549255371094e+00,1.061098575592041016e+01,1.065079307556152344e+01,1.061614131927490234e+01,1.023907184600830078e+01,9.714210510253906250e+00,9.349942207336425781e+00,9.078411102294921875e+00,9.065630912780761719e+00,9.292580604553222656e+00,9.692906379699707031e+00
3.760000000000000142e+01,9.193072799999999489e+00,9.111469527272724633e+00,8.939534618181816938e+00,8.880292581818178377e+00,8.895948218181816358e+00,8.931554399999997784e+00,8.999829599999999985e+00,9.131392363636361864e+00,9.336134836363633838e+00,9.412445672727271173e+00,1.066999505454541541e+01,1.034452407272725516e+01,9.603250472727230758e+00,9.148128654545409688e+00,9.144083127272706335e+00,9.076971709090898344e+00,8.632046836363622688e+00,7.925326472727219240e+00,8.066060945454529119e+00,8.843051563636333157e+00,9.240383148193359375e+00,9.283449172973632812e+00,9.166168212890625000e+00,9.071008682250976562e+00,9.233364105224609375e+00,9.283430099487304688e+00,9.246383666992187500e+00,9.133820533752441406e+00,9.042929649353027344e+00,9.014939308166503906e+00,1.061639404296875000e+01,1.065163040161132812e+01,1.061589813232421875e+01,1.024400711059570312e+01,9.729482650756835938e+00,9.379848480224609375e+00,9.124651908874511719e+00,9.128876686096191406e+00,9.373315811157226562e+00,9.786492347717285156e+00,9.240383148193359375e+00,9.283449172973632812e+00,9.166168212890625000e+00,9.071008682250976562e+00,9.233364105224609375e+00,9.283430099487304688e+00,9.246383666992187500e+00,9.133820533752441406e+00,9.042929649353027344e+00,9.014939308166503906e+00,1.061639404296875000e+01,1.065163040161132812e+01,1.061589813232421875e+01,1.024400711059570312e+01,9.729482650756835938e+00,9.379848480224609375e+00,9.124651908874511719e+00,9.128876686096191406e+00,9.373315811157226562e+00,9.786492347717285156e+00
3.770000000000000284e+01,9.186367199999997624e+00,9.097282472727272307e+00,8.925929454545453723e+00,8.883700799999997955e+00,8.898164945454544394e+00,8.937650399999998996e+00,9.007532727272726802e+00,9.152534399999998627e+00,9.351707345454542519e+00,9.413692581818180471e+00,1.067210094545451327e+01,1.032925636363634325e+01,9.453759927272704644e+00,9.143141018181761837e+00,9.145523999999964460e+00,9.088803490909079130e+00,8.491949672727262310e+00,7.927182981818149621e+00,8.161213963636358315e+00,8.840890254545417548e+00,9.232951164245605469e+00,9.273425102233886719e+00,9.152623176574707031e+00,9.056750297546386719e+00,9.219270706176757812e+00,9.269980430603027344e+00,9.233243942260742188e+00,9.121375083923339844e+00,9.031586647033691406e+00,9.005187988281250000e+00,1.060085105895996094e+01,1.062325859069824219e+01,1.058018302917480469e+01,1.020801162719726562e+01,9.699084281921386719e+00,9.359014511108398438e+00,9.115816116333007812e+00,9.132896423339843750e+00,9.388612747192382812e+00,9.807125091552734375e+00,9.232951164245605469e+00,9.273425102233886719e+00,9.152623176574707031e+00,9.056750297546386719e+00,9.219270706176757812e+00,9.269980430603027344e+00,9.233243942260742188e+00,9.121375083923339844e+00,9.031586647033691406e+00,9.005187988281250000e+00,1.060085105895996094e+01,1.062325859069824219e+01,1.058018302917480469e+01,1.020801162719726562e+01,9.699084281921386719e+00,9.359014511108398438e+00,9.115816116333007812e+00,9.132896423339843750e+00,9.388612747192382812e+00,9.807125091552734375e+00
3.779999999999999716e+01,9.180104945454543142e+00,9.082236436363636756e+00,8.916619199999999523e+00,8.884670618181816693e+00,8.900353963636362664e+00,8.944245163636363571e+00,9.016344218181817638e+00,9.173787272727270903e+00,9.365090836363634708e+00,9.415050327272725283e+00,1.066802770909087172e+01,1.033222123636364032e+01,9.328154618181786262e+00,9.140730327272688527e+00,9.145302327272689880e+00,9.106648145454519394e+00,8.357809963636348982e+00,7.927321527272697566e+00,8.273906836363670081e+00,8.839227709090859975e+00,9.211652755737304688e+00,9.246274948120117188e+00,9.124421119689941406e+00,9.020251274108886719e+00,9.187952041625976562e+00,9.248431205749511719e+00,9.214303016662597656e+00,9.099236488342285156e+00,8.997833251953125000e+00,8.956312179565429688e+00,1.049108409881591797e+01,1.035920047760009766e+01,1.019597625732421875e+01,9.771364212036132812e+00,9.266035079956054688e+00,8.956529617309570312e+00,8.757214546203613281e+00,8.841508865356445312e+00,9.179768562316894531e+00,9.655051231384277344e+00,9.211652755737304688e+00,9.246274948120117188e+00,9.124421119689941406e+00,9.020251274108886719e+00,9.187952041625976562e+00,9.248431205749511719e+00,9.214303016662597656e+00,9.099236488342285156e+00,8.997833251953125000e+00,8.956312179565429688e+00,1.049108409881591797e+01,1.035920047760009766e+01,1.019597625732421875e+01,9.771364212036132812e+00,9.266035079956054688e+00,8.956529617309570312e+00,8.757214546203613281e+00,8.841508865356445312e+00,9.179768562316894531e+00,9.655051231384277344e+00
3.789999999999999858e+01,9.173371636363635062e+00,9.066996436363634615e+00,8.909082327272725976e+00,8.883811636363633468e+00,8.902542981818180934e+00,8.951809745454545109e+00,9.026319490909090248e+00,9.195150981818180469e+00,9.376423854545453906e+00,9.416408072727270095e+00,1.064852050909086856e+01,1.034333258181820270e+01,9.236770036363607161e+00,9.141173672727244792e+00,9.137876290909066057e+00,9.120391854545431443e+00,8.239215054545422134e+00,7.927072145454514995e+00,8.394302836363651821e+00,8.839061454545420915e+00,9.206306457519531250e+00,9.242095947265625000e+00,9.119836807250976562e+00,9.011346817016601562e+00,9.178128242492675781e+00,9.238304138183593750e+00,9.204071998596191406e+00,9.089950561523437500e+00,8.989678382873535156e+00,8.949107170104980469e+00,1.054079627990722656e+01,1.045929431915283203e+01,1.034608364105224609e+01,9.969667434692382812e+00,9.503089904785156250e+00,9.223815917968750000e+00,9.046818733215332031e+00,9.145012855529785156e+00,9.490508079528808594e+00,9.967271804809570312e+00,9.206306457519531250e+00,9.242095947265625000e+00,9.119836807250976562e+00,9.011346817016601562e+00,9.178128242492675781e+00,9.238304138183593750e+00,9.204071998596191406e+00,9.089950561523437500e+00,8.989678382873535156e+00,8.949107170104980469e+00,1.054079627990722656e+01,1.045929431915283203e+01,1.034608364105224609e+01,9.969667434692382812e+00,9.503089904785156250e+00,9.223815917968750000e+00,9.046818733215332031e+00,9.145012855529785156e+00,9.490508079528808594e+00,9.967271804809570312e+00
3.800000000000000000e+01,9.166582909090909226e+00,9.051894981818181307e+00,8.899744363636362010e+00,8.882841818181816507e+00,8.905203054545452801e+00,8.959374327272726646e+00,9.036959781818179493e+00,9.216403854545454521e+00,9.385955781818180910e+00,9.417738109090908694e+00,1.060958923636360041e+01,1.033870516363637648e+01,9.183069818181794020e+00,9.142863927272705027e+00,9.122165236363617424e+00,9.115321090909082713e+00,8.138575636363590604e+00,7.926905890909030639e+00,8.513479636363667780e+00,8.839199999999978630e+00,9.199620246887207031e+00,9.229191780090332031e+00,9.100231170654296875e+00,8.999375343322753906e+00,9.168151855468750000e+00,9.227393150329589844e+00,9.191956520080566406e+00,9.075329780578613281e+00,8.972923278808593750e+00,8.930692672729492188e+00,1.043471527099609375e+01,1.026206207275390625e+01,1.007118225097656250e+01,9.633513450622558594e+00,9.121943473815917969e+00,8.812474250793457031e+00,8.619816780090332031e+00,8.714166641235351562e+00,9.061581611633300781e+00,9.543200492858886719e+00,9.199620246887207031e+00,9.229191780090332031e+00,9.100231170654296875e+00,8.999375343322753906e+00,9.168151855468750000e+00,9.227393150329589844e+00,9.191956520080566406e+00,9.075329780578613281e+00,8.972923278808593750e+00,8.930692672729492188e+00,1.043471527099609375e+01,1.026206207275390625e+01,1.007118225097656250e+01,9.633513450622558594e+00,9.121943473815917969e+00,8.812474250793457031e+00,8.619816780090332031e+00,8.714166641235351562e+00,9.061581611633300781e+00,9.543200492858886719e+00
3.810000000000000142e+01,9.159406254545453763e+00,9.035324945454544121e+00,8.890073890909089727e+00,8.884227272727271085e+00,8.908361890909089809e+00,8.967077454545453463e+00,9.049207199999997897e+00,9.237684436363634788e+00,9.393852872727272540e+00,9.419095854545451729e+00,1.055741301818176581e+01,1.029423207272729712e+01,9.160902545454502999e+00,9.144110836363612549e+00,9.102574909090908051e+00,9.084813381818179323e+00,8.054755636363584159e+00,7.926711927272668490e+00,8.623290763636351386e+00,8.838922909090914715e+00,9.196891784667968750e+00,9.214749336242675781e+00,9.073635101318359375e+00,8.985210418701171875e+00,9.154729843139648438e+00,9.209801673889160156e+00,9.170793533325195312e+00,9.051932334899902344e+00,8.951267242431640625e+00,8.912727355957031250e+00,1.035981082916259766e+01,1.014607429504394531e+01,9.920188903808593750e+00,9.450544357299804688e+00,8.909792900085449219e+00,8.572774887084960938e+00,8.357272148132324219e+00,8.432336807250976562e+00,8.758665084838867188e+00,9.220615386962890625e+00,9.196891784667968750e+00,9.214749336242675781e+00,9.073635101318359375e+00,8.985210418701171875e+00,9.154729843139648438e+00,9.209801673889160156e+00,9.170793533325195312e+00,9.051932334899902344e+00,8.951267242431640625e+00,8.912727355957031250e+00,1.035981082916259766e+01,1.014607429504394531e+01,9.920188903808593750e+00,9.450544357299804688e+00,8.909792900085449219e+00,8.572774887084960938e+00,8.357272148132324219e+00,8.432336807250976562e+00,8.758665084838867188e+00,9.220615386962890625e+00
3.820000000000000284e+01,9.151841672727272226e+00,9.017230909090907076e+00,8.883396000000001180e+00,8.887081309090907766e+00,8.912019490909090180e+00,8.974503490909091497e+00,9.062452145454544805e+00,9.259020436363634587e+00,9.400059709090907489e+00,9.420287345454543271e+00,1.050326945454539285e+01,1.020268123636364521e+01,9.156884727272695201e+00,9.144249381818148947e+00,9.086392799999973846e+00,9.032138400000016887e+00,7.989140509090858266e+00,7.927598618181744605e+00,8.715423490909090631e+00,8.838285599999966990e+00,9.194605827331542969e+00,9.202595710754394531e+00,9.049094200134277344e+00,8.967038154602050781e+00,9.136001586914062500e+00,9.186800003051757812e+00,9.144164085388183594e+00,9.023277282714843750e+00,8.923623085021972656e+00,8.887196540832519531e+00,1.035245704650878906e+01,1.016304016113281250e+01,9.965209007263183594e+00,9.525714874267578125e+00,9.006665229797363281e+00,8.681823730468750000e+00,8.471741676330566406e+00,8.545342445373535156e+00,8.860682487487792969e+00,9.304872512817382812e+00,9.194605827331542969e+00,9.202595710754394531e+00,9.049094200134277344e+00,8.967038154602050781e+00,9.136001586914062500e+00,9.186800003051757812e+00,9.144164085388183594e+00,9.023277282714843750e+00,8.923623085021972656e+00,8.887196540832519531e+00,1.035245704650878906e+01,1.016304016113281250e+01,9.965209007263183594e+00,9.525714874267578125e+00,9.006665229797363281e+00,8.681823730468750000e+00,8.471741676330566406e+00,8.545342445373535156e+00,8.860682487487792969e+00,9.304872512817382812e+00
3.829999999999999716e+01,9.143722909090907791e+00,8.998361018181816107e+00,8.879433599999998705e+00,8.889298036363634026e+00,8.916175854545453916e+00,8.981569309090907893e+00,9.077110254545452506e+00,9.279691418181815976e+00,9.404520872727271552e+00,9.421617381818180093e+00,1.045483396363630391e+01,1.007366770909088949e+01,9.158353309090882632e+00,9.144055418181796568e+00,9.076833163636351287e+00,8.962643999999992062e+00,7.946163709090865446e+00,7.933916290909010627e+00,8.783061381818134450e+00,8.837648290909079662e+00,9.185420036315917969e+00,9.193295478820800781e+00,9.043933868408203125e+00,8.972944259643554688e+00,9.144112586975097656e+00,9.196049690246582031e+00,9.153945922851562500e+00,9.033516883850097656e+00,8.936761856079101562e+00,8.905447959899902344e+00,1.025554180145263672e+01,9.962701797485351562e+00,9.655438423156738281e+00,9.095255851745605469e+00,8.474789619445800781e+00,8.068390846252441406e+00,7.795569419860839844e+00,7.824473381042480469e+00,8.111691474914550781e+00,8.545812606811523438e+00,9.185420036315917969e+00,9.193295478820800781e+00,9.043933868408203125e+00,8.972944259643554688e+00,9.144112586975097656e+00,9.196049690246582031e+00,9.153945922851562500e+00,9.033516883850097656e+00,8.936761856079101562e+00,8.905447959899902344e+00,1.025554180145263672e+01,9.962701797485351562e+00,9.655438423156738281e+00,9.095255851745605469e+00,8.474789619445800781e+00,8.068390846252441406e+00,7.795569419860839844e+00,7.824473381042480469e+00,8.111691474914550781e+00,8.545812606811523438e+00
3.839999999999999858e+01,9.134689745454545928e+00,8.978909236363634250e+00,8.877438545454543473e+00,8.891514763636362062e+00,8.920803272727273026e+00,8.988108654545454712e+00,9.093153818181816561e+00,9.299364872727270637e+00,9.407956799999997344e+00,9.423889527272725886e+00,1.041274385454542539e+01,9.922902545454526546e+00,9.157937672727225475e+00,9.143972290909074374e+00,9.072067200000001108e+00,8.874778472727253842e+00,7.926545672727252523e+00,7.953700581818120341e+00,8.823461236363574045e+00,8.839532509090858525e+00,9.177842140197753906e+00,9.187122344970703125e+00,9.039280891418457031e+00,8.969611167907714844e+00,9.142296791076660156e+00,9.195250511169433594e+00,9.153764724731445312e+00,9.033394813537597656e+00,8.936501502990722656e+00,8.905219078063964844e+00,1.019268989562988281e+01,9.835901260375976562e+00,9.474918365478515625e+00,8.870932579040527344e+00,8.220152854919433594e+00,7.798269271850585938e+00,7.522790431976318359e+00,7.556708335876464844e+00,7.854850292205810547e+00,8.304182052612304688e+00,9.177842140197753906e+00,9.187122344970703125e+00,9.039280891418457031e+00,8.969611167907714844e+00,9.142296791076660156e+00,9.195250511169433594e+00,9.153764724731445312e+00,9.033394813537597656e+00,8.936501502990722656e+00,8.905219078063964844e+00,1.019268989562988281e+01,9.835901260375976562e+00,9.474918365478515625e+00,8.870932579040527344e+00,8.220152854919433594e+00,7.798269271850585938e+00,7.522790431976318359e+00,7.556708335876464844e+00,7.854850292205810547e+00,8.304182052612304688e+00
3.850000000000000000e+01,9.124021745454545140e+00,8.958265963636362628e+00,8.877410836363635482e+00,8.893731490909090098e+00,8.925929454545453723e+00,8.993511927272725970e+00,9.110943054545453279e+00,9.318373309090906886e+00,9.410672290909088744e+00,9.427353163636361444e+00,1.037494865454541682e+01,9.763131927272715060e+00,9.153864436363601698e+00,9.144027709090890355e+00,9.071817818181818538e+00,8.763387927272699329e+00,7.923082036363611635e+00,7.996067781818153364e+00,8.840419199999972832e+00,8.846653745454483797e+00,9.171037673950195312e+00,9.180070877075195312e+00,9.030862808227539062e+00,8.960176467895507812e+00,9.133565902709960938e+00,9.186917304992675781e+00,9.145537376403808594e+00,9.024997711181640625e+00,8.927498817443847656e+00,8.895407676696777344e+00,1.016596031188964844e+01,9.784324645996093750e+00,9.407992362976074219e+00,8.799498558044433594e+00,8.150289535522460938e+00,7.736099243164062500e+00,7.473245143890380859e+00,7.521461486816406250e+00,7.834007740020751953e+00,8.295390129089355469e+00,9.171037673950195312e+00,9.180070877075195312e+00,9.030862808227539062e+00,8.960176467895507812e+00,9.133565902709960938e+00,9.186917304992675781e+00,9.145537376403808594e+00,9.024997711181640625e+00,8.927498817443847656e+00,8.895407676696777344e+00,1.016596031188964844e+01,9.784324645996093750e+00,9.407992362976074219e+00,8.799498558044433594e+00,8.150289535522460938e+00,7.736099243164062500e+00,7.473245143890380859e+00,7.521461486816406250e+00,7.834007740020751953e+00,8.295390129089355469e+00
3.860000000000000142e+01,9.111469527272724633e+00,8.939534618181816938e+00,8.880292581818178377e+00,8.895948218181816358e+00,8.931554399999997784e+00,8.999829599999999985e+00,9.131392363636361864e+00,9.336134836363633838e+00,9.412445672727271173e+00,9.431758909090907750e+00,1.034452407272725516e+01,9.603250472727230758e+00,9.148128654545409688e+00,9.144083127272706335e+00,9.076971709090898344e+00,8.632046836363622688e+00,7.925326472727219240e+00,8.066060945454529119e+00,8.843051563636333157e+00,8.861367272727250111e+00,9.164073944091796875e+00,9.174405097961425781e+00,9.027120590209960938e+00,8.959573745727539062e+00,9.135072708129882812e+00,9.188900947570800781e+00,9.147604942321777344e+00,9.026216506958007812e+00,8.927536964416503906e+00,8.894171714782714844e+00,1.008284378051757812e+01,9.617947578430175781e+00,9.172652244567871094e+00,8.508965492248535156e+00,7.820519447326660156e+00,7.384581089019775391e+00,7.115712165832519531e+00,7.167644977569580078e+00,7.491482734680175781e+00,7.971141815185546875e+00,9.164073944091796875e+00,9.174405097961425781e+00,9.027120590209960938e+00,8.959573745727539062e+00,9.135072708129882812e+00,9.188900947570800781e+00,9.147604942321777344e+00,9.026216506958007812e+00,8.927536964416503906e+00,8.894171714782714844e+00,1.008284378051757812e+01,9.617947578430175781e+00,9.172652244567871094e+00,8.508965492248535156e+00,7.820519447326660156e+00,7.384581089019775391e+00,7.115712165832519531e+00,7.167644977569580078e+00,7.491482734680175781e+00,7.971141815185546875e+00
3.870000000000000284e+01,9.097282472727272307e+00,8.925929454545453723e+00,8.883700799999997955e+00,8.898164945454544394e+00,8.937650399999998996e+00,9.007532727272726802e+00,9.152534399999998627e+00,9.351707345454542519e+00,9.413692581818180471e+00,9.436303199999999336e+00,1.032925636363634325e+01,9.453759927272704644e+00,9.143141018181761837e+00,9.145523999999964460e+00,9.088803490909079130e+00,8.491949672727262310e+00,7.927182981818149621e+00,8.161213963636358315e+00,8.840890254545417548e+00,8.886166909090871258e+00,9.156648635864257812e+00,9.168079376220703125e+00,9.021723747253417969e+00,8.955363273620605469e+00,9.132854461669921875e+00,9.187706947326660156e+00,9.146885871887207031e+00,9.025203704833984375e+00,8.925715446472167969e+00,8.891457557678222656e+00,9.998102188110351562e+00,9.447885513305664062e+00,8.934987068176269531e+00,8.222145080566406250e+00,7.502902984619140625e+00,7.055651664733886719e+00,6.792042255401611328e+00,6.858272075653076172e+00,7.202614784240722656e+00,7.706121444702148438e+00,9.156648635864257812e+00,9.168079376220703125e+00,9.021723747253417969e+00,8.955363273620605469e+00,9.132854461669921875e+00,9.187706947326660156e+00,9.146885871887207031e+00,9.025203704833984375e+00,8.925715446472167969e+00,8.891457557678222656e+00,9.998102188110351562e+00,9.447885513305664062e+00,8.934987068176269531e+00,8.222145080566406250e+00,7.502902984619140625e+00,7.055651664733886719e+00,6.792042255401611328e+00,6.858272075653076172e+00,7.202614784240722656e+00,7.706121444702148438e+00
3.879999999999999716e+01,9.082236436363636756e+00,8.916619199999999523e+00,8.884670618181816693e+00,8.900353963636362664e+00,8.944245163636363571e+00,9.016344218181817638e+00,9.173787272727270903e+00,9.365090836363634708e+00,9.415050327272725283e+00,9.440265599999998258e+00,1.033222123636364032e+01,9.328154618181786262e+00,9.140730327272688527e+00,9.145302327272689880e+00,9.106648145454519394e+00,8.357809963636348982e+00,7.927321527272697566e+00,8.273906836363670081e+00,8.839227709090859975e+00,8.925458399999973480e+00,9.151636123657226562e+00,9.164016723632812500e+00,9.017929077148437500e+00,8.952176094055175781e+00,9.130952835083007812e+00,9.186419486999511719e+00,9.145852088928222656e+00,9.023899078369140625e+00,8.923768043518066406e+00,8.888748168945312500e+00,9.949912071228027344e+00,9.355822563171386719e+00,8.808604240417480469e+00,8.071506500244140625e+00,7.337072372436523438e+00,6.884588241577148438e+00,6.624255180358886719e+00,6.698488712310791016e+00,7.054094791412353516e+00,7.570534706115722656e+00,9.151636123657226562e+00,9.164016723632812500e+00,9.017929077148437500e+00,8.952176094055175781e+00,9.130952835083007812e+00,9.186419486999511719e+00,9.145852088928222656e+00,9.023899078369140625e+00,8.923768043518066406e+00,8.888748168945312500e+00,9.949912071228027344e+00,9.355822563171386719e+00,8.808604240417480469e+00,8.071506500244140625e+00,7.337072372436523438e+00,6.884588241577148438e+00,6.624255180358886719e+00,6.698488712310791016e+00,7.054094791412353516e+00,7.570534706115722656e+00
3.889999999999999858e+01,9.066996436363634615e+00,8.909082327272725976e+00,8.883811636363633468e+00,8.902542981818180934e+00,8.951809745454545109e+00,9.026319490909090248e+00,9.195150981818180469e+00,9.376423854545453906e+00,9.416408072727270095e+00,9.444227999999998957e+00,1.034333258181820270e+01,9.236770036363607161e+00,9.141173672727244792e+00,9.137876290909066057e+00,9.120391854545431443e+00,8.239215054545422134e+00,7.927072145454514995e+00,8.394302836363651821e+00,8.839061454545420915e+00,8.986252145454502127e+00,9.144955635070800781e+00,9.161188125610351562e+00,9.025712013244628906e+00,8.979157447814941406e+00,9.162995338439941406e+00,9.215117454528808594e+00,9.170544624328613281e+00,9.041341781616210938e+00,8.933297157287597656e+00,8.888731002807617188e+00,9.537031173706054688e+00,8.587180137634277344e+00,7.762930870056152344e+00,6.826626777648925781e+00,5.974430561065673828e+00,5.481294631958007812e+00,5.241453647613525391e+00,5.371746540069580078e+00,5.808165550231933594e+00,6.428199291229248047e+00,9.144955635070800781e+00,9.161188125610351562e+00,9.025712013244628906e+00,8.979157447814941406e+00,9.162995338439941406e+00,9.215117454528808594e+00,9.170544624328613281e+00,9.041341781616210938e+00,8.933297157287597656e+00,8.888731002807617188e+00,9.537031173706054688e+00,8.587180137634277344e+00,7.762930870056152344e+00,6.826626777648925781e+00,5.974430561065673828e+00,5.481294631958007812e+00,5.241453647613525391e+00,5.371746540069580078e+00,5.808165550231933594e+00,6.428199291229248047e+00
3.900000000000000000e+01,9.051894981818181307e+00,8.899744363636362010e+00,8.882841818181816507e+00,8.905203054545452801e+00,8.959374327272726646e+00,9.036959781818179493e+00,9.216403854545454521e+00,9.385955781818180910e+00,9.417738109090908694e+00,9.448689163636361243e+00,1.033870516363637648e+01,9.183069818181794020e+00,9.142863927272705027e+00,9.122165236363617424e+00,9.115321090909082713e+00,8.138575636363590604e+00,7.926905890909030639e+00,8.513479636363667780e+00,8.839199999999978630e+00,9.073203272727216273e+00,9.138387680053710938e+00,9.152840614318847656e+00,9.009241104125976562e+00,8.948713302612304688e+00,9.131062507629394531e+00,9.185169219970703125e+00,9.142847061157226562e+00,9.016453742980957031e+00,8.909631729125976562e+00,8.865911483764648438e+00,9.672966957092285156e+00,8.884052276611328125e+00,8.198380470275878906e+00,7.381789207458496094e+00,6.611405372619628906e+00,6.166091442108154297e+00,5.948126792907714844e+00,6.082005977630615234e+00,6.506865024566650391e+00,7.098534584045410156e+00,9.138387680053710938e+00,9.152840614318847656e+00,9.009241104125976562e+00,8.948713302612304688e+00,9.131062507629394531e+00,9.185169219970703125e+00,9.142847061157226562e+00,9.016453742980957031e+00,8.909631729125976562e+00,8.865911483764648438e+00,9.672966957092285156e+00,8.884052276611328125e+00,8.198380470275878906e+00,7.381789207458496094e+00,6.611405372619628906e+00,6.166091442108154297e+00,5.948126792907714844e+00,6.082005977630615234e+00,6.506865024566650391e+00,7.098534584045410156e+00
3.910000000000000142e+01,9.035324945454544121e+00,8.890073890909089727e+00,8.884227272727271085e+00,8.908361890909089809e+00,8.967077454545453463e+00,9.049207199999997897e+00,9.237684436363634788e+00,9.393852872727272540e+00,9.419095854545451729e+00,9.453178036363635073e+00,1.029423207272729712e+01,9.160902545454502999e+00,9.144110836363612549e+00,9.102574909090908051e+00,9.084813381818179323e+00,8.054755636363584159e+00,7.926711927272668490e+00,8.623290763636351386e+00,8.838922909090914715e+00,9.184760072727241820e+00,9.129389762878417969e+00,9.143183708190917969e+00,8.998507499694824219e+00,8.937795639038085938e+00,9.120639801025390625e+00,9.175164222717285156e+00,9.133147239685058594e+00,9.007028579711914062e+00,8.900584220886230469e+00,8.857522964477539062e+00,9.624244689941406250e+00,8.837173461914062500e+00,8.151244163513183594e+00,7.331285476684570312e+00,6.555117607116699219e+00,6.103049278259277344e+00,5.879023551940917969e+00,6.007613658905029297e+00,6.428034782409667969e+00,7.016352653503417969e+00,9.129389762878417969e+00,9.143183708190917969e+00,8.998507499694824219e+00,8.937795639038085938e+00,9.120639801025390625e+00,9.175164222717285156e+00,9.133147239685058594e+00,9.007028579711914062e+00,8.900584220886230469e+00,8.857522964477539062e+00,9.624244689941406250e+00,8.837173461914062500e+00,8.151244163513183594e+00,7.331285476684570312e+00,6.555117607116699219e+00,6.103049278259277344e+00,5.879023551940917969e+00,6.007613658905029297e+00,6.428034782409667969e+00,7.016352653503417969e+00
3.920000000000000284e+01,9.017230909090907076e+00,8.883396000000001180e+00,8.887081309090907766e+00,8.912019490909090180e+00,8.974503490909091497e+00,9.062452145454544805e+00,9.259020436363634587e+00,9.400059709090907489e+00,9.420287345454543271e+00,9.457639199999999136e+00,1.020268123636364521e+01,9.156884727272695201e+00,9.144249381818148947e+00,9.086392799999973846e+00,9.032138400000016887e+00,7.989140509090858266e+00,7.927598618181744605e+00,8.715423490909090631e+00,8.838285599999966990e+00,9.313635054545450487e+00,9.119877815246582031e+00,9.132090568542480469e+00,8.989606857299804688e+00,8.938909530639648438e+00,9.120805740356445312e+00,9.171035766601562500e+00,9.125056266784667969e+00,8.994774818420410156e+00,8.885396003723144531e+00,8.839052200317382812e+00,9.456861495971679688e+00,8.585930824279785156e+00,7.843442440032958984e+00,6.992749691009521484e+00,6.213567733764648438e+00,5.778494834899902344e+00,5.582902431488037109e+00,5.745545387268066406e+00,6.201784133911132812e+00,6.827529907226562500e+00,9.119877815246582031e+00,9.132090568542480469e+00,8.989606857299804688e+00,8.938909530639648438e+00,9.120805740356445312e+00,9.171035766601562500e+00,9.125056266784667969e+00,8.994774818420410156e+00,8.885396003723144531e+00,8.839052200317382812e+00,9.456861495971679688e+00,8.585930824279785156e+00,7.843442440032958984e+00,6.992749691009521484e+00,6.213567733764648438e+00,5.778494834899902344e+00,5.582902431488037109e+00,5.745545387268066406e+00,6.201784133911132812e+00,6.827529907226562500e+00
3.929999999999999716e+01,8.998361018181816107e+00,8.879433599999998705e+00,8.889298036363634026e+00,8.916175854545453916e+00,8.981569309090907893e+00,9.077110254545452506e+00,9.279691418181815976e+00,9.404520872727271552e+00,9.421617381818180093e+00,9.462322036363636002e+00,1.007366770909088949e+01,9.158353309090882632e+00,9.144055418181796568e+00,9.076833163636351287e+00,8.962643999999992062e+00,7.946163709090865446e+00,7.933916290909010627e+00,8.783061381818134450e+00,8.837648290909079662e+00,9.446389309090873709e+00,9.106981277465820312e+00,9.118206977844238281e+00,8.974054336547851562e+00,8.920237541198730469e+00,9.101266860961914062e+00,9.151905059814453125e+00,9.106288909912109375e+00,8.976842880249023438e+00,8.868337631225585938e+00,8.823108673095703125e+00,9.432807922363281250e+00,8.586000442504882812e+00,7.866964340209960938e+00,7.039134979248046875e+00,6.280660152435302734e+00,5.863479614257812500e+00,5.682631015777587891e+00,5.856597900390625000e+00,6.320757389068603516e+00,6.948853492736816406e+00,9.106981277465820312e+00,9.118206977844238281e+00,8.974054336547851562e+00,8.920237541198730469e+00,9.101266860961914062e+00,9.151905059814453125e+00,9.106288909912109375e+00,8.976842880249023438e+00,8.868337631225585938e+00,8.823108673095703125e+00,9.432807922363281250e+00,8.586000442504882812e+00,7.866964340209960938e+00,7.039134979248046875e+00,6.280660152435302734e+00,5.863479614257812500e+00,5.682631015777587891e+00,5.856597900390625000e+00,6.320757389068603516e+00,6.948853492736816406e+00
3.939999999999999858e+01,8.978909236363634250e+00,8.877438545454543473e+00,8.891514763636362062e+00,8.920803272727273026e+00,8.988108654545454712e+00,9.093153818181816561e+00,9.299364872727270637e+00,9.407956799999997344e+00,9.423889527272725886e+00,9.467337381818179409e+00,9.922902545454526546e+00,9.157937672727225475e+00,9.143972290909074374e+00,9.072067200000001108e+00,8.874778472727253842e+00,7.926545672727252523e+00,7.953700581818120341e+00,8.823461236363574045e+00,8.839532509090858525e+00,9.566314254545430273e+00,9.092738151550292969e+00,9.100836753845214844e+00,8.951395034790039062e+00,8.892086982727050781e+00,9.072509765625000000e+00,9.122947692871093750e+00,9.077421188354492188e+00,8.948120117187500000e+00,8.838912010192871094e+00,8.792551040649414062e+00,9.428795814514160156e+00,8.625013351440429688e+00,7.951544761657714844e+00,7.173493385314941406e+00,6.454717636108398438e+00,6.068037033081054688e+00,5.911430358886718750e+00,6.102869033813476562e+00,6.577060222625732422e+00,7.206369400024414062e+00,9.092738151550292969e+00,9.100836753845214844e+00,8.951395034790039062e+00,8.892086982727050781e+00,9.072509765625000000e+00,9.122947692871093750e+00,9.077421188354492188e+00,8.948120117187500000e+00,8.838912010192871094e+00,8.792551040649414062e+00,9.428795814514160156e+00,8.625013351440429688e+00,7.951544761657714844e+00,7.173493385314941406e+00,6.454717636108398438e+00,6.068037033081054688e+00,5.911430358886718750e+00,6.102869033813476562e+00,6.577060222625732422e+00,7.206369400024414062e+00
3.950000000000000000e+01,8.958265963636362628e+00,8.877410836363635482e+00,8.893731490909090098e+00,8.925929454545453723e+00,8.993511927272725970e+00,9.110943054545453279e+00,9.318373309090906886e+00,9.410672290909088744e+00,9.427353163636361444e+00,9.471410618181815622e+00,9.763131927272715060e+00,9.153864436363601698e+00,9.144027709090890355e+00,9.071817818181818538e+00,8.763387927272699329e+00,7.923082036363611635e+00,7.996067781818153364e+00,8.840419199999972832e+00,8.846653745454483797e+00,9.656673599999953339e+00,9.071082115173339844e+00,9.076534271240234375e+00,8.923887252807617188e+00,8.858493804931640625e+00,9.037333488464355469e+00,9.087990760803222656e+00,9.042770385742187500e+00,8.914385795593261719e+00,8.805685997009277344e+00,8.759807586669921875e+00,9.413729667663574219e+00,8.637084007263183594e+00,7.996938705444335938e+00,7.259743213653564453e+00,6.581482410430908203e+00,6.233206272125244141e+00,6.111899375915527344e+00,6.332831382751464844e+00,6.829728603363037109e+00,7.470717906951904297e+00,9.071082115173339844e+00,9.076534271240234375e+00,8.923887252807617188e+00,8.858493804931640625e+00,9.037333488464355469e+00,9.087990760803222656e+00,9.042770385742187500e+00,8.914385795593261719e+00,8.805685997009277344e+00,8.759807586669921875e+00,9.413729667663574219e+00,8.637084007263183594e+00,7.996938705444335938e+00,7.259743213653564453e+00,6.581482410430908203e+00,6.233206272125244141e+00,6.111899375915527344e+00,6.332831382751464844e+00,6.829728603363037109e+00,7.470717906951904297e+00
3.960000000000000142e+01,8.939534618181816938e+00,8.880292581818178377e+00,8.895948218181816358e+00,8.931554399999997784e+00,8.999829599999999985e+00,9.131392363636361864e+00,9.336134836363633838e+00,9.412445672727271173e+00,9.431758909090907750e+00,9.473821309090908471e+00,9.603250472727230758e+00,9.148128654545409688e+00,9.144083127272706335e+00,9.076971709090898344e+00,8.632046836363622688e+00,7.925326472727219240e+00,8.066060945454529119e+00,8.843051563636333157e+00,8.861367272727250111e+00,9.704166981818159954e+00,9.044339179992675781e+00,9.046669960021972656e+00,8.890459060668945312e+00,8.817282676696777344e+00,8.994778633117675781e+00,9.045728683471679688e+00,9.001051902770996094e+00,8.873432159423828125e+00,8.764372825622558594e+00,8.717739105224609375e+00,9.421279907226562500e+00,8.685149192810058594e+00,8.089439392089843750e+00,7.401960372924804688e+00,6.766711235046386719e+00,6.454575061798095703e+00,6.364484786987304688e+00,6.609790325164794922e+00,7.123836517333984375e+00,7.771817207336425781e+00,9.044339179992675781e+00,9.046669960021972656e+00,8.890459060668945312e+00,8.817282676696777344e+00,8.994778633117675781e+00,9.045728683471679688e+00,9.001051902770996094e+00,8.873432159423828125e+00,8.764372825622558594e+00,8.717739105224609375e+00,9.421279907226562500e+00,8.685149192810058594e+00,8.089439392089843750e+00,7.401960372924804688e+00,6.766711235046386719e+00,6.454575061798095703e+00,6.364484786987304688e+00,6.609790325164794922e+00,7.123836517333984375e+00,7.771817207336425781e+00
3.970000000000000284e+01,8.925929454545453723e+00,8.883700799999997955e+00,8.898164945454544394e+00,8.937650399999998996e+00,9.007532727272726802e+00,9.152534399999998627e+00,9.351707345454542519e+00,9.413692581818180471e+00,9.436303199999999336e+00,9.475289890909088797e+00,9.453759927272704644e+00,9.143141018181761837e+00,9.145523999999964460e+00,9.088803490909079130e+00,8.491949672727262310e+00,7.927182981818149621e+00,8.161213963636358315e+00,8.840890254545417548e+00,8.886166909090871258e+00,9.703723636363630334e+00,9.014141082763671875e+00,9.014404296875000000e+00,8.857113838195800781e+00,8.777657508850097656e+00,8.954311370849609375e+00,9.005888938903808594e+00,8.962100982666015625e+00,8.835371971130371094e+00,8.726188659667968750e+00,8.679255485534667969e+00,9.450313568115234375e+00,8.754430770874023438e+00,8.194451332092285156e+00,7.537367343902587891e+00,6.922023296356201172e+00,6.620904922485351562e+00,6.537231445312500000e+00,6.784549236297607422e+00,7.297419548034667969e+00,7.940887928009033203e+00,9.014141082763671875e+00,9.014404296875000000e+00,8.857113838195800781e+00,8.777657508850097656e+00,8.954311370849609375e+00,9.005888938903808594e+00,8.962100982666015625e+00,8.835371971130371094e+00,8.726188659667968750e+00,8.679255485534667969e+00,9.450313568115234375e+00,8.754430770874023438e+00,8.194451332092285156e+00,7.537367343902587891e+00,6.922023296356201172e+00,6.620904922485351562e+00,6.537231445312500000e+00,6.784549236297607422e+00,7.297419548034667969e+00,7.940887928009033203e+00
3.979999999999999716e+01,8.916619199999999523e+00,8.884670618181816693e+00,8.900353963636362664e+00,8.944245163636363571e+00,9.016344218181817638e+00,9.173787272727270903e+00,9.365090836363634708e+00,9.415050327272725283e+00,9.440265599999998258e+00,9.476647636363635385e+00,9.328154618181786262e+00,9.140730327272688527e+00,9.145302327272689880e+00,9.106648145454519394e+00,8.357809963636348982e+00,7.927321527272697566e+00,8.273906836363670081e+00,8.839227709090859975e+00,8.925458399999973480e+00,9.658225309090912702e+00,8.984833717346191406e+00,8.984596252441406250e+00,8.827857971191406250e+00,8.742516517639160156e+00,8.918921470642089844e+00,8.971469879150390625e+00,8.928675651550292969e+00,8.802514076232910156e+00,8.692421913146972656e+00,8.644076347351074219e+00,9.467709541320800781e+00,8.781583786010742188e+00,8.233894348144531250e+00,7.591793537139892578e+00,6.988749980926513672e+00,6.698442459106445312e+00,6.626241207122802734e+00,6.883637905120849609e+00,7.405662059783935547e+00,8.055950164794921875e+00,8.984833717346191406e+00,8.984596252441406250e+00,8.827857971191406250e+00,8.742516517639160156e+00,8.918921470642089844e+00,8.971469879150390625e+00,8.928675651550292969e+00,8.802514076232910156e+00,8.692421913146972656e+00,8.644076347351074219e+00,9.467709541320800781e+00,8.781583786010742188e+00,8.233894348144531250e+00,7.591793537139892578e+00,6.988749980926513672e+00,6.698442459106445312e+00,6.626241207122802734e+00,6.883637905120849609e+00,7.405662059783935547e+00,8.055950164794921875e+00
3.989999999999999858e+01,8.909082327272725976e+00,8.883811636363633468e+00,8.902542981818180934e+00,8.951809745454545109e+00,9.026319490909090248e+00,9.195150981818180469e+00,9.376423854545453906e+00,9.416408072727270095e+00,9.444227999999998957e+00,9.478559563636363094e+00,9.236770036363607161e+00,9.141173672727244792e+00,9.137876290909066057e+00,9.120391854545431443e+00,8.239215054545422134e+00,7.927072145454514995e+00,8.394302836363651821e+00,8.839061454545420915e+00,8.986252145454502127e+00,9.577785818181808963e+00,8.963812828063964844e+00,8.964871406555175781e+00,8.809370040893554688e+00,8.719946861267089844e+00,8.896388053894042969e+00,8.949871063232421875e+00,8.907901763916015625e+00,8.782093048095703125e+00,8.671136856079101562e+00,8.621417045593261719e+00,9.493413925170898438e+00,8.815878868103027344e+00,8.277960777282714844e+00,7.647385120391845703e+00,7.054118633270263672e+00,6.772720813751220703e+00,6.709257125854492188e+00,6.974418640136718750e+00,7.503890037536621094e+00,8.160107612609863281e+00,8.963812828063964844e+00,8.964871406555175781e+00,8.809370040893554688e+00,8.719946861267089844e+00,8.896388053894042969e+00,8.949871063232421875e+00,8.907901763916015625e+00,8.782093048095703125e+00,8.671136856079101562e+00,8.621417045593261719e+00,9.493413925170898438e+00,8.815878868103027344e+00,8.277960777282714844e+00,7.647385120391845703e+00,7.054118633270263672e+00,6.772720813751220703e+00,6.709257125854492188e+00,6.974418640136718750e+00,7.503890037536621094e+00,8.160107612609863281e+00
4.000000000000000000e+01,8.899744363636362010e+00,8.882841818181816507e+00,8.905203054545452801e+00,8.959374327272726646e+00,9.036959781818179493e+00,9.216403854545454521e+00,9.385955781818180910e+00,9.417738109090908694e+00,9.448689163636361243e+00,9.480471490909089027e+00,9.183069818181794020e+00,9.142863927272705027e+00,9.122165236363617424e+00,9.115321090909082713e+00,8.138575636363590604e+00,7.926905890909030639e+00,8.513479636363667780e+00,8.839199999999978630e+00,9.073203272727216273e+00,9.477090981818189874e+00,8.945553779602050781e+00,8.949251174926757812e+00,8.795934677124023438e+00,8.702312469482421875e+00,8.879053115844726562e+00,8.933831214904785156e+00,8.892937660217285156e+00,8.767552375793457031e+00,8.655578613281250000e+00,8.604201316833496094e+00,9.505232810974121094e+00,8.835297584533691406e+00,8.305734634399414062e+00,7.685048580169677734e+00,7.100153923034667969e+00,6.826853752136230469e+00,6.771533966064453125e+00,7.044356346130371094e+00,7.581982612609863281e+00,8.245625495910644531e+00,8.945553779602050781e+00,8.949251174926757812e+00,8.795934677124023438e+00,8.702312469482421875e+00,8.879053115844726562e+00,8.933831214904785156e+00,8.892937660217285156e+00,8.767552375793457031e+00,8.655578613281250000e+00,8.604201316833496094e+00,9.505232810974121094e+00,8.835297584533691406e+00,8.305734634399414062e+00,7.685048580169677734e+00,7.100153923034667969e+00,6.826853752136230469e+00,6.771533966064453125e+00,7.044356346130371094e+00,7.581982612609863281e+00,8.245625495910644531e+00
4.010000000000000142e+01,8.890073890909089727e+00,8.884227272727271085e+00,8.908361890909089809e+00,8.967077454545453463e+00,9.049207199999997897e+00,9.237684436363634788e+00,9.393852872727272540e+00,9.419095854545451729e+00,9.453178036363635073e+00,9.481912363636363139e+00,9.160902545454502999e+00,9.144110836363612549e+00,9.102574909090908051e+00,9.084813381818179323e+00,8.054755636363584159e+00,7.926711927272668490e+00,8.623290763636351386e+00,8.838922909090914715e+00,9.184760072727241820e+00,9.371353090909085637e+00,8.926721572875976562e+00,8.931638717651367188e+00,8.779075622558593750e+00,8.682456970214843750e+00,8.858907699584960938e+00,8.914278984069824219e+00,8.873971939086914062e+00,8.748981475830078125e+00,8.636708259582519531e+00,8.584760665893554688e+00,9.505428314208984375e+00,8.873270988464355469e+00,8.374585151672363281e+00,7.777462482452392578e+00,7.207386493682861328e+00,6.941130638122558594e+00,6.886987209320068359e+00,7.157725334167480469e+00,7.691784858703613281e+00,8.350834846496582031e+00,8.926721572875976562e+00,8.931638717651367188e+00,8.779075622558593750e+00,8.682456970214843750e+00,8.858907699584960938e+00,8.914278984069824219e+00,8.873971939086914062e+00,8.748981475830078125e+00,8.636708259582519531e+00,8.584760665893554688e+00,9.505428314208984375e+00,8.873270988464355469e+00,8.374585151672363281e+00,7.777462482452392578e+00,7.207386493682861328e+00,6.941130638122558594e+00,6.886987209320068359e+00,7.157725334167480469e+00,7.691784858703613281e+00,8.350834846496582031e+00
4.020000000000000284e+01,8.883396000000001180e+00,8.887081309090907766e+00,8.912019490909090180e+00,8.974503490909091497e+00,9.062452145454544805e+00,9.259020436363634587e+00,9.400059709090907489e+00,9.420287345454543271e+00,9.457639199999999136e+00,9.483325527272725708e+00,9.156884727272695201e+00,9.144249381818148947e+00,9.086392799999973846e+00,9.032138400000016887e+00,7.989140509090858266e+00,7.927598618181744605e+00,8.715423490909090631e+00,8.838285599999966990e+00,9.313635054545450487e+00,9.276920509090905043e+00,8.905097961425781250e+00,8.910960197448730469e+00,8.759202003479003906e+00,8.659325599670410156e+00,8.835029602050781250e+00,8.890781402587890625e+00,8.850964546203613281e+00,8.726424217224121094e+00,8.614023208618164062e+00,8.561715126037597656e+00,9.476993560791015625e+00,8.900960922241210938e+00,8.448083877563476562e+00,7.885343551635742188e+00,7.337215423583984375e+00,7.081240653991699219e+00,7.028309822082519531e+00,7.295236587524414062e+00,7.822935581207275391e+00,8.474236488342285156e+00,8.905097961425781250e+00,8.910960197448730469e+00,8.759202003479003906e+00,8.659325599670410156e+00,8.835029602050781250e+00,8.890781402587890625e+00,8.850964546203613281e+00,8.726424217224121094e+00,8.614023208618164062e+00,8.561715126037597656e+00,9.476993560791015625e+00,8.900960922241210938e+00,8.448083877563476562e+00,7.885343551635742188e+00,7.337215423583984375e+00,7.081240653991699219e+00,7.028309822082519531e+00,7.295236587524414062e+00,7.822935581207275391e+00,8.474236488342285156e+00
4.029999999999999716e+01,8.879433599999998705e+00,8.889298036363634026e+00,8.916175854545453916e+00,8.981569309090907893e+00,9.077110254545452506e+00,9.279691418181815976e+00,9.404520872727271552e+00,9.421617381818180093e+00,9.462322036363636002e+00,9.484295345454544446e+00,9.158353309090882632e+00,9.144055418181796568e+00,9.076833163636351287e+00,8.962643999999992062e+00,7.946163709090865446e+00,7.933916290909010627e+00,8.783061381818134450e+00,8.837648290909079662e+00,9.446389309090873709e+00,9.211166836363652521e+00,8.885425567626953125e+00,8.891645431518554688e+00,8.739727973937988281e+00,8.637664794921875000e+00,8.812321662902832031e+00,8.867980957031250000e+00,8.828290939331054688e+00,8.704129219055175781e+00,8.592050552368164062e+00,8.540044784545898438e+00,9.430305480957031250e+00,8.930884361267089844e+00,8.539369583129882812e+00,8.021007537841796875e+00,7.500037670135498047e+00,7.254582405090332031e+00,7.198915004730224609e+00,7.456178665161132812e+00,7.970276355743408203e+00,8.606337547302246094e+00,8.885425567626953125e+00,8.891645431518554688e+00,8.739727973937988281e+00,8.637664794921875000e+00,8.812321662902832031e+00,8.867980957031250000e+00,8.828290939331054688e+00,8.704129219055175781e+00,8.592050552368164062e+00,8.540044784545898438e+00,9.430305480957031250e+00,8.930884361267089844e+00,8.539369583129882812e+00,8.021007537841796875e+00,7.500037670135498047e+00,7.254582405090332031e+00,7.198915004730224609e+00,7.456178665161132812e+00,7.970276355743408203e+00,8.606337547302246094e+00
4.039999999999999858e+01,8.877438545454543473e+00,8.891514763636362062e+00,8.920803272727273026e+00,8.988108654545454712e+00,9.093153818181816561e+00,9.299364872727270637e+00,9.407956799999997344e+00,9.423889527272725886e+00,9.467337381818179409e+00,9.485708509090908791e+00,9.157937672727225475e+00,9.143972290909074374e+00,9.072067200000001108e+00,8.874778472727253842e+00,7.926545672727252523e+00,7.953700581818120341e+00,8.823461236363574045e+00,8.839532509090858525e+00,9.566314254545430273e+00,9.186644290909075750e+00,8.867471694946289062e+00,8.874732971191406250e+00,8.723036766052246094e+00,8.618558883666992188e+00,8.791911125183105469e+00,8.847426414489746094e+00,8.807831764221191406e+00,8.684143066406250000e+00,8.572516441345214844e+00,8.520888328552246094e+00,9.381589889526367188e+00,8.976885795593261719e+00,8.661426544189453125e+00,8.198502540588378906e+00,7.712224960327148438e+00,7.481123924255371094e+00,7.423033237457275391e+00,7.669115543365478516e+00,8.167065620422363281e+00,8.784842491149902344e+00,8.867471694946289062e+00,8.874732971191406250e+00,8.723036766052246094e+00,8.618558883666992188e+00,8.791911125183105469e+00,8.847426414489746094e+00,8.807831764221191406e+00,8.684143066406250000e+00,8.572516441345214844e+00,8.520888328552246094e+00,9.381589889526367188e+00,8.976885795593261719e+00,8.661426544189453125e+00,8.198502540588378906e+00,7.712224960327148438e+00,7.481123924255371094e+00,7.423033237457275391e+00,7.669115543365478516e+00,8.167065620422363281e+00,8.784842491149902344e+00
4.050000000000000000e+01,8.877410836363635482e+00,8.893731490909090098e+00,8.925929454545453723e+00,8.993511927272725970e+00,9.110943054545453279e+00,9.318373309090906886e+00,9.410672290909088744e+00,9.427353163636361444e+00,9.471410618181815622e+00,9.486650618181817762e+00,9.153864436363601698e+00,9.144027709090890355e+00,9.071817818181818538e+00,8.763387927272699329e+00,7.923082036363611635e+00,7.996067781818153364e+00,8.840419199999972832e+00,8.846653745454483797e+00,9.656673599999953339e+00,9.205098545454500680e+00,8.846404075622558594e+00,8.853590965270996094e+00,8.701566696166992188e+00,8.595063209533691406e+00,8.766737937927246094e+00,8.821609497070312500e+00,8.781732559204101562e+00,8.658434867858886719e+00,8.547546386718750000e+00,8.496714591979980469e+00,9.328660011291503906e+00,9.026240348815917969e+00,8.793643951416015625e+00,8.391521453857421875e+00,7.943801879882812500e+00,7.728905677795410156e+00,7.668700218200683594e+00,7.902762413024902344e+00,8.382679939270019531e+00,8.979788780212402344e+00,8.846404075622558594e+00,8.853590965270996094e+00,8.701566696166992188e+00,8.595063209533691406e+00,8.766737937927246094e+00,8.821609497070312500e+00,8.781732559204101562e+00,8.658434867858886719e+00,8.547546386718750000e+00,8.496714591979980469e+00,9.328660011291503906e+00,9.026240348815917969e+00,8.793643951416015625e+00,8.391521453857421875e+00,7.943801879882812500e+00,7.728905677795410156e+00,7.668700218200683594e+00,7.902762413024902344e+00,8.382679939270019531e+00,8.979788780212402344e+00
4.060000000000000142e+01,8.880292581818178377e+00,8.895948218181816358e+00,8.931554399999997784e+00,8.999829599999999985e+00,9.131392363636361864e+00,9.336134836363633838e+00,9.412445672727271173e+00,9.431758909090907750e+00,9.473821309090908471e+00,9.487620436363634724e+00,9.148128654545409688e+00,9.144083127272706335e+00,9.076971709090898344e+00,8.632046836363622688e+00,7.925326472727219240e+00,8.066060945454529119e+00,8.843051563636333157e+00,8.861367272727250111e+00,9.704166981818159954e+00,9.254503854545369279e+00,8.830715179443359375e+00,8.839921951293945312e+00,8.689372062683105469e+00,8.580492019653320312e+00,8.750831604003906250e+00,8.805535316467285156e+00,8.765599250793457031e+00,8.642843246459960938e+00,8.532520294189453125e+00,8.482024192810058594e+00,9.265203475952148438e+00,9.051958084106445312e+00,8.892985343933105469e+00,8.546802520751953125e+00,8.136850357055664062e+00,7.941203594207763672e+00,7.884057044982910156e+00,8.112411499023437500e+00,8.581753730773925781e+00,9.165859222412109375e+00,8.830715179443359375e+00,8.839921951293945312e+00,8.689372062683105469e+00,8.580492019653320312e+00,8.750831604003906250e+00,8.805535316467285156e+00,8.765599250793457031e+00,8.642843246459960938e+00,8.532520294189453125e+00,8.482024192810058594e+00,9.265203475952148438e+00,9.051958084106445312e+00,8.892985343933105469e+00,8.546802520751953125e+00,8.136850357055664062e+00,7.941203594207763672e+00,7.884057044982910156e+00,8.112411499023437500e+00,8.581753730773925781e+00,9.165859222412109375e+00
4.070000000000000284e+01,8.883700799999997955e+00,8.898164945454544394e+00,8.937650399999998996e+00,9.007532727272726802e+00,9.152534399999998627e+00,9.351707345454542519e+00,9.413692581818180471e+00,9.436303199999999336e+00,9.475289890909088797e+00,9.489033599999999069e+00,9.143141018181761837e+00,9.145523999999964460e+00,9.088803490909079130e+00,8.491949672727262310e+00,7.927182981818149621e+00,8.161213963636358315e+00,8.840890254545417548e+00,8.886166909090871258e+00,9.703723636363630334e+00,9.320506909090855885e+00,8.832239151000976562e+00,8.844119071960449219e+00,8.693352699279785156e+00,8.585287094116210938e+00,8.755393981933593750e+00,8.810021400451660156e+00,8.769911766052246094e+00,8.647431373596191406e+00,8.538048744201660156e+00,8.488609313964843750e+00,9.192617416381835938e+00,9.050245285034179688e+00,8.947148323059082031e+00,8.640720367431640625e+00,8.255374908447265625e+00,8.069581031799316406e+00,8.008614540100097656e+00,8.226783752441406250e+00,8.682415008544921875e+00,9.251646041870117188e+00,8.832239151000976562e+00,8.844119071960449219e+00,8.693352699279785156e+00,8.585287094116210938e+00,8.755393981933593750e+00,8.810021400451660156e+00,8.769911766052246094e+00,8.647431373596191406e+00,8.538048744201660156e+00,8.488609313964843750e+00,9.192617416381835938e+00,9.050245285034179688e+00,8.947148323059082031e+00,8.640720367431640625e+00,8.255374908447265625e+00,8.069581031799316406e+00,8.008614540100097656e+00,8.226783752441406250e+00,8.682415008544921875e+00,9.251646041870117188e+00
4.079999999999999716e+01,8.884670618181816693e+00,8.900353963636362664e+00,8.944245163636363571e+00,9.016344218181817638e+00,9.173787272727270903e+00,9.365090836363634708e+00,9.415050327272725283e+00,9.440265599999998258e+00,9.476647636363635385e+00,9.489975709090908040e+00,9.140730327272688527e+00,9.145302327272689880e+00,9.106648145454519394e+00,8.357809963636348982e+00,7.927321527272697566e+00,8.273906836363670081e+00,8.839227709090859975e+00,8.925458399999973480e+00,9.658225309090912702e+00,9.397371927272695658e+00,8.845128059387207031e+00,8.864315032958984375e+00,8.717088699340820312e+00,8.606927871704101562e+00,8.777385711669921875e+00,8.832998275756835938e+00,8.793380737304687500e+00,8.671785354614257812e+00,8.563061714172363281e+00,8.513618469238281250e+00,9.150048255920410156e+00,9.077049255371093750e+00,9.033668518066406250e+00,8.777185440063476562e+00,8.428815841674804688e+00,8.267653465270996094e+00,8.217979431152343750e+00,8.440000534057617188e+00,8.895952224731445312e+00,9.463356971740722656e+00,8.845128059387207031e+00,8.864315032958984375e+00,8.717088699340820312e+00,8.606927871704101562e+00,8.777385711669921875e+00,8.832998275756835938e+00,8.793380737304687500e+00,8.671785354614257812e+00,8.563061714172363281e+00,8.513618469238281250e+00,9.150048255920410156e+00,9.077049255371093750e+00,9.033668518066406250e+00,8.777185440063476562e+00,8.428815841674804688e+00,8.267653465270996094e+00,8.217979431152343750e+00,8.440000534057617188e+00,8.895952224731445312e+00,9.463356971740722656e+00
4.089999999999999858e+01,8.883811636363633468e+00,8.902542981818180934e+00,8.951809745454545109e+00,9.026319490909090248e+00,9.195150981818180469e+00,9.376423854545453906e+00,9.416408072727270095e+00,9.444227999999998957e+00,9.478559563636363094e+00,9.490973236363636545e+00,9.141173672727244792e+00,9.137876290909066057e+00,9.120391854545431443e+00,8.239215054545422134e+00,7.927072145454514995e+00,8.394302836363651821e+00,8.839061454545420915e+00,8.986252145454502127e+00,9.577785818181808963e+00,9.489781745454518358e+00,8.861143112182617188e+00,8.886051177978515625e+00,8.739458084106445312e+00,8.629962921142578125e+00,8.800918579101562500e+00,8.857069015502929688e+00,8.817762374877929688e+00,8.696659088134765625e+00,8.588777542114257812e+00,8.540081977844238281e+00,9.108667373657226562e+00,9.078201293945312500e+00,9.068980216979980469e+00,8.838450431823730469e+00,8.507555007934570312e+00,8.357213973999023438e+00,8.310170173645019531e+00,8.530755996704101562e+00,8.983079910278320312e+00,9.545991897583007812e+00,8.861143112182617188e+00,8.886051177978515625e+00,8.739458084106445312e+00,8.629962921142578125e+00,8.800918579101562500e+00,8.857069015502929688e+00,8.817762374877929688e+00,8.696659088134765625e+00,8.588777542114257812e+00,8.540081977844238281e+00,9.108667373657226562e+00,9.078201293945312500e+00,9.068980216979980469e+00,8.838450431823730469e+00,8.507555007934570312e+00,8.357213973999023438e+00,8.310170173645019531e+00,8.530755996704101562e+00,8.983079910278320312e+00,9.545991897583007812e+00
4.100000000000000000e+01,8.882841818181816507e+00,8.905203054545452801e+00,8.959374327272726646e+00,9.036959781818179493e+00,9.216403854545454521e+00,9.385955781818180910e+00,9.417738109090908694e+00,9.448689163636361243e+00,9.480471490909089027e+00,9.492469527272726637e+00,9.142863927272705027e+00,9.122165236363617424e+00,9.115321090909082713e+00,8.138575636363590604e+00,7.926905890909030639e+00,8.513479636363667780e+00,8.839199999999978630e+00,9.073203272727216273e+00,9.477090981818189874e+00,9.603167345454492576e+00,8.870854377746582031e+00,8.900764465332031250e+00,8.755566596984863281e+00,8.647033691406250000e+00,8.819080352783203125e+00,8.876127243041992188e+00,8.837155342102050781e+00,8.716073989868164062e+00,8.608032226562500000e+00,8.558839797973632812e+00,9.077460289001464844e+00,9.061058998107910156e+00,9.062469482421875000e+00,8.840498924255371094e+00,8.515988349914550781e+00,8.370348930358886719e+00,8.324245452880859375e+00,8.545137405395507812e+00,8.998237609863281250e+00,9.561964988708496094e+00,8.870854377746582031e+00,8.900764465332031250e+00,8.755566596984863281e+00,8.647033691406250000e+00,8.819080352783203125e+00,8.876127243041992188e+00,8.837155342102050781e+00,8.716073989868164062e+00,8.608032226562500000e+00,8.558839797973632812e+00,9.077460289001464844e+00,9.061058998107910156e+00,9.062469482421875000e+00,8.840498924255371094e+00,8.515988349914550781e+00,8.370348930358886719e+00,8.324245452880859375e+00,8.545137405395507812e+00,8.998237609863281250e+00,9.561964988708496094e+00
4.110000000000000142e+01,8.884227272727271085e+00,8.908361890909089809e+00,8.967077454545453463e+00,9.049207199999997897e+00,9.237684436363634788e+00,9.393852872727272540e+00,9.419095854545451729e+00,9.453178036363635073e+00,9.481912363636363139e+00,9.493938109090908739e+00,9.144110836363612549e+00,9.102574909090908051e+00,9.084813381818179323e+00,8.054755636363584159e+00,7.926711927272668490e+00,8.623290763636351386e+00,8.838922909090914715e+00,9.184760072727241820e+00,9.371353090909085637e+00,9.730241236363598389e+00,8.878106117248535156e+00,8.911753654479980469e+00,8.766447067260742188e+00,8.660003662109375000e+00,8.833326339721679688e+00,8.891184806823730469e+00,8.852584838867187500e+00,8.731265068054199219e+00,8.622881889343261719e+00,8.573266983032226562e+00,9.051292419433593750e+00,9.025696754455566406e+00,9.016780853271484375e+00,8.785133361816406250e+00,8.452967643737792969e+00,8.302785873413085938e+00,8.252993583679199219e+00,8.472421646118164062e+00,8.925944328308105469e+00,9.491056442260742188e+00,8.878106117248535156e+00,8.911753654479980469e+00,8.766447067260742188e+00,8.660003662109375000e+00,8.833326339721679688e+00,8.891184806823730469e+00,8.852584838867187500e+00,8.731265068054199219e+00,8.622881889343261719e+00,8.573266983032226562e+00,9.051292419433593750e+00,9.025696754455566406e+00,9.016780853271484375e+00,8.785133361816406250e+00,8.452967643737792969e+00,8.302785873413085938e+00,8.252993583679199219e+00,8.472421646118164062e+00,8.925944328308105469e+00,9.491056442260742188e+00
4.120000000000000284e+01,8.887081309090907766e+00,8.912019490909090180e+00,8.974503490909091497e+00,9.062452145454544805e+00,9.259020436363634587e+00,9.400059709090907489e+00,9.420287345454543271e+00,9.457639199999999136e+00,9.483325527272725708e+00,9.495434399999998831e+00,9.144249381818148947e+00,9.086392799999973846e+00,9.032138400000016887e+00,7.989140509090858266e+00,7.927598618181744605e+00,8.715423490909090631e+00,8.838285599999966990e+00,9.313635054545450487e+00,9.276920509090905043e+00,9.852743127272686863e+00,8.887623786926269531e+00,8.929565429687500000e+00,8.794040679931640625e+00,8.690602302551269531e+00,8.864554405212402344e+00,8.924453735351562500e+00,8.886721611022949219e+00,8.767451286315917969e+00,8.662720680236816406e+00,8.617561340332031250e+00,9.123817443847656250e+00,9.147073745727539062e+00,9.161211967468261719e+00,8.922489166259765625e+00,8.574953079223632812e+00,8.399665832519531250e+00,8.313655853271484375e+00,8.495803833007812500e+00,8.917675971984863281e+00,9.459467887878417969e+00,8.887623786926269531e+00,8.929565429687500000e+00,8.794040679931640625e+00,8.690602302551269531e+00,8.864554405212402344e+00,8.924453735351562500e+00,8.886721611022949219e+00,8.767451286315917969e+00,8.662720680236816406e+00,8.617561340332031250e+00,9.123817443847656250e+00,9.147073745727539062e+00,9.161211967468261719e+00,8.922489166259765625e+00,8.574953079223632812e+00,8.399665832519531250e+00,8.313655853271484375e+00,8.495803833007812500e+00,8.917675971984863281e+00,9.459467887878417969e+00
4.129999999999999716e+01,8.889298036363634026e+00,8.916175854545453916e+00,8.981569309090907893e+00,9.077110254545452506e+00,9.279691418181815976e+00,9.404520872727271552e+00,9.421617381818180093e+00,9.462322036363636002e+00,9.484295345454544446e+00,9.496958399999996914e+00,9.144055418181796568e+00,9.076833163636351287e+00,8.962643999999992062e+00,7.946163709090865446e+00,7.933916290909010627e+00,8.783061381818134450e+00,8.837648290909079662e+00,9.446389309090873709e+00,9.211166836363652521e+00,9.957123272727235630e+00,8.895775794982910156e+00,8.939612388610839844e+00,8.802120208740234375e+00,8.701046943664550781e+00,8.876448631286621094e+00,8.937016487121582031e+00,8.899564743041992188e+00,8.779390335083007812e+00,8.673233985900878906e+00,8.626501083374023438e+00,9.080823898315429688e+00,9.060130119323730469e+00,9.037596702575683594e+00,8.772898674011230469e+00,8.409475326538085938e+00,8.229129791259765625e+00,8.145490646362304688e+00,8.335494041442871094e+00,8.768101692199707031e+00,9.320529937744140625e+00,8.895775794982910156e+00,8.939612388610839844e+00,8.802120208740234375e+00,8.701046943664550781e+00,8.876448631286621094e+00,8.937016487121582031e+00,8.899564743041992188e+00,8.779390335083007812e+00,8.673233985900878906e+00,8.626501083374023438e+00,9.080823898315429688e+00,9.060130119323730469e+00,9.037596702575683594e+00,8.772898674011230469e+00,8.409475326538085938e+00,8.229129791259765625e+00,8.145490646362304688e+00,8.335494041442871094e+00,8.768101692199707031e+00,9.320529937744140625e+00
4.139999999999999858e+01,8.891514763636362062e+00,8.920803272727273026e+00,8.988108654545454712e+00,9.093153818181816561e+00,9.299364872727270637e+00,9.407956799999997344e+00,9.423889527272725886e+00,9.467337381818179409e+00,9.485708509090908791e+00,9.498510109090908315e+00,9.143972290909074374e+00,9.072067200000001108e+00,8.874778472727253842e+00,7.926545672727252523e+00,7.953700581818120341e+00,8.823461236363574045e+00,8.839532509090858525e+00,9.566314254545430273e+00,9.186644290909075750e+00,1.004745490909089867e+01,8.903160095214843750e+00,8.949405670166015625e+00,8.812518119812011719e+00,8.711830139160156250e+00,8.888384819030761719e+00,8.949447631835937500e+00,8.912041664123535156e+00,8.791967391967773438e+00,8.685976982116699219e+00,8.639266014099121094e+00,9.072689056396484375e+00,9.041823387145996094e+00,9.013046264648437500e+00,8.746183395385742188e+00,8.382472038269042969e+00,8.204554557800292969e+00,8.124908447265625000e+00,8.319424629211425781e+00,8.757242202758789062e+00,9.315266609191894531e+00,8.903160095214843750e+00,8.949405670166015625e+00,8.812518119812011719e+00,8.711830139160156250e+00,8.888384819030761719e+00,8.949447631835937500e+00,8.912041664123535156e+00,8.791967391967773438e+00,8.685976982116699219e+00,8.639266014099121094e+00,9.072689056396484375e+00,9.041823387145996094e+00,9.013046264648437500e+00,8.746183395385742188e+00,8.382472038269042969e+00,8.204554557800292969e+00,8.124908447265625000e+00,8.319424629211425781e+00,8.757242202758789062e+00,9.315266609191894531e+00
4.150000000000000000e+01,8.893731490909090098e+00,8.925929454545453723e+00,8.993511927272725970e+00,9.110943054545453279e+00,9.318373309090906886e+00,9.410672290909088744e+00,9.427353163636361444e+00,9.471410618181815622e+00,9.486650618181817762e+00,9.500034109090908174e+00,9.144027709090890355e+00,9.071817818181818538e+00,8.763387927272699329e+00,7.923082036363611635e+00,7.996067781818153364e+00,8.840419199999972832e+00,8.846653745454483797e+00,9.656673599999953339e+00,9.205098545454500680e+00,1.014016952727269505e+01,8.906771659851074219e+00,8.953367233276367188e+00,8.814812660217285156e+00,8.714532852172851562e+00,8.891622543334960938e+00,8.952821731567382812e+00,8.915463447570800781e+00,8.794742584228515625e+00,8.687623977661132812e+00,8.639599800109863281e+00,9.055811882019042969e+00,9.013177871704101562e+00,8.975509643554687500e+00,8.704244613647460938e+00,8.338356971740722656e+00,8.161096572875976562e+00,8.084218978881835938e+00,8.283075332641601562e+00,8.725648880004882812e+00,9.287612915039062500e+00,8.906771659851074219e+00,8.953367233276367188e+00,8.814812660217285156e+00,8.714532852172851562e+00,8.891622543334960938e+00,8.952821731567382812e+00,8.915463447570800781e+00,8.794742584228515625e+00,8.687623977661132812e+00,8.639599800109863281e+00,9.055811882019042969e+00,9.013177871704101562e+00,8.975509643554687500e+00,8.704244613647460938e+00,8.338356971740722656e+00,8.161096572875976562e+00,8.084218978881835938e+00,8.283075332641601562e+00,8.725648880004882812e+00,9.287612915039062500e+00
4.160000000000000142e+01,8.895948218181816358e+00,8.931554399999997784e+00,8.999829599999999985e+00,9.131392363636361864e+00,9.336134836363633838e+00,9.412445672727271173e+00,9.431758909090907750e+00,9.473821309090908471e+00,9.487620436363634724e+00,9.501474981818180510e+00,9.144083127272706335e+00,9.076971709090898344e+00,8.632046836363622688e+00,7.925326472727219240e+00,8.066060945454529119e+00,8.843051563636333157e+00,8.861367272727250111e+00,9.704166981818159954e+00,9.254503854545369279e+00,1.024352443636358601e+01,8.903881072998046875e+00,8.949192047119140625e+00,8.810350418090820312e+00,8.708127975463867188e+00,8.884469985961914062e+00,8.944898605346679688e+00,8.906918525695800781e+00,8.786239624023437500e+00,8.679376602172851562e+00,8.631513595581054688e+00,9.081041336059570312e+00,9.072022438049316406e+00,9.066928863525390625e+00,8.825360298156738281e+00,8.481992721557617188e+00,8.319543838500976562e+00,8.251627922058105469e+00,8.454315185546875000e+00,8.896941184997558594e+00,9.456460952758789062e+00,8.903881072998046875e+00,8.949192047119140625e+00,8.810350418090820312e+00,8.708127975463867188e+00,8.884469985961914062e+00,8.944898605346679688e+00,8.906918525695800781e+00,8.786239624023437500e+00,8.679376602172851562e+00,8.631513595581054688e+00,9.081041336059570312e+00,9.072022438049316406e+00,9.066928863525390625e+00,8.825360298156738281e+00,8.481992721557617188e+00,8.319543838500976562e+00,8.251627922058105469e+00,8.454315185546875000e+00,8.896941184997558594e+00,9.456460952758789062e+00
4.170000000000000284e+01,8.898164945454544394e+00,8.937650399999998996e+00,9.007532727272726802e+00,9.152534399999998627e+00,9.351707345454542519e+00,9.413692581818180471e+00,9.436303199999999336e+00,9.475289890909088797e+00,9.489033599999999069e+00,9.502832727272727098e+00,9.145523999999964460e+00,9.088803490909079130e+00,8.491949672727262310e+00,7.927182981818149621e+00,8.161213963636358315e+00,8.840890254545417548e+00,8.886166909090871258e+00,9.703723636363630334e+00,9.320506909090855885e+00,1.034529992727264869e+01,8.897786140441894531e+00,8.943346977233886719e+00,8.807815551757812500e+00,8.703388214111328125e+00,8.878704071044921875e+00,8.939142227172851562e+00,8.901230812072753906e+00,8.781654357910156250e+00,8.676432609558105469e+00,8.630503654479980469e+00,9.123964309692382812e+00,9.157024383544921875e+00,9.185221672058105469e+00,8.964118003845214844e+00,8.632712364196777344e+00,8.473151206970214844e+00,8.401341438293457031e+00,8.595791816711425781e+00,9.028941154479980469e+00,9.579977989196777344e+00,8.897786140441894531e+00,8.943346977233886719e+00,8.807815551757812500e+00,8.703388214111328125e+00,8.878704071044921875e+00,8.939142227172851562e+00,8.901230812072753906e+00,8.781654357910156250e+00,8.676432609558105469e+00,8.630503654479980469e+00,9.123964309692382812e+00,9.157024383544921875e+00,9.185221672058105469e+00,8.964118003845214844e+00,8.632712364196777344e+00,8.473151206970214844e+00,8.401341438293457031e+00,8.595791816711425781e+00,9.028941154479980469e+00,9.579977989196777344e+00
4.179999999999999716e+01,8.900353963636362664e+00,8.944245163636363571e+00,9.016344218181817638e+00,9.173787272727270903e+00,9.365090836363634708e+00,9.415050327272725283e+00,9.440265599999998258e+00,9.476647636363635385e+00,9.489975709090908040e+00,9.503885672727271583e+00,9.145302327272689880e+00,9.106648145454519394e+00,8.357809963636348982e+00,7.927321527272697566e+00,8.273906836363670081e+00,8.839227709090859975e+00,8.925458399999973480e+00,9.658225309090912702e+00,9.397371927272695658e+00,1.042443709090904136e+01,8.898802757263183594e+00,8.946469306945800781e+00,8.814523696899414062e+00,8.708843231201171875e+00,8.883815765380859375e+00,8.944498062133789062e+00,8.906671524047851562e+00,8.788186073303222656e+00,8.684680938720703125e+00,8.640640258789062500e+00,9.163500785827636719e+00,9.231528282165527344e+00,9.287962913513183594e+00,9.085129737854003906e+00,8.765266418457031250e+00,8.610161781311035156e+00,8.536664009094238281e+00,8.725620269775390625e+00,9.152353286743164062e+00,9.698029518127441406e+00,8.898802757263183594e+00,8.946469306945800781e+00,8.814523696899414062e+00,8.708843231201171875e+00,8.883815765380859375e+00,8.944498062133789062e+00,8.906671524047851562e+00,8.788186073303222656e+00,8.684680938720703125e+00,8.640640258789062500e+00,9.163500785827636719e+00,9.231528282165527344e+00,9.287962913513183594e+00,9.085129737854003906e+00,8.765266418457031250e+00,8.610161781311035156e+00,8.536664009094238281e+00,8.725620269775390625e+00,9.152353286743164062e+00,9.698029518127441406e+00
4.189999999999999858e+01,8.902542981818180934e+00,8.951809745454545109e+00,9.026319490909090248e+00,9.195150981818180469e+00,9.376423854545453906e+00,9.416408072727270095e+00,9.444227999999998957e+00,9.478559563636363094e+00,9.490973236363636545e+00,9.504245890909089667e+00,9.137876290909066057e+00,9.120391854545431443e+00,8.239215054545422134e+00,7.927072145454514995e+00,8.394302836363651821e+00,8.839061454545420915e+00,8.986252145454502127e+00,9.577785818181808963e+00,9.489781745454518358e+00,1.047082210909088573e+01,8.911111831665039062e+00,8.961759567260742188e+00,8.829175949096679688e+00,8.716403961181640625e+00,8.889146804809570312e+00,8.947255134582519531e+00,8.906816482543945312e+00,8.788340568542480469e+00,8.685450553894042969e+00,8.640727043151855469e+00,9.331206321716308594e+00,9.569210052490234375e+00,9.785536766052246094e+00,9.730137825012207031e+00,9.522133827209472656e+00,9.442926406860351562e+00,9.412087440490722656e+00,9.616969108581542969e+00,1.004116535186767578e+01,1.057113456726074219e+01,8.911111831665039062e+00,8.961759567260742188e+00,8.829175949096679688e+00,8.716403961181640625e+00,8.889146804809570312e+00,8.947255134582519531e+00,8.906816482543945312e+00,8.788340568542480469e+00,8.685450553894042969e+00,8.640727043151855469e+00,9.331206321716308594e+00,9.569210052490234375e+00,9.785536766052246094e+00,9.730137825012207031e+00,9.522133827209472656e+00,9.442926406860351562e+00,9.412087440490722656e+00,9.616969108581542969e+00,1.004116535186767578e+01,1.057113456726074219e+01
4.200000000000000000e+01,8.905203054545452801e+00,8.959374327272726646e+00,9.036959781818179493e+00,9.216403854545454521e+00,9.385955781818180910e+00,9.417738109090908694e+00,9.448689163636361243e+00,9.480471490909089027e+00,9.492469527272726637e+00,9.501724363636363080e+00,9.122165236363617424e+00,9.115321090909082713e+00,8.138575636363590604e+00,7.926905890909030639e+00,8.513479636363667780e+00,8.839199999999978630e+00,9.073203272727216273e+00,9.477090981818189874e+00,9.603167345454492576e+00,1.049553861818180067e+01,8.920035362243652344e+00,8.975549697875976562e+00,8.849291801452636719e+00,8.739104270935058594e+00,8.912609100341796875e+00,8.972202301025390625e+00,8.933047294616699219e+00,8.816179275512695312e+00,8.715689659118652344e+00,8.674000740051269531e+00,9.354487419128417969e+00,9.598065376281738281e+00,9.807709693908691406e+00,9.730122566223144531e+00,9.499254226684570312e+00,9.396337509155273438e+00,9.340796470642089844e+00,9.524798393249511719e+00,9.933557510375976562e+00,1.045558834075927734e+01,8.920035362243652344e+00,8.975549697875976562e+00,8.849291801452636719e+00,8.739104270935058594e+00,8.912609100341796875e+00,8.972202301025390625e+00,8.933047294616699219e+00,8.816179275512695312e+00,8.715689659118652344e+00,8.674000740051269531e+00,9.354487419128417969e+00,9.598065376281738281e+00,9.807709693908691406e+00,9.730122566223144531e+00,9.499254226684570312e+00,9.396337509155273438e+00,9.340796470642089844e+00,9.524798393249511719e+00,9.933557510375976562e+00,1.045558834075927734e+01
4.210000000000000142e+01,8.908361890909089809e+00,8.967077454545453463e+00,9.049207199999997897e+00,9.237684436363634788e+00,9.393852872727272540e+00,9.419095854545451729e+00,9.453178036363635073e+00,9.481912363636363139e+00,9.493938109090908739e+00,9.495905454545452429e+00,9.102574909090908051e+00,9.084813381818179323e+00,8.054755636363584159e+00,7.926711927272668490e+00,8.623290763636351386e+00,8.838922909090914715e+00,9.184760072727241820e+00,9.371353090909085637e+00,9.730241236363598389e+00,1.052177912727273323e+01,8.924141883850097656e+00,8.980697631835937500e+00,8.855616569519042969e+00,8.747314453125000000e+00,8.921423912048339844e+00,8.981420516967773438e+00,8.942435264587402344e+00,8.825529098510742188e+00,8.725193977355957031e+00,8.683882713317871094e+00,9.349581718444824219e+00,9.583151817321777344e+00,9.780469894409179688e+00,9.687474250793457031e+00,9.443299293518066406e+00,9.328965187072753906e+00,9.263454437255859375e+00,9.440235137939453125e+00,9.844585418701171875e+00,1.036494445800781250e+01,8.924141883850097656e+00,8.980697631835937500e+00,8.855616569519042969e+00,8.747314453125000000e+00,8.921423912048339844e+00,8.981420516967773438e+00,8.942435264587402344e+00,8.825529098510742188e+00,8.725193977355957031e+00,8.683882713317871094e+00,9.349581718444824219e+00,9.583151817321777344e+00,9.780469894409179688e+00,9.687474250793457031e+00,9.443299293518066406e+00,9.328965187072753906e+00,9.263454437255859375e+00,9.440235137939453125e+00,9.844585418701171875e+00,1.036494445800781250e+01
4.220000000000000284e+01,8.912019490909090180e+00,8.974503490909091497e+00,9.062452145454544805e+00,9.259020436363634587e+00,9.400059709090907489e+00,9.420287345454543271e+00,9.457639199999999136e+00,9.483325527272725708e+00,9.495434399999998831e+00,9.488479418181817948e+00,9.086392799999973846e+00,9.032138400000016887e+00,7.989140509090858266e+00,7.927598618181744605e+00,8.715423490909090631e+00,8.838285599999966990e+00,9.313635054545450487e+00,9.276920509090905043e+00,9.852743127272686863e+00,1.056517156363637255e+01,8.927165031433105469e+00,8.980010986328125000e+00,8.847476005554199219e+00,8.738156318664550781e+00,8.911244392395019531e+00,8.968603134155273438e+00,8.927241325378417969e+00,8.807909011840820312e+00,8.704298973083496094e+00,8.659231185913085938e+00,9.353612899780273438e+00,9.609564781188964844e+00,9.845149040222167969e+00,9.806331634521484375e+00,9.615013122558593750e+00,9.550539970397949219e+00,9.530313491821289062e+00,9.745925903320312500e+00,1.018083381652832031e+01,1.072160720825195312e+01,8.927165031433105469e+00,8.980010986328125000e+00,8.847476005554199219e+00,8.738156318664550781e+00,8.911244392395019531e+00,8.968603134155273438e+00,8.927241325378417969e+00,8.807909011840820312e+00,8.704298973083496094e+00,8.659231185913085938e+00,9.353612899780273438e+00,9.609564781188964844e+00,9.845149040222167969e+00,9.806331634521484375e+00,9.615013122558593750e+00,9.550539970397949219e+00,9.530313491821289062e+00,9.745925903320312500e+00,1.018083381652832031e+01,1.072160720825195312e+01
4.229999999999999716e+01,8.916175854545453916e+00,8.981569309090907893e+00,9.077110254545452506e+00,9.279691418181815976e+00,9.404520872727271552e+00,9.421617381818180093e+00,9.462322036363636002e+00,9.484295345454544446e+00,9.496958399999996914e+00,9.478725818181816365e+00,9.076833163636351287e+00,8.962643999999992062e+00,7.946163709090865446e+00,7.933916290909010627e+00,8.783061381818134450e+00,8.837648290909079662e+00,9.446389309090873709e+00,9.211166836363652521e+00,9.957123272727235630e+00,1.062347149090909681e+01,8.935391426086425781e+00,8.986006736755371094e+00,8.858179092407226562e+00,8.770793914794921875e+00,8.947572708129882812e+00,8.998795509338378906e+00,8.953494071960449219e+00,8.826406478881835938e+00,8.715043067932128906e+00,8.660708427429199219e+00,9.270222663879394531e+00,9.463979721069335938e+00,9.629031181335449219e+00,9.502853393554687500e+00,9.214769363403320312e+00,9.048267364501953125e+00,8.932180404663085938e+00,9.067001342773437500e+00,9.435277938842773438e+00,9.942740440368652344e+00,8.935391426086425781e+00,8.986006736755371094e+00,8.858179092407226562e+00,8.770793914794921875e+00,8.947572708129882812e+00,8.998795509338378906e+00,8.953494071960449219e+00,8.826406478881835938e+00,8.715043067932128906e+00,8.660708427429199219e+00,9.270222663879394531e+00,9.463979721069335938e+00,9.629031181335449219e+00,9.502853393554687500e+00,9.214769363403320312e+00,9.048267364501953125e+00,8.932180404663085938e+00,9.067001342773437500e+00,9.435277938842773438e+00,9.942740440368652344e+00
4.239999999999999858e+01,8.920803272727273026e+00,8.988108654545454712e+00,9.093153818181816561e+00,9.299364872727270637e+00,9.407956799999997344e+00,9.423889527272725886e+00,9.467337381818179409e+00,9.485708509090908791e+00,9.498510109090908315e+00,9.466644654545453008e+00,9.072067200000001108e+00,8.874778472727253842e+00,7.926545672727252523e+00,7.953700581818120341e+00,8.823461236363574045e+00,8.839532509090858525e+00,9.566314254545430273e+00,9.186644290909075750e+00,1.004745490909089867e+01,1.068498567272726874e+01,8.933408737182617188e+00,8.986148834228515625e+00,8.858076095581054688e+00,8.749332427978515625e+00,8.924205780029296875e+00,8.980962753295898438e+00,8.940520286560058594e+00,8.821669578552246094e+00,8.716499328613281250e+00,8.666427612304687500e+00,9.399059295654296875e+00,9.712537765502929688e+00,1.002007675170898438e+01,1.005719566345214844e+01,9.938052177429199219e+00,9.937619209289550781e+00,9.968550682067871094e+00,1.022439765930175781e+01,1.068764781951904297e+01,1.123977279663085938e+01,8.933408737182617188e+00,8.986148834228515625e+00,8.858076095581054688e+00,8.749332427978515625e+00,8.924205780029296875e+00,8.980962753295898438e+00,8.940520286560058594e+00,8.821669578552246094e+00,8.716499328613281250e+00,8.666427612304687500e+00,9.399059295654296875e+00,9.712537765502929688e+00,1.002007675170898438e+01,1.005719566345214844e+01,9.938052177429199219e+00,9.937619209289550781e+00,9.968550682067871094e+00,1.022439765930175781e+01,1.068764781951904297e+01,1.123977279663085938e+01
4.250000000000000000e+01,8.925929454545453723e+00,8.993511927272725970e+00,9.110943054545453279e+00,9.318373309090906886e+00,9.410672290909088744e+00,9.427353163636361444e+00,9.471410618181815622e+00,9.486650618181817762e+00,9.500034109090908174e+00,9.452623854545453952e+00,9.071817818181818538e+00,8.763387927272699329e+00,7.923082036363611635e+00,7.996067781818153364e+00,8.840419199999972832e+00,8.846653745454483797e+00,9.656673599999953339e+00,9.205098545454500680e+00,1.014016952727269505e+01,1.074511439999999851e+01,8.936225891113281250e+00,8.988303184509277344e+00,8.853204727172851562e+00,8.744726181030273438e+00,8.916413307189941406e+00,8.971100807189941406e+00,8.927329063415527344e+00,8.806579589843750000e+00,8.701495170593261719e+00,8.655030250549316406e+00,9.405093193054199219e+00,9.723247528076171875e+00,1.002889251708984375e+01,1.006006431579589844e+01,9.933339118957519531e+00,9.924685478210449219e+00,9.948570251464843750e+00,1.019942378997802734e+01,1.066174507141113281e+01,1.122177505493164062e+01,8.936225891113281250e+00,8.988303184509277344e+00,8.853204727172851562e+00,8.744726181030273438e+00,8.916413307189941406e+00,8.971100807189941406e+00,8.927329063415527344e+00,8.806579589843750000e+00,8.701495170593261719e+00,8.655030250549316406e+00,9.405093193054199219e+00,9.723247528076171875e+00,1.002889251708984375e+01,1.006006431579589844e+01,9.933339118957519531e+00,9.924685478210449219e+00,9.948570251464843750e+00,1.019942378997802734e+01,1.066174507141113281e+01,1.122177505493164062e+01
4.260000000000000142e+01,8.931554399999997784e+00,8.999829599999999985e+00,9.131392363636361864e+00,9.336134836363633838e+00,9.412445672727271173e+00,9.431758909090907750e+00,9.473821309090908471e+00,9.487620436363634724e+00,9.501474981818180510e+00,9.435804436363634196e+00,9.076971709090898344e+00,8.632046836363622688e+00,7.925326472727219240e+00,8.066060945454529119e+00,8.843051563636333157e+00,8.861367272727250111e+00,9.704166981818159954e+00,9.254503854545369279e+00,1.024352443636358601e+01,1.081150538181818277e+01,8.939444541931152344e+00,8.992377281188964844e+00,8.860075950622558594e+00,8.757821083068847656e+00,8.929748535156250000e+00,8.981826782226562500e+00,8.935976982116699219e+00,8.812957763671875000e+00,8.704422950744628906e+00,8.652328491210937500e+00,9.465982437133789062e+00,9.857345581054687500e+00,1.023974227905273438e+01,1.033729934692382812e+01,1.027157592773437500e+01,1.031429481506347656e+01,1.037163352966308594e+01,1.064379596710205078e+01,1.111940765380859375e+01,1.168156147003173828e+01,8.939444541931152344e+00,8.992377281188964844e+00,8.860075950622558594e+00,8.757821083068847656e+00,8.929748535156250000e+00,8.981826782226562500e+00,8.935976982116699219e+00,8.812957763671875000e+00,8.704422950744628906e+00,8.652328491210937500e+00,9.465982437133789062e+00,9.857345581054687500e+00,1.023974227905273438e+01,1.033729934692382812e+01,1.027157592773437500e+01,1.031429481506347656e+01,1.037163352966308594e+01,1.064379596710205078e+01,1.111940765380859375e+01,1.168156147003173828e+01
4.270000000000000284e+01,8.937650399999998996e+00,9.007532727272726802e+00,9.152534399999998627e+00,9.351707345454542519e+00,9.413692581818180471e+00,9.436303199999999336e+00,9.475289890909088797e+00,9.489033599999999069e+00,9.502832727272727098e+00,9.416740581818180189e+00,9.088803490909079130e+00,8.491949672727262310e+00,7.927182981818149621e+00,8.161213963636358315e+00,8.840890254545417548e+00,8.886166909090871258e+00,9.703723636363630334e+00,9.320506909090855885e+00,1.034529992727264869e+01,1.089205570909089360e+01,8.942311286926269531e+00,8.996218681335449219e+00,8.876608848571777344e+00,8.776776313781738281e+00,8.954084396362304688e+00,9.007529258728027344e+00,8.965858459472656250e+00,8.844572067260742188e+00,8.733390808105468750e+00,8.671487808227539062e+00,9.494359970092773438e+00,9.925367355346679688e+00,1.036859989166259766e+01,1.053402709960937500e+01,1.053708553314208984e+01,1.064385795593261719e+01,1.075299263000488281e+01,1.106646537780761719e+01,1.156989288330078125e+01,1.213626289367675781e+01,8.942311286926269531e+00,8.996218681335449219e+00,8.876608848571777344e+00,8.776776313781738281e+00,8.954084396362304688e+00,9.007529258728027344e+00,8.965858459472656250e+00,8.844572067260742188e+00,8.733390808105468750e+00,8.671487808227539062e+00,9.494359970092773438e+00,9.925367355346679688e+00,1.036859989166259766e+01,1.053402709960937500e+01,1.053708553314208984e+01,1.064385795593261719e+01,1.075299263000488281e+01,1.106646537780761719e+01,1.156989288330078125e+01,1.213626289367675781e+01
4.279999999999999716e+01,8.944245163636363571e+00,9.016344218181817638e+00,9.173787272727270903e+00,9.365090836363634708e+00,9.415050327272725283e+00,9.440265599999998258e+00,9.476647636363635385e+00,9.489975709090908040e+00,9.503885672727271583e+00,9.395404581818180390e+00,9.106648145454519394e+00,8.357809963636348982e+00,7.927321527272697566e+00,8.273906836363670081e+00,8.839227709090859975e+00,8.925458399999973480e+00,9.658225309090912702e+00,9.397371927272695658e+00,1.042443709090904136e+01,1.098163919999997162e+01,8.945915222167968750e+00,8.997777938842773438e+00,8.879166603088378906e+00,8.782309532165527344e+00,8.958982467651367188e+00,9.010654449462890625e+00,8.968873023986816406e+00,8.847666740417480469e+00,8.735107421875000000e+00,8.670967102050781250e+00,9.509815216064453125e+00,9.970494270324707031e+00,1.046423435211181641e+01,1.068857669830322266e+01,1.076018238067626953e+01,1.093751907348632812e+01,1.111192131042480469e+01,1.148760890960693359e+01,1.204557991027832031e+01,1.265334892272949219e+01,8.945915222167968750e+00,8.997777938842773438e+00,8.879166603088378906e+00,8.782309532165527344e+00,8.958982467651367188e+00,9.010654449462890625e+00,8.968873023986816406e+00,8.847666740417480469e+00,8.735107421875000000e+00,8.670967102050781250e+00,9.509815216064453125e+00,9.970494270324707031e+00,1.046423435211181641e+01,1.068857669830322266e+01,1.076018238067626953e+01,1.093751907348632812e+01,1.111192131042480469e+01,1.148760890960693359e+01,1.204557991027832031e+01,1.265334892272949219e+01
4.289999999999999858e+01,8.951809745454545109e+00,9.026319490909090248e+00,9.195150981818180469e+00,9.376423854545453906e+00,9.416408072727270095e+00,9.444227999999998957e+00,9.478559563636363094e+00,9.490973236363636545e+00,9.504245890909089667e+00,9.372045818181817367e+00,9.120391854545431443e+00,8.239215054545422134e+00,7.927072145454514995e+00,8.394302836363651821e+00,8.839061454545420915e+00,8.986252145454502127e+00,9.577785818181808963e+00,9.489781745454518358e+00,1.047082210909088573e+01,1.106332559999998111e+01,8.948187828063964844e+00,8.997279167175292969e+00,8.871289253234863281e+00,8.774157524108886719e+00,8.948229789733886719e+00,8.999165534973144531e+00,8.955948829650878906e+00,8.833851814270019531e+00,8.723016738891601562e+00,8.665153503417968750e+00,9.394392013549804688e+00,9.747119903564453125e+00,1.013724803924560547e+01,1.027572059631347656e+01,1.027835750579833984e+01,1.040481948852539062e+01,1.055301189422607422e+01,1.092128944396972656e+01,1.148398208618164062e+01,1.211497402191162109e+01,8.948187828063964844e+00,8.997279167175292969e+00,8.871289253234863281e+00,8.774157524108886719e+00,8.948229789733886719e+00,8.999165534973144531e+00,8.955948829650878906e+00,8.833851814270019531e+00,8.723016738891601562e+00,8.665153503417968750e+00,9.394392013549804688e+00,9.747119903564453125e+00,1.013724803924560547e+01,1.027572059631347656e+01,1.027835750579833984e+01,1.040481948852539062e+01,1.055301189422607422e+01,1.092128944396972656e+01,1.148398208618164062e+01,1.211497402191162109e+01
4.300000000000000000e+01,8.959374327272726646e+00,9.036959781818179493e+00,9.216403854545454521e+00,9.385955781818180910e+00,9.417738109090908694e+00,9.448689163636361243e+00,9.480471490909089027e+00,9.492469527272726637e+00,9.501724363636363080e+00,9.347523272727272570e+00,9.115321090909082713e+00,8.138575636363590604e+00,7.926905890909030639e+00,8.513479636363667780e+00,8.839199999999978630e+00,9.073203272727216273e+00,9.477090981818189874e+00,9.603167345454492576e+00,1.049553861818180067e+01,1.112140385454542724e+01,8.953848838806152344e+00,9.003516197204589844e+00,8.878824234008789062e+00,8.784166336059570312e+00,8.958155632019042969e+00,9.007819175720214844e+00,8.964015960693359375e+00,8.841786384582519531e+00,8.729714393615722656e+00,8.669769287109375000e+00,9.461462020874023438e+00,9.899236679077148438e+00,1.037420272827148438e+01,1.058320999145507812e+01,1.064694881439208984e+01,1.082241249084472656e+01,1.100321769714355469e+01,1.139450454711914062e+01,1.197327423095703125e+01,1.261134147644042969e+01,8.953848838806152344e+00,9.003516197204589844e+00,8.878824234008789062e+00,8.784166336059570312e+00,8.958155632019042969e+00,9.007819175720214844e+00,8.964015960693359375e+00,8.841786384582519531e+00,8.729714393615722656e+00,8.669769287109375000e+00,9.461462020874023438e+00,9.899236679077148438e+00,1.037420272827148438e+01,1.058320999145507812e+01,1.064694881439208984e+01,1.082241249084472656e+01,1.100321769714355469e+01,1.139450454711914062e+01,1.197327423095703125e+01,1.261134147644042969e+01
4.310000000000000142e+01,8.967077454545453463e+00,9.049207199999997897e+00,9.237684436363634788e+00,9.393852872727272540e+00,9.419095854545451729e+00,9.453178036363635073e+00,9.481912363636363139e+00,9.493938109090908739e+00,9.495905454545452429e+00,9.323444072727269827e+00,9.084813381818179323e+00,8.054755636363584159e+00,7.926711927272668490e+00,8.623290763636351386e+00,8.838922909090914715e+00,9.184760072727241820e+00,9.371353090909085637e+00,9.730241236363598389e+00,1.052177912727273323e+01,1.115058152727267071e+01,8.957276344299316406e+00,9.007858276367187500e+00,8.884896278381347656e+00,8.787304878234863281e+00,8.965480804443359375e+00,9.019501686096191406e+00,8.979924201965332031e+00,8.859476089477539062e+00,8.747999191284179688e+00,8.686745643615722656e+00,9.367205619812011719e+00,9.722257614135742188e+00,1.011601829528808594e+01,1.025628566741943359e+01,1.025874710083007812e+01,1.038535690307617188e+01,1.053279113769531250e+01,1.089985752105712891e+01,1.145949363708496094e+01,1.207941532135009766e+01,8.957276344299316406e+00,9.007858276367187500e+00,8.884896278381347656e+00,8.787304878234863281e+00,8.965480804443359375e+00,9.019501686096191406e+00,8.979924201965332031e+00,8.859476089477539062e+00,8.747999191284179688e+00,8.686745643615722656e+00,9.367205619812011719e+00,9.722257614135742188e+00,1.011601829528808594e+01,1.025628566741943359e+01,1.025874710083007812e+01,1.038535690307617188e+01,1.053279113769531250e+01,1.089985752105712891e+01,1.145949363708496094e+01,1.207941532135009766e+01
4.320000000000000284e+01,8.974503490909091497e+00,9.062452145454544805e+00,9.259020436363634587e+00,9.400059709090907489e+00,9.420287345454543271e+00,9.457639199999999136e+00,9.483325527272725708e+00,9.495434399999998831e+00,9.488479418181817948e+00,9.299863636363634001e+00,9.032138400000016887e+00,7.989140509090858266e+00,7.927598618181744605e+00,8.715423490909090631e+00,8.838285599999966990e+00,9.313635054545450487e+00,9.276920509090905043e+00,9.852743127272686863e+00,1.056517156363637255e+01,1.115770276363635283e+01,8.962687492370605469e+00,9.015544891357421875e+00,8.896421432495117188e+00,8.799390792846679688e+00,8.981285095214843750e+00,9.037577629089355469e+00,9.000370979309082031e+00,8.880297660827636719e+00,8.767042160034179688e+00,8.700317382812500000e+00,9.355584144592285156e+00,9.715424537658691406e+00,1.011622905731201172e+01,1.026419067382812500e+01,1.027428722381591797e+01,1.040955352783203125e+01,1.056119060516357422e+01,1.092712402343750000e+01,1.148146629333496094e+01,1.208395957946777344e+01,8.962687492370605469e+00,9.015544891357421875e+00,8.896421432495117188e+00,8.799390792846679688e+00,8.981285095214843750e+00,9.037577629089355469e+00,9.000370979309082031e+00,8.880297660827636719e+00,8.767042160034179688e+00,8.700317382812500000e+00,9.355584144592285156e+00,9.715424537658691406e+00,1.011622905731201172e+01,1.026419067382812500e+01,1.027428722381591797e+01,1.040955352783203125e+01,1.056119060516357422e+01,1.092712402343750000e+01,1.148146629333496094e+01,1.208395957946777344e+01
4.329999999999999716e+01,8.981569309090907893e+00,9.077110254545452506e+00,9.279691418181815976e+00,9.404520872727271552e+00,9.421617381818180093e+00,9.462322036363636002e+00,9.484295345454544446e+00,9.496958399999996914e+00,9.478725818181816365e+00,9.275535054545452240e+00,8.962643999999992062e+00,7.946163709090865446e+00,7.933916290909010627e+00,8.783061381818134450e+00,8.837648290909079662e+00,9.446389309090873709e+00,9.211166836363652521e+00,9.957123272727235630e+00,1.062347149090909681e+01,1.115540290909088839e+01,8.970191001892089844e+00,9.024557113647460938e+00,8.904780387878417969e+00,8.805213928222656250e+00,8.989171981811523438e+00,9.048231124877929688e+00,9.013720512390136719e+00,8.894989013671875000e+00,8.783054351806640625e+00,8.717670440673828125e+00,9.288412094116210938e+00,9.583097457885742188e+00,9.916213989257812500e+00,1.000307559967041016e+01,9.956032752990722656e+00,1.004430294036865234e+01,1.016340351104736328e+01,1.050577354431152344e+01,1.104238414764404297e+01,1.163359260559082031e+01,8.970191001892089844e+00,9.024557113647460938e+00,8.904780387878417969e+00,8.805213928222656250e+00,8.989171981811523438e+00,9.048231124877929688e+00,9.013720512390136719e+00,8.894989013671875000e+00,8.783054351806640625e+00,8.717670440673828125e+00,9.288412094116210938e+00,9.583097457885742188e+00,9.916213989257812500e+00,1.000307559967041016e+01,9.956032752990722656e+00,1.004430294036865234e+01,1.016340351104736328e+01,1.050577354431152344e+01,1.104238414764404297e+01,1.163359260559082031e+01
4.339999999999999858e+01,8.988108654545454712e+00,9.093153818181816561e+00,9.299364872727270637e+00,9.407956799999997344e+00,9.423889527272725886e+00,9.467337381818179409e+00,9.485708509090908791e+00,9.498510109090908315e+00,9.466644654545453008e+00,9.251151054545452723e+00,8.874778472727253842e+00,7.926545672727252523e+00,7.953700581818120341e+00,8.823461236363574045e+00,8.839532509090858525e+00,9.566314254545430273e+00,9.186644290909075750e+00,1.004745490909089867e+01,1.068498567272726874e+01,1.115254887272725526e+01,8.982213973999023438e+00,9.046678543090820312e+00,8.925747871398925781e+00,8.814521789550781250e+00,8.994149208068847656e+00,9.052841186523437500e+00,9.018110275268554688e+00,8.902929306030273438e+00,8.797622680664062500e+00,8.741412162780761719e+00,9.400396347045898438e+00,9.803448677062988281e+00,1.022321605682373047e+01,1.037189483642578125e+01,1.035864830017089844e+01,1.046775245666503906e+01,1.059703826904296875e+01,1.093102264404296875e+01,1.145052719116210938e+01,1.202731323242187500e+01,8.982213973999023438e+00,9.046678543090820312e+00,8.925747871398925781e+00,8.814521789550781250e+00,8.994149208068847656e+00,9.052841186523437500e+00,9.018110275268554688e+00,8.902929306030273438e+00,8.797622680664062500e+00,8.741412162780761719e+00,9.400396347045898438e+00,9.803448677062988281e+00,1.022321605682373047e+01,1.037189483642578125e+01,1.035864830017089844e+01,1.046775245666503906e+01,1.059703826904296875e+01,1.093102264404296875e+01,1.145052719116210938e+01,1.202731323242187500e+01
4.350000000000000000e+01,8.993511927272725970e+00,9.110943054545453279e+00,9.318373309090906886e+00,9.410672290909088744e+00,9.427353163636361444e+00,9.471410618181815622e+00,9.486650618181817762e+00,9.500034109090908174e+00,9.452623854545453952e+00,9.226739345454545216e+00,8.763387927272699329e+00,7.923082036363611635e+00,7.996067781818153364e+00,8.840419199999972832e+00,8.846653745454483797e+00,9.656673599999953339e+00,9.205098545454500680e+00,1.014016952727269505e+01,1.074511439999999851e+01,1.115210552727269544e+01,8.992206573486328125e+00,9.057502746582031250e+00,8.926552772521972656e+00,8.815272331237792969e+00,8.992277145385742188e+00,9.050525665283203125e+00,9.012884140014648438e+00,8.895588874816894531e+00,8.792296409606933594e+00,8.744221687316894531e+00,9.339354515075683594e+00,9.665658950805664062e+00,9.983055114746093750e+00,1.002081394195556641e+01,9.893196105957031250e+00,9.894320487976074219e+00,9.934313774108886719e+00,1.019560432434082031e+01,1.066087245941162109e+01,1.121560287475585938e+01,8.992206573486328125e+00,9.057502746582031250e+00,8.926552772521972656e+00,8.815272331237792969e+00,8.992277145385742188e+00,9.050525665283203125e+00,9.012884140014648438e+00,8.895588874816894531e+00,8.792296409606933594e+00,8.744221687316894531e+00,9.339354515075683594e+00,9.665658950805664062e+00,9.983055114746093750e+00,1.002081394195556641e+01,9.893196105957031250e+00,9.894320487976074219e+00,9.934313774108886719e+00,1.019560432434082031e+01,1.066087245941162109e+01,1.121560287475585938e+01
4.360000000000000142e+01,8.999829599999999985e+00,9.131392363636361864e+00,9.336134836363633838e+00,9.412445672727271173e+00,9.431758909090907750e+00,9.473821309090908471e+00,9.487620436363634724e+00,9.501474981818180510e+00,9.435804436363634196e+00,9.202383054545453689e+00,8.632046836363622688e+00,7.925326472727219240e+00,8.066060945454529119e+00,8.843051563636333157e+00,8.861367272727250111e+00,9.704166981818159954e+00,9.254503854545369279e+00,1.024352443636358601e+01,1.081150538181818277e+01,1.115213323636360165e+01,9.002317428588867188e+00,9.069604873657226562e+00,8.936096191406250000e+00,8.822608947753906250e+00,8.998903274536132812e+00,9.057676315307617188e+00,9.020072937011718750e+00,8.903302192687988281e+00,8.801430702209472656e+00,8.756140708923339844e+00,9.344289779663085938e+00,9.665476799011230469e+00,9.973148345947265625e+00,9.999758720397949219e+00,9.859836578369140625e+00,9.851089477539062500e+00,9.884523391723632812e+00,1.014029026031494141e+01,1.060162639617919922e+01,1.115565299987792969e+01,9.002317428588867188e+00,9.069604873657226562e+00,8.936096191406250000e+00,8.822608947753906250e+00,8.998903274536132812e+00,9.057676315307617188e+00,9.020072937011718750e+00,8.903302192687988281e+00,8.801430702209472656e+00,8.756140708923339844e+00,9.344289779663085938e+00,9.665476799011230469e+00,9.973148345947265625e+00,9.999758720397949219e+00,9.859836578369140625e+00,9.851089477539062500e+00,9.884523391723632812e+00,1.014029026031494141e+01,1.060162639617919922e+01,1.115565299987792969e+01
4.370000000000000284e+01,9.007532727272726802e+00,9.152534399999998627e+00,9.351707345454542519e+00,9.413692581818180471e+00,9.436303199999999336e+00,9.475289890909088797e+00,9.489033599999999069e+00,9.502832727272727098e+00,9.416740581818180189e+00,9.178026763636362162e+00,8.491949672727262310e+00,7.927182981818149621e+00,8.161213963636358315e+00,8.840890254545417548e+00,8.886166909090871258e+00,9.703723636363630334e+00,9.320506909090855885e+00,1.034529992727264869e+01,1.089205570909089360e+01,1.114975025454543633e+01,9.013386726379394531e+00,9.081093788146972656e+00,8.945623397827148438e+00,8.836153030395507812e+00,9.012186050415039062e+00,9.069768905639648438e+00,9.029612541198730469e+00,8.910307884216308594e+00,8.807708740234375000e+00,8.763763427734375000e+00,9.340331077575683594e+00,9.638065338134765625e+00,9.907244682312011719e+00,9.886129379272460938e+00,9.692554473876953125e+00,9.626331329345703125e+00,9.605297088623046875e+00,9.813772201538085938e+00,1.023764991760253906e+01,1.077235603332519531e+01,9.013386726379394531e+00,9.081093788146972656e+00,8.945623397827148438e+00,8.836153030395507812e+00,9.012186050415039062e+00,9.069768905639648438e+00,9.029612541198730469e+00,8.910307884216308594e+00,8.807708740234375000e+00,8.763763427734375000e+00,9.340331077575683594e+00,9.638065338134765625e+00,9.907244682312011719e+00,9.886129379272460938e+00,9.692554473876953125e+00,9.626331329345703125e+00,9.605297088623046875e+00,9.813772201538085938e+00,1.023764991760253906e+01,1.077235603332519531e+01
4.379999999999999716e+01,9.016344218181817638e+00,9.173787272727270903e+00,9.365090836363634708e+00,9.415050327272725283e+00,9.440265599999998258e+00,9.476647636363635385e+00,9.489975709090908040e+00,9.503885672727271583e+00,9.395404581818180390e+00,9.153476509090907598e+00,8.357809963636348982e+00,7.927321527272697566e+00,8.273906836363670081e+00,8.839227709090859975e+00,8.925458399999973480e+00,9.658225309090912702e+00,9.397371927272695658e+00,1.042443709090904136e+01,1.098163919999997162e+01,1.114636974545452297e+01,9.021639823913574219e+00,9.087656021118164062e+00,8.952894210815429688e+00,8.845048904418945312e+00,9.023105621337890625e+00,9.081966400146484375e+00,9.043123245239257812e+00,8.923908233642578125e+00,8.819695472717285156e+00,8.772517204284667969e+00,9.333309173583984375e+00,9.608204841613769531e+00,9.867669105529785156e+00,9.849379539489746094e+00,9.670728683471679688e+00,9.625971794128417969e+00,9.627912521362304688e+00,9.861918449401855469e+00,1.030986785888671875e+01,1.085838794708251953e+01,9.021639823913574219e+00,9.087656021118164062e+00,8.952894210815429688e+00,8.845048904418945312e+00,9.023105621337890625e+00,9.081966400146484375e+00,9.043123245239257812e+00,8.923908233642578125e+00,8.819695472717285156e+00,8.772517204284667969e+00,9.333309173583984375e+00,9.608204841613769531e+00,9.867669105529785156e+00,9.849379539489746094e+00,9.670728683471679688e+00,9.625971794128417969e+00,9.627912521362304688e+00,9.861918449401855469e+00,1.030986785888671875e+01,1.085838794708251953e+01
4.389999999999999858e+01,9.026319490909090248e+00,9.195150981818180469e+00,9.376423854545453906e+00,9.416408072727270095e+00,9.444227999999998957e+00,9.478559563636363094e+00,9.490973236363636545e+00,9.504245890909089667e+00,9.372045818181817367e+00,9.128205818181816866e+00,8.239215054545422134e+00,7.927072145454514995e+00,8.394302836363651821e+00,8.839061454545420915e+00,8.986252145454502127e+00,9.577785818181808963e+00,9.489781745454518358e+00,1.047082210909088573e+01,1.106332559999998111e+01,1.114950087272726620e+01,9.031080245971679688e+00,9.095441818237304688e+00,8.976596832275390625e+00,8.878805160522460938e+00,9.063569068908691406e+00,9.122297286987304688e+00,9.084342956542968750e+00,8.963392257690429688e+00,8.850812911987304688e+00,8.784672737121582031e+00,9.454898834228515625e+00,9.855220794677734375e+00,1.026962471008300781e+01,1.041175079345703125e+01,1.039720535278320312e+01,1.049715232849121094e+01,1.060255622863769531e+01,1.091506195068359375e+01,1.141889095306396484e+01,1.197557449340820312e+01,9.031080245971679688e+00,9.095441818237304688e+00,8.976596832275390625e+00,8.878805160522460938e+00,9.063569068908691406e+00,9.122297286987304688e+00,9.084342956542968750e+00,8.963392257690429688e+00,8.850812911987304688e+00,8.784672737121582031e+00,9.454898834228515625e+00,9.855220794677734375e+00,1.026962471008300781e+01,1.041175079345703125e+01,1.039720535278320312e+01,1.049715232849121094e+01,1.060255622863769531e+01,1.091506195068359375e+01,1.141889095306396484e+01,1.197557449340820312e+01
4.400000000000000000e+01,9.036959781818179493e+00,9.216403854545454521e+00,9.385955781818180910e+00,9.417738109090908694e+00,9.448689163636361243e+00,9.480471490909089027e+00,9.492469527272726637e+00,9.501724363636363080e+00,9.347523272727272570e+00,9.103156799999997162e+00,8.138575636363590604e+00,7.926905890909030639e+00,8.513479636363667780e+00,8.839199999999978630e+00,9.073203272727216273e+00,9.477090981818189874e+00,9.603167345454492576e+00,1.049553861818180067e+01,1.112140385454542724e+01,1.117363549090905650e+01,9.040129661560058594e+00,9.101406097412109375e+00,8.983479499816894531e+00,8.891232490539550781e+00,9.077398300170898438e+00,9.135333061218261719e+00,9.098368644714355469e+00,8.976758003234863281e+00,8.862799644470214844e+00,8.795395851135253906e+00,9.374461174011230469e+00,9.707044601440429688e+00,1.006564331054687500e+01,1.016205692291259766e+01,1.011281204223632812e+01,1.018784618377685547e+01,1.028263950347900391e+01,1.059904289245605469e+01,1.111293411254882812e+01,1.168930625915527344e+01,9.040129661560058594e+00,9.101406097412109375e+00,8.983479499816894531e+00,8.891232490539550781e+00,9.077398300170898438e+00,9.135333061218261719e+00,9.098368644714355469e+00,8.976758003234863281e+00,8.862799644470214844e+00,8.795395851135253906e+00,9.374461174011230469e+00,9.707044601440429688e+00,1.006564331054687500e+01,1.016205692291259766e+01,1.011281204223632812e+01,1.018784618377685547e+01,1.028263950347900391e+01,1.059904289245605469e+01,1.111293411254882812e+01,1.168930625915527344e+01
4.410000000000000142e+01,9.049207199999997897e+00,9.237684436363634788e+00,9.393852872727272540e+00,9.419095854545451729e+00,9.453178036363635073e+00,9.481912363636363139e+00,9.493938109090908739e+00,9.495905454545452429e+00,9.323444072727269827e+00,9.079936581818181196e+00,8.054755636363584159e+00,7.926711927272668490e+00,8.623290763636351386e+00,8.838922909090914715e+00,9.184760072727241820e+00,9.371353090909085637e+00,9.730241236363598389e+00,1.052177912727273323e+01,1.115058152727267071e+01,1.123262814545451960e+01,9.046985626220703125e+00,9.110440254211425781e+00,8.991204261779785156e+00,8.896364212036132812e+00,9.080423355102539062e+00,9.137424468994140625e+00,9.098292350769042969e+00,8.976489067077636719e+00,8.862728118896484375e+00,8.795434951782226562e+00,9.442448616027832031e+00,9.873741149902343750e+00,1.032670021057128906e+01,1.050648117065429688e+01,1.053131866455078125e+01,1.066856384277343750e+01,1.080548763275146484e+01,1.114661693572998047e+01,1.167540454864501953e+01,1.225188255310058594e+01,9.046985626220703125e+00,9.110440254211425781e+00,8.991204261779785156e+00,8.896364212036132812e+00,9.080423355102539062e+00,9.137424468994140625e+00,9.098292350769042969e+00,8.976489067077636719e+00,8.862728118896484375e+00,8.795434951782226562e+00,9.442448616027832031e+00,9.873741149902343750e+00,1.032670021057128906e+01,1.050648117065429688e+01,1.053131866455078125e+01,1.066856384277343750e+01,1.080548763275146484e+01,1.114661693572998047e+01,1.167540454864501953e+01,1.225188255310058594e+01
4.420000000000000284e+01,9.062452145454544805e+00,9.259020436363634587e+00,9.400059709090907489e+00,9.420287345454543271e+00,9.457639199999999136e+00,9.483325527272725708e+00,9.495434399999998831e+00,9.488479418181817948e+00,9.299863636363634001e+00,9.059542690909088591e+00,7.989140509090858266e+00,7.927598618181744605e+00,8.715423490909090631e+00,8.838285599999966990e+00,9.313635054545450487e+00,9.276920509090905043e+00,9.852743127272686863e+00,1.056517156363637255e+01,1.115770276363635283e+01,1.133465301818176840e+01,9.055152893066406250e+00,9.117511749267578125e+00,8.996619224548339844e+00,8.905050277709960938e+00,9.086884498596191406e+00,9.141062736511230469e+00,9.099427223205566406e+00,8.976268768310546875e+00,8.861515998840332031e+00,8.794305801391601562e+00,9.428503990173339844e+00,9.906780242919921875e+00,1.041144371032714844e+01,1.063833427429199219e+01,1.070976257324218750e+01,1.088874721527099609e+01,1.105903530120849609e+01,1.142934608459472656e+01,1.198380947113037109e+01,1.258316802978515625e+01,9.055152893066406250e+00,9.117511749267578125e+00,8.996619224548339844e+00,8.905050277709960938e+00,9.086884498596191406e+00,9.141062736511230469e+00,9.099427223205566406e+00,8.976268768310546875e+00,8.861515998840332031e+00,8.794305801391601562e+00,9.428503990173339844e+00,9.906780242919921875e+00,1.041144371032714844e+01,1.063833427429199219e+01,1.070976257324218750e+01,1.088874721527099609e+01,1.105903530120849609e+01,1.142934608459472656e+01,1.198380947113037109e+01,1.258316802978515625e+01
4.429999999999999716e+01,9.077110254545452506e+00,9.279691418181815976e+00,9.404520872727271552e+00,9.421617381818180093e+00,9.462322036363636002e+00,9.484295345454544446e+00,9.496958399999996914e+00,9.478725818181816365e+00,9.275535054545452240e+00,9.041476363636361313e+00,7.946163709090865446e+00,7.933916290909010627e+00,8.783061381818134450e+00,8.837648290909079662e+00,9.446389309090873709e+00,9.211166836363652521e+00,9.957123272727235630e+00,1.062347149090909681e+01,1.115540290909088839e+01,1.147566458181812976e+01,9.059465408325195312e+00,9.121280670166015625e+00,9.000615119934082031e+00,8.907861709594726562e+00,9.090873718261718750e+00,9.146341323852539062e+00,9.106005668640136719e+00,8.983449935913085938e+00,8.869089126586914062e+00,8.801915168762207031e+00,9.334730148315429688e+00,9.786737442016601562e+00,1.026565551757812500e+01,1.047044658660888672e+01,1.052150726318359375e+01,1.068348026275634766e+01,1.084249877929687500e+01,1.120524597167968750e+01,1.175420951843261719e+01,1.234960651397705078e+01,9.059465408325195312e+00,9.121280670166015625e+00,9.000615119934082031e+00,8.907861709594726562e+00,9.090873718261718750e+00,9.146341323852539062e+00,9.106005668640136719e+00,8.983449935913085938e+00,8.869089126586914062e+00,8.801915168762207031e+00,9.334730148315429688e+00,9.786737442016601562e+00,1.026565551757812500e+01,1.047044658660888672e+01,1.052150726318359375e+01,1.068348026275634766e+01,1.084249877929687500e+01,1.120524597167968750e+01,1.175420951843261719e+01,1.234960651397705078e+01
4.439999999999999858e+01,9.093153818181816561e+00,9.299364872727270637e+00,9.407956799999997344e+00,9.423889527272725886e+00,9.467337381818179409e+00,9.485708509090908791e+00,9.498510109090908315e+00,9.466644654545453008e+00,9.251151054545452723e+00,9.025626763636362071e+00,7.926545672727252523e+00,7.953700581818120341e+00,8.823461236363574045e+00,8.839532509090858525e+00,9.566314254545430273e+00,9.186644290909075750e+00,1.004745490909089867e+01,1.068498567272726874e+01,1.115254887272725526e+01,1.164383105454540868e+01,9.062080383300781250e+00,9.124845504760742188e+00,9.003714561462402344e+00,8.909682273864746094e+00,9.092136383056640625e+00,9.147391319274902344e+00,9.105940818786621094e+00,8.982934951782226562e+00,8.868853569030761719e+00,8.802136421203613281e+00,9.283547401428222656e+00,9.769817352294921875e+00,1.027403831481933594e+01,1.049489498138427734e+01,1.055313301086425781e+01,1.071511840820312500e+01,1.086739349365234375e+01,1.121735954284667969e+01,1.175234985351562500e+01,1.233374404907226562e+01,9.062080383300781250e+00,9.124845504760742188e+00,9.003714561462402344e+00,8.909682273864746094e+00,9.092136383056640625e+00,9.147391319274902344e+00,9.105940818786621094e+00,8.982934951782226562e+00,8.868853569030761719e+00,8.802136421203613281e+00,9.283547401428222656e+00,9.769817352294921875e+00,1.027403831481933594e+01,1.049489498138427734e+01,1.055313301086425781e+01,1.071511840820312500e+01,1.086739349365234375e+01,1.121735954284667969e+01,1.175234985351562500e+01,1.233374404907226562e+01
4.450000000000000000e+01,9.110943054545453279e+00,9.318373309090906886e+00,9.410672290909088744e+00,9.427353163636361444e+00,9.471410618181815622e+00,9.486650618181817762e+00,9.500034109090908174e+00,9.452623854545453952e+00,9.226739345454545216e+00,9.011993890909089089e+00,7.923082036363611635e+00,7.996067781818153364e+00,8.840419199999972832e+00,8.846653745454483797e+00,9.656673599999953339e+00,9.205098545454500680e+00,1.014016952727269505e+01,1.074511439999999851e+01,1.115210552727269544e+01,1.182468829090903384e+01,9.062717437744140625e+00,9.121833801269531250e+00,9.000669479370117188e+00,8.908252716064453125e+00,9.089686393737792969e+00,9.143439292907714844e+00,9.101888656616210938e+00,8.979061126708984375e+00,8.864901542663574219e+00,8.798708915710449219e+00,9.161802291870117188e+00,9.646729469299316406e+00,1.016201496124267578e+01,1.039975357055664062e+01,1.048072910308837891e+01,1.066733741760253906e+01,1.084719657897949219e+01,1.122870922088623047e+01,1.179418754577636719e+01,1.240587711334228516e+01,9.062717437744140625e+00,9.121833801269531250e+00,9.000669479370117188e+00,8.908252716064453125e+00,9.089686393737792969e+00,9.143439292907714844e+00,9.101888656616210938e+00,8.979061126708984375e+00,8.864901542663574219e+00,8.798708915710449219e+00,9.161802291870117188e+00,9.646729469299316406e+00,1.016201496124267578e+01,1.039975357055664062e+01,1.048072910308837891e+01,1.066733741760253906e+01,1.084719657897949219e+01,1.122870922088623047e+01,1.179418754577636719e+01,1.240587711334228516e+01
4.460000000000000142e+01,9.131392363636361864e+00,9.336134836363633838e+00,9.412445672727271173e+00,9.431758909090907750e+00,9.473821309090908471e+00,9.487620436363634724e+00,9.501474981818180510e+00,9.435804436363634196e+00,9.202383054545453689e+00,9.000550036363634376e+00,7.925326472727219240e+00,8.066060945454529119e+00,8.843051563636333157e+00,8.861367272727250111e+00,9.704166981818159954e+00,9.254503854545369279e+00,1.024352443636358601e+01,1.081150538181818277e+01,1.115213323636360165e+01,1.200540698181811194e+01,9.067857742309570312e+00,9.125677108764648438e+00,9.005219459533691406e+00,8.914212226867675781e+00,9.096458435058593750e+00,9.150335311889648438e+00,9.109591484069824219e+00,8.986939430236816406e+00,8.872667312622070312e+00,8.806241989135742188e+00,9.006995201110839844e+00,9.471466064453125000e+00,9.971025466918945312e+00,1.019672298431396484e+01,1.026851177215576172e+01,1.044859981536865234e+01,1.062720108032226562e+01,1.101254272460937500e+01,1.158376312255859375e+01,1.220448112487792969e+01,9.067857742309570312e+00,9.125677108764648438e+00,9.005219459533691406e+00,8.914212226867675781e+00,9.096458435058593750e+00,9.150335311889648438e+00,9.109591484069824219e+00,8.986939430236816406e+00,8.872667312622070312e+00,8.806241989135742188e+00,9.006995201110839844e+00,9.471466064453125000e+00,9.971025466918945312e+00,1.019672298431396484e+01,1.026851177215576172e+01,1.044859981536865234e+01,1.062720108032226562e+01,1.101254272460937500e+01,1.158376312255859375e+01,1.220448112487792969e+01
4.470000000000000284e+01,9.152534399999998627e+00,9.351707345454542519e+00,9.413692581818180471e+00,9.436303199999999336e+00,9.475289890909088797e+00,9.489033599999999069e+00,9.502832727272727098e+00,9.416740581818180189e+00,9.178026763636362162e+00,8.991295199999997934e+00,7.927182981818149621e+00,8.161213963636358315e+00,8.840890254545417548e+00,8.886166909090871258e+00,9.703723636363630334e+00,9.320506909090855885e+00,1.034529992727264869e+01,1.089205570909089360e+01,1.114975025454543633e+01,1.217346261818172515e+01,9.079320907592773438e+00,9.138465881347656250e+00,9.019480705261230469e+00,8.930706977844238281e+00,9.114702224731445312e+00,9.169174194335937500e+00,9.128867149353027344e+00,9.005539894104003906e+00,8.890625000000000000e+00,8.823012351989746094e+00,8.849647521972656250e+00,9.294069290161132812e+00,9.767859458923339844e+00,9.964447975158691406e+00,1.000391006469726562e+01,1.015153026580810547e+01,1.030096149444580078e+01,1.066113471984863281e+01,1.121161556243896484e+01,1.181901931762695312e+01,9.079320907592773438e+00,9.138465881347656250e+00,9.019480705261230469e+00,8.930706977844238281e+00,9.114702224731445312e+00,9.169174194335937500e+00,9.128867149353027344e+00,9.005539894104003906e+00,8.890625000000000000e+00,8.823012351989746094e+00,8.849647521972656250e+00,9.294069290161132812e+00,9.767859458923339844e+00,9.964447975158691406e+00,1.000391006469726562e+01,1.015153026580810547e+01,1.030096149444580078e+01,1.066113471984863281e+01,1.121161556243896484e+01,1.181901931762695312e+01
4.479999999999999716e+01,9.173787272727270903e+00,9.365090836363634708e+00,9.415050327272725283e+00,9.440265599999998258e+00,9.476647636363635385e+00,9.489975709090908040e+00,9.503885672727271583e+00,9.395404581818180390e+00,9.153476509090907598e+00,8.984229381818181537e+00,7.927321527272697566e+00,8.273906836363670081e+00,8.839227709090859975e+00,8.925458399999973480e+00,9.658225309090912702e+00,9.397371927272695658e+00,1.042443709090904136e+01,1.098163919999997162e+01,1.114636974545452297e+01,1.231439105454537319e+01,9.095712661743164062e+00,9.156345367431640625e+00,9.037264823913574219e+00,8.948935508728027344e+00,9.133256912231445312e+00,9.188102722167968750e+00,9.148072242736816406e+00,9.024964332580566406e+00,8.910141944885253906e+00,8.842638015747070312e+00,8.724377632141113281e+00,9.176467895507812500e+00,9.660058975219726562e+00,9.867702484130859375e+00,9.919280052185058594e+00,1.007967376708984375e+01,1.024101734161376953e+01,1.061318302154541016e+01,1.117514991760253906e+01,1.179247665405273438e+01,9.095712661743164062e+00,9.156345367431640625e+00,9.037264823913574219e+00,8.948935508728027344e+00,9.133256912231445312e+00,9.188102722167968750e+00,9.148072242736816406e+00,9.024964332580566406e+00,8.910141944885253906e+00,8.842638015747070312e+00,8.724377632141113281e+00,9.176467895507812500e+00,9.660058975219726562e+00,9.867702484130859375e+00,9.919280052185058594e+00,1.007967376708984375e+01,1.024101734161376953e+01,1.061318302154541016e+01,1.117514991760253906e+01,1.179247665405273438e+01
4.489999999999999858e+01,9.195150981818180469e+00,9.376423854545453906e+00,9.416408072727270095e+00,9.444227999999998957e+00,9.478559563636363094e+00,9.490973236363636545e+00,9.504245890909089667e+00,9.372045818181817367e+00,9.128205818181816866e+00,8.979546545454544670e+00,7.927072145454514995e+00,8.394302836363651821e+00,8.839061454545420915e+00,8.986252145454502127e+00,9.577785818181808963e+00,9.489781745454518358e+00,1.047082210909088573e+01,1.106332559999998111e+01,1.114950087272726620e+01,1.241636050909081845e+01,9.116437911987304688e+00,9.179967880249023438e+00,9.061082839965820312e+00,8.974047660827636719e+00,9.158802986145019531e+00,9.213844299316406250e+00,9.173503875732421875e+00,9.050072669982910156e+00,8.935105323791503906e+00,8.867453575134277344e+00,8.625874519348144531e+00,9.094698905944824219e+00,9.591943740844726562e+00,9.809719085693359375e+00,9.868830680847167969e+00,1.003475952148437500e+01,1.019806098937988281e+01,1.057071208953857422e+01,1.113327407836914062e+01,1.175149822235107422e+01,9.116437911987304688e+00,9.179967880249023438e+00,9.061082839965820312e+00,8.974047660827636719e+00,9.158802986145019531e+00,9.213844299316406250e+00,9.173503875732421875e+00,9.050072669982910156e+00,8.935105323791503906e+00,8.867453575134277344e+00,8.625874519348144531e+00,9.094698905944824219e+00,9.591943740844726562e+00,9.809719085693359375e+00,9.868830680847167969e+00,1.003475952148437500e+01,1.019806098937988281e+01,1.057071208953857422e+01,1.113327407836914062e+01,1.175149822235107422e+01
4.500000000000000000e+01,9.216403854545454521e+00,9.385955781818180910e+00,9.417738109090908694e+00,9.448689163636361243e+00,9.480471490909089027e+00,9.492469527272726637e+00,9.501724363636363080e+00,9.347523272727272570e+00,9.103156799999997162e+00,8.977773163636360465e+00,7.926905890909030639e+00,8.513479636363667780e+00,8.839199999999978630e+00,9.073203272727216273e+00,9.477090981818189874e+00,9.603167345454492576e+00,1.049553861818180067e+01,1.112140385454542724e+01,1.117363549090905650e+01,1.247549170909085703e+01,9.141840934753417969e+00,9.209023475646972656e+00,9.090759277343750000e+00,9.005476951599121094e+00,9.191223144531250000e+00,9.246814727783203125e+00,9.206563949584960938e+00,9.082890510559082031e+00,8.967715263366699219e+00,8.899705886840820312e+00,8.536727905273437500e+00,9.012175559997558594e+00,9.513215065002441406e+00,9.732607841491699219e+00,9.791896820068359375e+00,9.957535743713378906e+00,1.011862945556640625e+01,1.048928737640380859e+01,1.105092906951904297e+01,1.166951179504394531e+01,9.141840934753417969e+00,9.209023475646972656e+00,9.090759277343750000e+00,9.005476951599121094e+00,9.191223144531250000e+00,9.246814727783203125e+00,9.206563949584960938e+00,9.082890510559082031e+00,8.967715263366699219e+00,8.899705886840820312e+00,8.536727905273437500e+00,9.012175559997558594e+00,9.513215065002441406e+00,9.732607841491699219e+00,9.791896820068359375e+00,9.957535743713378906e+00,1.011862945556640625e+01,1.048928737640380859e+01,1.105092906951904297e+01,1.166951179504394531e+01
4.510000000000000142e+01,9.237684436363634788e+00,9.393852872727272540e+00,9.419095854545451729e+00,9.453178036363635073e+00,9.481912363636363139e+00,9.493938109090908739e+00,9.495905454545452429e+00,9.323444072727269827e+00,9.079936581818181196e+00,8.977994836363633269e+00,7.926711927272668490e+00,8.623290763636351386e+00,8.838922909090914715e+00,9.184760072727241820e+00,9.371353090909085637e+00,9.730241236363598389e+00,1.052177912727273323e+01,1.115058152727267071e+01,1.123262814545451960e+01,1.249965403636356776e+01,9.168518066406250000e+00,9.239162445068359375e+00,9.120755195617675781e+00,9.036719322204589844e+00,9.222801208496093750e+00,9.278695106506347656e+00,9.238208770751953125e+00,9.114394187927246094e+00,8.999246597290039062e+00,8.931463241577148438e+00,8.473332405090332031e+00,8.964887619018554688e+00,9.480268478393554688e+00,9.711981773376464844e+00,9.782725334167480469e+00,9.959012985229492188e+00,1.012730789184570312e+01,1.050398731231689453e+01,1.107150077819824219e+01,1.169529914855957031e+01,9.168518066406250000e+00,9.239162445068359375e+00,9.120755195617675781e+00,9.036719322204589844e+00,9.222801208496093750e+00,9.278695106506347656e+00,9.238208770751953125e+00,9.114394187927246094e+00,8.999246597290039062e+00,8.931463241577148438e+00,8.473332405090332031e+00,8.964887619018554688e+00,9.480268478393554688e+00,9.711981773376464844e+00,9.782725334167480469e+00,9.959012985229492188e+00,1.012730789184570312e+01,1.050398731231689453e+01,1.107150077819824219e+01,1.169529914855957031e+01
4.520000000000000284e+01,9.259020436363634587e+00,9.400059709090907489e+00,9.420287345454543271e+00,9.457639199999999136e+00,9.483325527272725708e+00,9.495434399999998831e+00,9.488479418181817948e+00,9.299863636363634001e+00,9.059542690909088591e+00,8.978576727272725932e+00,7.927598618181744605e+00,8.715423490909090631e+00,8.838285599999966990e+00,9.313635054545450487e+00,9.276920509090905043e+00,9.852743127272686863e+00,1.056517156363637255e+01,1.115770276363635283e+01,1.133465301818176840e+01,1.250336705454540898e+01,9.196999549865722656e+00,9.271738052368164062e+00,9.152881622314453125e+00,9.069328308105468750e+00,9.255782127380371094e+00,9.312351226806640625e+00,9.271656990051269531e+00,9.147829055786132812e+00,9.033022880554199219e+00,8.965852737426757812e+00,8.431238174438476562e+00,8.939539909362792969e+00,9.467378616333007812e+00,9.708487510681152344e+00,9.786852836608886719e+00,9.969780921936035156e+00,1.014089012145996094e+01,1.051849937438964844e+01,1.108699703216552734e+01,1.171096706390380859e+01,9.196999549865722656e+00,9.271738052368164062e+00,9.152881622314453125e+00,9.069328308105468750e+00,9.255782127380371094e+00,9.312351226806640625e+00,9.271656990051269531e+00,9.147829055786132812e+00,9.033022880554199219e+00,8.965852737426757812e+00,8.431238174438476562e+00,8.939539909362792969e+00,9.467378616333007812e+00,9.708487510681152344e+00,9.786852836608886719e+00,9.969780921936035156e+00,1.014089012145996094e+01,1.051849937438964844e+01,1.108699703216552734e+01,1.171096706390380859e+01
4.529999999999999716e+01,9.279691418181815976e+00,9.404520872727271552e+00,9.421617381818180093e+00,9.462322036363636002e+00,9.484295345454544446e+00,9.496958399999996914e+00,9.478725818181816365e+00,9.275535054545452240e+00,9.041476363636361313e+00,8.978549018181816166e+00,7.933916290909010627e+00,8.783061381818134450e+00,8.837648290909079662e+00,9.446389309090873709e+00,9.211166836363652521e+00,9.957123272727235630e+00,1.062347149090909681e+01,1.115540290909088839e+01,1.147566458181812976e+01,1.249976487272724590e+01,9.225692749023437500e+00,9.304023742675781250e+00,9.184545516967773438e+00,9.100917816162109375e+00,9.287669181823730469e+00,9.344985008239746094e+00,9.304273605346679688e+00,9.180616378784179688e+00,9.066270828247070312e+00,8.999889373779296875e+00,8.406270027160644531e+00,8.925870895385742188e+00,9.461976051330566406e+00,9.709916114807128906e+00,9.794579505920410156e+00,9.983846664428710938e+00,1.015877819061279297e+01,1.053911018371582031e+01,1.111045455932617188e+01,1.173617553710937500e+01,9.225692749023437500e+00,9.304023742675781250e+00,9.184545516967773438e+00,9.100917816162109375e+00,9.287669181823730469e+00,9.344985008239746094e+00,9.304273605346679688e+00,9.180616378784179688e+00,9.066270828247070312e+00,8.999889373779296875e+00,8.406270027160644531e+00,8.925870895385742188e+00,9.461976051330566406e+00,9.709916114807128906e+00,9.794579505920410156e+00,9.983846664428710938e+00,1.015877819061279297e+01,1.053911018371582031e+01,1.111045455932617188e+01,1.173617553710937500e+01
4.539999999999999858e+01,9.299364872727270637e+00,9.407956799999997344e+00,9.423889527272725886e+00,9.467337381818179409e+00,9.485708509090908791e+00,9.498510109090908315e+00,9.466644654545453008e+00,9.251151054545452723e+00,9.025626763636362071e+00,8.978355054545451353e+00,7.953700581818120341e+00,8.823461236363574045e+00,8.839532509090858525e+00,9.566314254545430273e+00,9.186644290909075750e+00,1.004745490909089867e+01,1.068498567272726874e+01,1.115254887272725526e+01,1.164383105454540868e+01,1.249292072727269876e+01,9.252706527709960938e+00,9.334568023681640625e+00,9.214705467224121094e+00,9.131077766418457031e+00,9.318173408508300781e+00,9.376218795776367188e+00,9.335276603698730469e+00,9.211552619934082031e+00,9.097656250000000000e+00,9.032065391540527344e+00,8.404509544372558594e+00,8.934315681457519531e+00,9.473676681518554688e+00,9.720150947570800781e+00,9.800554275512695312e+00,9.984408378601074219e+00,1.015124797821044922e+01,1.052212238311767578e+01,1.108511829376220703e+01,1.170340919494628906e+01,9.252706527709960938e+00,9.334568023681640625e+00,9.214705467224121094e+00,9.131077766418457031e+00,9.318173408508300781e+00,9.376218795776367188e+00,9.335276603698730469e+00,9.211552619934082031e+00,9.097656250000000000e+00,9.032065391540527344e+00,8.404509544372558594e+00,8.934315681457519531e+00,9.473676681518554688e+00,9.720150947570800781e+00,9.800554275512695312e+00,9.984408378601074219e+00,1.015124797821044922e+01,1.052212238311767578e+01,1.108511829376220703e+01,1.170340919494628906e+01
4.550000000000000000e+01,9.318373309090906886e+00,9.410672290909088744e+00,9.427353163636361444e+00,9.471410618181815622e+00,9.486650618181817762e+00,9.500034109090908174e+00,9.452623854545453952e+00,9.226739345454545216e+00,9.011993890909089089e+00,8.978549018181816166e+00,7.996067781818153364e+00,8.840419199999972832e+00,8.846653745454483797e+00,9.656673599999953339e+00,9.205098545454500680e+00,1.014016952727269505e+01,1.074511439999999851e+01,1.115210552727269544e+01,1.182468829090903384e+01,1.248344421818183747e+01,9.276936531066894531e+00,9.361701965332031250e+00,9.243903160095214844e+00,9.160320281982421875e+00,9.350852012634277344e+00,9.412010192871093750e+00,9.373582839965820312e+00,9.250409126281738281e+00,9.137002944946289062e+00,9.071258544921875000e+00,8.344199180603027344e+00,8.804913520812988281e+00,9.265960693359375000e+00,9.435557365417480469e+00,9.439541816711425781e+00,9.553718566894531250e+00,9.663436889648437500e+00,9.987174987792968750e+00,1.051192474365234375e+01,1.110320949554443359e+01,9.276936531066894531e+00,9.361701965332031250e+00,9.243903160095214844e+00,9.160320281982421875e+00,9.350852012634277344e+00,9.412010192871093750e+00,9.373582839965820312e+00,9.250409126281738281e+00,9.137002944946289062e+00,9.071258544921875000e+00,8.344199180603027344e+00,8.804913520812988281e+00,9.265960693359375000e+00,9.435557365417480469e+00,9.439541816711425781e+00,9.553718566894531250e+00,9.663436889648437500e+00,9.987174987792968750e+00,1.051192474365234375e+01,1.110320949554443359e+01
4.560000000000000142e+01,9.336134836363633838e+00,9.412445672727271173e+00,9.431758909090907750e+00,9.473821309090908471e+00,9.487620436363634724e+00,9.501474981818180510e+00,9.435804436363634196e+00,9.202383054545453689e+00,9.000550036363634376e+00,8.979103199999999063e+00,8.066060945454529119e+00,8.843051563636333157e+00,8.861367272727250111e+00,9.704166981818159954e+00,9.254503854545369279e+00,1.024352443636358601e+01,1.081150538181818277e+01,1.115213323636360165e+01,1.200540698181811194e+01,1.247227745454548042e+01,9.297574043273925781e+00,9.384587287902832031e+00,9.262724876403808594e+00,9.173463821411132812e+00,9.362806320190429688e+00,9.425131797790527344e+00,9.386190414428710938e+00,9.263665199279785156e+00,9.152236938476562500e+00,9.089955329895019531e+00,8.370683670043945312e+00,8.846845626831054688e+00,9.313274383544921875e+00,9.485193252563476562e+00,9.485108375549316406e+00,9.593088150024414062e+00,9.695290565490722656e+00,1.000706291198730469e+01,1.051958465576171875e+01,1.109871768951416016e+01,9.297574043273925781e+00,9.384587287902832031e+00,9.262724876403808594e+00,9.173463821411132812e+00,9.362806320190429688e+00,9.425131797790527344e+00,9.386190414428710938e+00,9.263665199279785156e+00,9.152236938476562500e+00,9.089955329895019531e+00,8.370683670043945312e+00,8.846845626831054688e+00,9.313274383544921875e+00,9.485193252563476562e+00,9.485108375549316406e+00,9.593088150024414062e+00,9.695290565490722656e+00,1.000706291198730469e+01,1.051958465576171875e+01,1.109871768951416016e+01
4.570000000000000284e+01,9.351707345454542519e+00,9.413692581818180471e+00,9.436303199999999336e+00,9.475289890909088797e+00,9.489033599999999069e+00,9.502832727272727098e+00,9.416740581818180189e+00,9.178026763636362162e+00,8.991295199999997934e+00,8.980073018181816025e+00,8.161213963636358315e+00,8.840890254545417548e+00,8.886166909090871258e+00,9.703723636363630334e+00,9.320506909090855885e+00,1.034529992727264869e+01,1.089205570909089360e+01,1.114975025454543633e+01,1.217346261818172515e+01,1.246365992727278638e+01,9.320234298706054688e+00,9.410402297973632812e+00,9.287450790405273438e+00,9.196454048156738281e+00,9.385476112365722656e+00,9.448330879211425781e+00,9.408810615539550781e+00,9.286413192749023438e+00,9.176073074340820312e+00,9.115468025207519531e+00,8.404759407043457031e+00,8.908334732055664062e+00,9.391691207885742188e+00,9.571853637695312500e+00,9.571524620056152344e+00,9.674771308898925781e+00,9.767519950866699219e+00,1.006397628784179688e+01,1.056025028228759766e+01,1.112386894226074219e+01,9.320234298706054688e+00,9.410402297973632812e+00,9.287450790405273438e+00,9.196454048156738281e+00,9.385476112365722656e+00,9.448330879211425781e+00,9.408810615539550781e+00,9.286413192749023438e+00,9.176073074340820312e+00,9.115468025207519531e+00,8.404759407043457031e+00,8.908334732055664062e+00,9.391691207885742188e+00,9.571853637695312500e+00,9.571524620056152344e+00,9.674771308898925781e+00,9.767519950866699219e+00,1.006397628784179688e+01,1.056025028228759766e+01,1.112386894226074219e+01
4.579999999999999716e+01,9.365090836363634708e+00,9.415050327272725283e+00,9.440265599999998258e+00,9.476647636363635385e+00,9.489975709090908040e+00,9.503885672727271583e+00,9.395404581818180390e+00,9.153476509090907598e+00,8.984229381818181537e+00,8.981236799999997800e+00,8.273906836363670081e+00,8.839227709090859975e+00,8.925458399999973480e+00,9.658225309090912702e+00,9.397371927272695658e+00,1.042443709090904136e+01,1.098163919999997162e+01,1.114636974545452297e+01,1.231439105454537319e+01,1.245939272727271785e+01,9.345002174377441406e+00,9.439298629760742188e+00,9.315720558166503906e+00,9.222873687744140625e+00,9.411281585693359375e+00,9.474316596984863281e+00,9.434205055236816406e+00,9.312098503112792969e+00,9.202965736389160156e+00,9.144050598144531250e+00,8.448730468750000000e+00,8.992655754089355469e+00,9.506367683410644531e+00,9.706421852111816406e+00,9.716053962707519531e+00,9.823962211608886719e+00,9.914842605590820312e+00,1.020158767700195312e+01,1.068561649322509766e+01,1.123660659790039062e+01,9.345002174377441406e+00,9.439298629760742188e+00,9.315720558166503906e+00,9.222873687744140625e+00,9.411281585693359375e+00,9.474316596984863281e+00,9.434205055236816406e+00,9.312098503112792969e+00,9.202965736389160156e+00,9.144050598144531250e+00,8.448730468750000000e+00,8.992655754089355469e+00,9.506367683410644531e+00,9.706421852111816406e+00,9.716053962707519531e+00,9.823962211608886719e+00,9.914842605590820312e+00,1.020158767700195312e+01,1.068561649322509766e+01,1.123660659790039062e+01
4.589999999999999858e+01,9.376423854545453906e+00,9.416408072727270095e+00,9.444227999999998957e+00,9.478559563636363094e+00,9.490973236363636545e+00,9.504245890909089667e+00,9.372045818181817367e+00,9.128205818181816866e+00,8.979546545454544670e+00,8.982982472727270462e+00,8.394302836363651821e+00,8.839061454545420915e+00,8.986252145454502127e+00,9.577785818181808963e+00,9.489781745454518358e+00,1.047082210909088573e+01,1.106332559999998111e+01,1.114950087272726620e+01,1.241636050909081845e+01,1.245612305454544000e+01,9.368856430053710938e+00,9.465063095092773438e+00,9.339363098144531250e+00,9.245871543884277344e+00,9.433475494384765625e+00,9.496239662170410156e+00,9.454802513122558594e+00,9.331991195678710938e+00,9.223290443420410156e+00,9.165886878967285156e+00,8.468355178833007812e+00,9.027300834655761719e+00,9.545842170715332031e+00,9.742726325988769531e+00,9.742916107177734375e+00,9.838005065917968750e+00,9.913316726684570312e+00,1.018206405639648438e+01,1.064956569671630859e+01,1.118787002563476562e+01,9.368856430053710938e+00,9.465063095092773438e+00,9.339363098144531250e+00,9.245871543884277344e+00,9.433475494384765625e+00,9.496239662170410156e+00,9.454802513122558594e+00,9.331991195678710938e+00,9.223290443420410156e+00,9.165886878967285156e+00,8.468355178833007812e+00,9.027300834655761719e+00,9.545842170715332031e+00,9.742726325988769531e+00,9.742916107177734375e+00,9.838005065917968750e+00,9.913316726684570312e+00,1.018206405639648438e+01,1.064956569671630859e+01,1.118787002563476562e+01
4.600000000000000000e+01,9.385955781818180910e+00,9.417738109090908694e+00,9.448689163636361243e+00,9.480471490909089027e+00,9.492469527272726637e+00,9.501724363636363080e+00,9.347523272727272570e+00,9.103156799999997162e+00,8.977773163636360465e+00,8.986030472727270180e+00,8.513479636363667780e+00,8.839199999999978630e+00,9.073203272727216273e+00,9.477090981818189874e+00,9.603167345454492576e+00,1.049553861818180067e+01,1.112140385454542724e+01,1.117363549090905650e+01,1.247549170909085703e+01,1.244875243636361617e+01,9.391809463500976562e+00,9.490461349487304688e+00,9.362469673156738281e+00,9.267286300659179688e+00,9.453774452209472656e+00,9.516336441040039062e+00,9.473808288574218750e+00,9.350761413574218750e+00,9.243103981018066406e+00,9.188014030456542969e+00,8.492234230041503906e+00,9.070955276489257812e+00,9.598799705505371094e+00,9.796262741088867188e+00,9.789508819580078125e+00,9.874432563781738281e+00,9.937191963195800781e+00,1.018986129760742188e+01,1.064186096191406250e+01,1.116839599609375000e+01,9.391809463500976562e+00,9.490461349487304688e+00,9.362469673156738281e+00,9.267286300659179688e+00,9.453774452209472656e+00,9.516336441040039062e+00,9.473808288574218750e+00,9.350761413574218750e+00,9.243103981018066406e+00,9.188014030456542969e+00,8.492234230041503906e+00,9.070955276489257812e+00,9.598799705505371094e+00,9.796262741088867188e+00,9.789508819580078125e+00,9.874432563781738281e+00,9.937191963195800781e+00,1.018986129760742188e+01,1.064186096191406250e+01,1.116839599609375000e+01
4.610000000000000142e+01,9.393852872727272540e+00,9.419095854545451729e+00,9.453178036363635073e+00,9.481912363636363139e+00,9.493938109090908739e+00,9.495905454545452429e+00,9.323444072727269827e+00,9.079936581818181196e+00,8.977994836363633269e+00,8.990685599999999056e+00,8.623290763636351386e+00,8.838922909090914715e+00,9.184760072727241820e+00,9.371353090909085637e+00,9.730241236363598389e+00,1.052177912727273323e+01,1.115058152727267071e+01,1.123262814545451960e+01,1.249965403636356776e+01,1.243312450909093769e+01,9.413692474365234375e+00,9.514324188232421875e+00,9.383271217346191406e+00,9.286474227905273438e+00,9.471523284912109375e+00,9.533633232116699219e+00,9.489478111267089844e+00,9.365796089172363281e+00,9.259098052978515625e+00,9.206594467163085938e+00,8.515762329101562500e+00,9.112985610961914062e+00,9.646454811096191406e+00,9.839359283447265625e+00,9.819780349731445312e+00,9.887915611267089844e+00,9.931408882141113281e+00,1.016170692443847656e+01,1.059299564361572266e+01,1.110419654846191406e+01,9.413692474365234375e+00,9.514324188232421875e+00,9.383271217346191406e+00,9.286474227905273438e+00,9.471523284912109375e+00,9.533633232116699219e+00,9.489478111267089844e+00,9.365796089172363281e+00,9.259098052978515625e+00,9.206594467163085938e+00,8.515762329101562500e+00,9.112985610961914062e+00,9.646454811096191406e+00,9.839359283447265625e+00,9.819780349731445312e+00,9.887915611267089844e+00,9.931408882141113281e+00,1.016170692443847656e+01,1.059299564361572266e+01,1.110419654846191406e+01
4.620000000000000284e+01,9.400059709090907489e+00,9.420287345454543271e+00,9.457639199999999136e+00,9.483325527272725708e+00,9.495434399999998831e+00,9.488479418181817948e+00,9.299863636363634001e+00,9.059542690909088591e+00,8.978576727272725932e+00,8.996643054545453211e+00,8.715423490909090631e+00,8.838285599999966990e+00,9.313635054545450487e+00,9.276920509090905043e+00,9.852743127272686863e+00,1.056517156363637255e+01,1.115770276363635283e+01,1.133465301818176840e+01,1.250336705454540898e+01,1.240868509090910798e+01,9.435058593750000000e+00,9.536970138549804688e+00,9.404057502746582031e+00,9.306033134460449219e+00,9.490409851074218750e+00,9.552558898925781250e+00,9.507819175720214844e+00,9.384051322937011719e+00,9.278155326843261719e+00,9.227500915527343750e+00,8.525218963623046875e+00,9.127951622009277344e+00,9.660542488098144531e+00,9.848088264465332031e+00,9.819167137145996094e+00,9.876936912536621094e+00,9.910313606262207031e+00,1.012956714630126953e+01,1.055098342895507812e+01,1.105578041076660156e+01,9.435058593750000000e+00,9.536970138549804688e+00,9.404057502746582031e+00,9.306033134460449219e+00,9.490409851074218750e+00,9.552558898925781250e+00,9.507819175720214844e+00,9.384051322937011719e+00,9.278155326843261719e+00,9.227500915527343750e+00,8.525218963623046875e+00,9.127951622009277344e+00,9.660542488098144531e+00,9.848088264465332031e+00,9.819167137145996094e+00,9.876936912536621094e+00,9.910313606262207031e+00,1.012956714630126953e+01,1.055098342895507812e+01,1.105578041076660156e+01
4.629999999999999716e+01,9.404520872727271552e+00,9.421617381818180093e+00,9.462322036363636002e+00,9.484295345454544446e+00,9.496958399999996914e+00,9.478725818181816365e+00,9.275535054545452240e+00,9.041476363636361313e+00,8.978549018181816166e+00,9.003182400000000030e+00,8.783061381818134450e+00,8.837648290909079662e+00,9.446389309090873709e+00,9.211166836363652521e+00,9.957123272727235630e+00,1.062347149090909681e+01,1.115540290909088839e+01,1.147566458181812976e+01,1.249976487272724590e+01,1.237953512727271210e+01,9.452904701232910156e+00,9.555362701416015625e+00,9.421038627624511719e+00,9.321196556091308594e+00,9.504885673522949219e+00,9.567093849182128906e+00,9.522341728210449219e+00,9.398988723754882812e+00,9.294107437133789062e+00,9.245317459106445312e+00,8.534231185913085938e+00,9.139144897460937500e+00,9.671273231506347656e+00,9.856285095214843750e+00,9.822401046752929688e+00,9.875604629516601562e+00,9.906256675720214844e+00,1.012226295471191406e+01,1.054055595397949219e+01,1.104438400268554688e+01,9.452904701232910156e+00,9.555362701416015625e+00,9.421038627624511719e+00,9.321196556091308594e+00,9.504885673522949219e+00,9.567093849182128906e+00,9.522341728210449219e+00,9.398988723754882812e+00,9.294107437133789062e+00,9.245317459106445312e+00,8.534231185913085938e+00,9.139144897460937500e+00,9.671273231506347656e+00,9.856285095214843750e+00,9.822401046752929688e+00,9.875604629516601562e+00,9.906256675720214844e+00,1.012226295471191406e+01,1.054055595397949219e+01,1.104438400268554688e+01
4.639999999999999858e+01,9.407956799999997344e+00,9.423889527272725886e+00,9.467337381818179409e+00,9.485708509090908791e+00,9.498510109090908315e+00,9.466644654545453008e+00,9.251151054545452723e+00,9.025626763636362071e+00,8.978355054545451353e+00,9.009943418181816099e+00,8.823461236363574045e+00,8.839532509090858525e+00,9.566314254545430273e+00,9.186644290909075750e+00,1.004745490909089867e+01,1.068498567272726874e+01,1.115254887272725526e+01,1.164383105454540868e+01,1.249292072727269876e+01,1.234833469090906988e+01,9.465772628784179688e+00,9.566673278808593750e+00,9.430244445800781250e+00,9.329253196716308594e+00,9.512283325195312500e+00,9.574441909790039062e+00,9.529550552368164062e+00,9.406289100646972656e+00,9.302128791809082031e+00,9.255200386047363281e+00,8.536561965942382812e+00,9.124238014221191406e+00,9.637996673583984375e+00,9.805381774902343750e+00,9.754587173461914062e+00,9.793127059936523438e+00,9.814326286315917969e+00,1.002396965026855469e+01,1.043813228607177734e+01,1.094204330444335938e+01,9.465772628784179688e+00,9.566673278808593750e+00,9.430244445800781250e+00,9.329253196716308594e+00,9.512283325195312500e+00,9.574441909790039062e+00,9.529550552368164062e+00,9.406289100646972656e+00,9.302128791809082031e+00,9.255200386047363281e+00,8.536561965942382812e+00,9.124238014221191406e+00,9.637996673583984375e+00,9.805381774902343750e+00,9.754587173461914062e+00,9.793127059936523438e+00,9.814326286315917969e+00,1.002396965026855469e+01,1.043813228607177734e+01,1.094204330444335938e+01
4.650000000000000000e+01,9.410672290909088744e+00,9.427353163636361444e+00,9.471410618181815622e+00,9.486650618181817762e+00,9.500034109090908174e+00,9.452623854545453952e+00,9.226739345454545216e+00,9.011993890909089089e+00,8.978549018181816166e+00,9.017064654545452029e+00,8.840419199999972832e+00,8.846653745454483797e+00,9.656673599999953339e+00,9.205098545454500680e+00,1.014016952727269505e+01,1.074511439999999851e+01,1.115210552727269544e+01,1.182468829090903384e+01,1.248344421818183747e+01,1.231428021818177676e+01,9.475206375122070312e+00,9.573818206787109375e+00,9.435643196105957031e+00,9.333557128906250000e+00,9.516022682189941406e+00,9.578087806701660156e+00,9.533225059509277344e+00,9.410160064697265625e+00,9.306638717651367188e+00,9.261278152465820312e+00,8.558363914489746094e+00,9.127389907836914062e+00,9.623191833496093750e+00,9.774345397949218750e+00,9.708827972412109375e+00,9.735151290893554688e+00,9.749580383300781250e+00,9.955483436584472656e+00,1.036755943298339844e+01,1.087257480621337891e+01,9.475206375122070312e+00,9.573818206787109375e+00,9.435643196105957031e+00,9.333557128906250000e+00,9.516022682189941406e+00,9.578087806701660156e+00,9.533225059509277344e+00,9.410160064697265625e+00,9.306638717651367188e+00,9.261278152465820312e+00,8.558363914489746094e+00,9.127389907836914062e+00,9.623191833496093750e+00,9.774345397949218750e+00,9.708827972412109375e+00,9.735151290893554688e+00,9.749580383300781250e+00,9.955483436584472656e+00,1.036755943298339844e+01,1.087257480621337891e+01
4.660000000000000142e+01,9.412445672727271173e+00,9.431758909090907750e+00,9.473821309090908471e+00,9.487620436363634724e+00,9.501474981818180510e+00,9.435804436363634196e+00,9.202383054545453689e+00,9.000550036363634376e+00,8.979103199999999063e+00,9.024213599999997726e+00,8.843051563636333157e+00,8.861367272727250111e+00,9.704166981818159954e+00,9.254503854545369279e+00,1.024352443636358601e+01,1.081150538181818277e+01,1.115213323636360165e+01,1.200540698181811194e+01,1.247227745454548042e+01,1.227670669090906586e+01,9.480300903320312500e+00,9.575470924377441406e+00,9.435731887817382812e+00,9.333223342895507812e+00,9.515248298645019531e+00,9.576977729797363281e+00,9.531859397888183594e+00,9.408577919006347656e+00,9.305120468139648438e+00,9.260486602783203125e+00,8.605319023132324219e+00,9.154417037963867188e+00,9.631728172302246094e+00,9.766420364379882812e+00,9.686587333679199219e+00,9.700394630432128906e+00,9.706933975219726562e+00,9.907956123352050781e+00,1.031680202484130859e+01,1.082098770141601562e+01,9.480300903320312500e+00,9.575470924377441406e+00,9.435731887817382812e+00,9.333223342895507812e+00,9.515248298645019531e+00,9.576977729797363281e+00,9.531859397888183594e+00,9.408577919006347656e+00,9.305120468139648438e+00,9.260486602783203125e+00,8.605319023132324219e+00,9.154417037963867188e+00,9.631728172302246094e+00,9.766420364379882812e+00,9.686587333679199219e+00,9.700394630432128906e+00,9.706933975219726562e+00,9.907956123352050781e+00,1.031680202484130859e+01,1.082098770141601562e+01
4.670000000000000284e+01,9.413692581818180471e+00,9.436303199999999336e+00,9.475289890909088797e+00,9.489033599999999069e+00,9.502832727272727098e+00,9.416740581818180189e+00,9.178026763636362162e+00,8.991295199999997934e+00,8.980073018181816025e+00,9.031362545454543422e+00,8.840890254545417548e+00,8.886166909090871258e+00,9.703723636363630334e+00,9.320506909090855885e+00,1.034529992727264869e+01,1.089205570909089360e+01,1.114975025454543633e+01,1.217346261818172515e+01,1.246365992727278638e+01,1.223763687272725775e+01,9.480408668518066406e+00,9.571717262268066406e+00,9.430869102478027344e+00,9.327849388122558594e+00,9.509532928466796875e+00,9.570944786071777344e+00,9.525847434997558594e+00,9.402614593505859375e+00,9.299326896667480469e+00,9.255331993103027344e+00,8.676437377929687500e+00,9.206556320190429688e+00,9.667939186096191406e+00,9.789307594299316406e+00,9.698503494262695312e+00,9.703253746032714844e+00,9.705457687377929688e+00,9.904546737670898438e+00,1.031214332580566406e+01,1.081637191772460938e+01,9.480408668518066406e+00,9.571717262268066406e+00,9.430869102478027344e+00,9.327849388122558594e+00,9.509532928466796875e+00,9.570944786071777344e+00,9.525847434997558594e+00,9.402614593505859375e+00,9.299326896667480469e+00,9.255331993103027344e+00,8.676437377929687500e+00,9.206556320190429688e+00,9.667939186096191406e+00,9.789307594299316406e+00,9.698503494262695312e+00,9.703253746032714844e+00,9.705457687377929688e+00,9.904546737670898438e+00,1.031214332580566406e+01,1.081637191772460938e+01
4.679999999999999716e+01,9.415050327272725283e+00,9.440265599999998258e+00,9.476647636363635385e+00,9.489975709090908040e+00,9.503885672727271583e+00,9.395404581818180390e+00,9.153476509090907598e+00,8.984229381818181537e+00,8.981236799999997800e+00,9.038483781818181129e+00,8.839227709090859975e+00,8.925458399999973480e+00,9.658225309090912702e+00,9.397371927272695658e+00,1.042443709090904136e+01,1.098163919999997162e+01,1.114636974545452297e+01,1.231439105454537319e+01,1.245939272727271785e+01,1.220590996363634417e+01,9.477323532104492188e+00,9.563949584960937500e+00,9.422152519226074219e+00,9.319402694702148438e+00,9.501004219055175781e+00,9.562043190002441406e+00,9.516839027404785156e+00,9.393323898315429688e+00,9.289705276489257812e+00,9.245658874511718750e+00,8.759266853332519531e+00,9.264878273010253906e+00,9.705790519714355469e+00,9.810477256774902344e+00,9.706740379333496094e+00,9.700586318969726562e+00,9.696708679199218750e+00,9.893066406250000000e+00,1.029918766021728516e+01,1.080303573608398438e+01,9.477323532104492188e+00,9.563949584960937500e+00,9.422152519226074219e+00,9.319402694702148438e+00,9.501004219055175781e+00,9.562043190002441406e+00,9.516839027404785156e+00,9.393323898315429688e+00,9.289705276489257812e+00,9.245658874511718750e+00,8.759266853332519531e+00,9.264878273010253906e+00,9.705790519714355469e+00,9.810477256774902344e+00,9.706740379333496094e+00,9.700586318969726562e+00,9.696708679199218750e+00,9.893066406250000000e+00,1.029918766021728516e+01,1.080303573608398438e+01
4.689999999999999858e+01,9.416408072727270095e+00,9.444227999999998957e+00,9.478559563636363094e+00,9.490973236363636545e+00,9.504245890909089667e+00,9.372045818181817367e+00,9.128205818181816866e+00,8.979546545454544670e+00,8.982982472727270462e+00,9.045327927272724722e+00,8.839061454545420915e+00,8.986252145454502127e+00,9.577785818181808963e+00,9.489781745454518358e+00,1.047082210909088573e+01,1.106332559999998111e+01,1.114950087272726620e+01,1.241636050909081845e+01,1.245612305454544000e+01,1.219258189090903777e+01,9.472540855407714844e+00,9.555103302001953125e+00,9.412458419799804688e+00,9.309380531311035156e+00,9.490659713745117188e+00,9.551195144653320312e+00,9.505817413330078125e+00,9.382143974304199219e+00,9.278372764587402344e+00,9.234394073486328125e+00,8.859313011169433594e+00,9.350053787231445312e+00,9.779243469238281250e+00,9.874267578125000000e+00,9.762904167175292969e+00,9.750143051147460938e+00,9.742932319641113281e+00,9.937429428100585938e+00,1.034182167053222656e+01,1.084409618377685547e+01,9.472540855407714844e+00,9.555103302001953125e+00,9.412458419799804688e+00,9.309380531311035156e+00,9.490659713745117188e+00,9.551195144653320312e+00,9.505817413330078125e+00,9.382143974304199219e+00,9.278372764587402344e+00,9.234394073486328125e+00,8.859313011169433594e+00,9.350053787231445312e+00,9.779243469238281250e+00,9.874267578125000000e+00,9.762904167175292969e+00,9.750143051147460938e+00,9.742932319641113281e+00,9.937429428100585938e+00,1.034182167053222656e+01,1.084409618377685547e+01
4.700000000000000000e+01,9.417738109090908694e+00,9.448689163636361243e+00,9.480471490909089027e+00,9.492469527272726637e+00,9.501724363636363080e+00,9.347523272727272570e+00,9.103156799999997162e+00,8.977773163636360465e+00,8.986030472727270180e+00,9.052005818181816821e+00,8.839199999999978630e+00,9.073203272727216273e+00,9.477090981818189874e+00,9.603167345454492576e+00,1.049553861818180067e+01,1.112140385454542724e+01,1.117363549090905650e+01,1.247549170909085703e+01,1.244875243636361617e+01,1.220751709090900050e+01,9.466382980346679688e+00,9.544546127319335938e+00,9.400928497314453125e+00,9.297466278076171875e+00,9.478384971618652344e+00,9.538337707519531250e+00,9.492820739746093750e+00,9.368946075439453125e+00,9.264916419982910156e+00,9.220903396606445312e+00,8.953632354736328125e+00,9.424949645996093750e+00,9.838832855224609375e+00,9.921718597412109375e+00,9.801336288452148438e+00,9.781316757202148438e+00,9.770997047424316406e+00,9.964841842651367188e+00,1.036906433105468750e+01,1.087146186828613281e+01,9.466382980346679688e+00,9.544546127319335938e+00,9.400928497314453125e+00,9.297466278076171875e+00,9.478384971618652344e+00,9.538337707519531250e+00,9.492820739746093750e+00,9.368946075439453125e+00,9.264916419982910156e+00,9.220903396606445312e+00,8.953632354736328125e+00,9.424949645996093750e+00,9.838832855224609375e+00,9.921718597412109375e+00,9.801336288452148438e+00,9.781316757202148438e+00,9.770997047424316406e+00,9.964841842651367188e+00,1.036906433105468750e+01,1.087146186828613281e+01
4.710000000000000142e+01,9.419095854545451729e+00,9.453178036363635073e+00,9.481912363636363139e+00,9.493938109090908739e+00,9.495905454545452429e+00,9.323444072727269827e+00,9.079936581818181196e+00,8.977994836363633269e+00,8.990685599999999056e+00,9.058240363636361536e+00,8.838922909090914715e+00,9.184760072727241820e+00,9.371353090909085637e+00,9.730241236363598389e+00,1.052177912727273323e+01,1.115058152727267071e+01,1.123262814545451960e+01,1.249965403636356776e+01,1.243312450909093769e+01,1.225370814545448894e+01,9.459668159484863281e+00,9.533842086791992188e+00,9.389682769775390625e+00,9.286390304565429688e+00,9.467286109924316406e+00,9.526885032653808594e+00,9.481311798095703125e+00,9.357256889343261719e+00,9.252923011779785156e+00,9.208678245544433594e+00,9.041509628295898438e+00,9.496067047119140625e+00,9.897130012512207031e+00,9.970162391662597656e+00,9.842784881591796875e+00,9.817007064819335938e+00,9.804161071777343750e+00,9.997446060180664062e+00,1.040140628814697266e+01,1.090336990356445312e+01,9.459668159484863281e+00,9.533842086791992188e+00,9.389682769775390625e+00,9.286390304565429688e+00,9.467286109924316406e+00,9.526885032653808594e+00,9.481311798095703125e+00,9.357256889343261719e+00,9.252923011779785156e+00,9.208678245544433594e+00,9.041509628295898438e+00,9.496067047119140625e+00,9.897130012512207031e+00,9.970162391662597656e+00,9.842784881591796875e+00,9.817007064819335938e+00,9.804161071777343750e+00,9.997446060180664062e+00,1.040140628814697266e+01,1.090336990356445312e+01
4.720000000000000284e+01,9.420287345454543271e+00,9.457639199999999136e+00,9.483325527272725708e+00,9.495434399999998831e+00,9.488479418181817948e+00,9.299863636363634001e+00,9.059542690909088591e+00,8.978576727272725932e+00,8.996643054545453211e+00,9.063283418181814710e+00,8.838285599999966990e+00,9.313635054545450487e+00,9.276920509090905043e+00,9.852743127272686863e+00,1.056517156363637255e+01,1.115770276363635283e+01,1.133465301818176840e+01,1.250336705454540898e+01,1.240868509090910798e+01,1.232525301818181696e+01,9.453982353210449219e+00,9.525249481201171875e+00,9.380980491638183594e+00,9.278113365173339844e+00,9.459265708923339844e+00,9.518808364868164062e+00,9.473377227783203125e+00,9.349334716796875000e+00,9.244881629943847656e+00,9.200491905212402344e+00,9.117728233337402344e+00,9.560767173767089844e+00,9.953592300415039062e+00,1.002064895629882812e+01,9.889314651489257812e+00,9.860351562500000000e+00,9.846547126770019531e+00,1.003994846343994141e+01,1.044388771057128906e+01,1.094527626037597656e+01,9.453982353210449219e+00,9.525249481201171875e+00,9.380980491638183594e+00,9.278113365173339844e+00,9.459265708923339844e+00,9.518808364868164062e+00,9.473377227783203125e+00,9.349334716796875000e+00,9.244881629943847656e+00,9.200491905212402344e+00,9.117728233337402344e+00,9.560767173767089844e+00,9.953592300415039062e+00,1.002064895629882812e+01,9.889314651489257812e+00,9.860351562500000000e+00,9.846547126770019531e+00,1.003994846343994141e+01,1.044388771057128906e+01,1.094527626037597656e+01
4.729999999999999716e+01,9.421617381818180093e+00,9.462322036363636002e+00,9.484295345454544446e+00,9.496958399999996914e+00,9.478725818181816365e+00,9.275535054545452240e+00,9.041476363636361313e+00,8.978549018181816166e+00,9.003182400000000030e+00,9.067412072727270456e+00,8.837648290909079662e+00,9.446389309090873709e+00,9.211166836363652521e+00,9.957123272727235630e+00,1.062347149090909681e+01,1.115540290909088839e+01,1.147566458181812976e+01,1.249976487272724590e+01,1.237953512727271210e+01,1.241519672727275392e+01,9.450350761413574219e+00,9.519668579101562500e+00,9.375115394592285156e+00,9.272319793701171875e+00,9.453584671020507812e+00,9.513059616088867188e+00,9.467760086059570312e+00,9.343779563903808594e+00,9.239339828491210938e+00,9.195039749145507812e+00,9.173299789428710938e+00,9.607357025146484375e+00,9.993623733520507812e+00,1.005571937561035156e+01,9.920862197875976562e+00,9.889322280883789062e+00,9.875045776367187500e+00,1.006896114349365234e+01,1.047336006164550781e+01,1.097503185272216797e+01,9.450350761413574219e+00,9.519668579101562500e+00,9.375115394592285156e+00,9.272319793701171875e+00,9.453584671020507812e+00,9.513059616088867188e+00,9.467760086059570312e+00,9.343779563903808594e+00,9.239339828491210938e+00,9.195039749145507812e+00,9.173299789428710938e+00,9.607357025146484375e+00,9.993623733520507812e+00,1.005571937561035156e+01,9.920862197875976562e+00,9.889322280883789062e+00,9.875045776367187500e+00,1.006896114349365234e+01,1.047336006164550781e+01,1.097503185272216797e+01
4.739999999999999858e+01,9.423889527272725886e+00,9.467337381818179409e+00,9.485708509090908791e+00,9.498510109090908315e+00,9.466644654545453008e+00,9.251151054545452723e+00,9.025626763636362071e+00,8.978355054545451353e+00,9.009943418181816099e+00,9.070903418181815780e+00,8.839532509090858525e+00,9.566314254545430273e+00,9.186644290909075750e+00,1.004745490909089867e+01,1.068498567272726874e+01,1.115254887272725526e+01,1.164383105454540868e+01,1.249292072727269876e+01,1.234833469090906988e+01,1.252096232727271108e+01,9.447897911071777344e+00,9.515723228454589844e+00,9.370759963989257812e+00,9.267768859863281250e+00,9.448998451232910156e+00,9.508306503295898438e+00,9.463095664978027344e+00,9.339159011840820312e+00,9.234737396240234375e+00,9.190555572509765625e+00,9.204479217529296875e+00,9.631780624389648438e+00,1.001343727111816406e+01,1.007213211059570312e+01,9.934998512268066406e+00,9.902155876159667969e+00,9.888497352600097656e+00,1.008394336700439453e+01,1.048979949951171875e+01,1.099284076690673828e+01,9.447897911071777344e+00,9.515723228454589844e+00,9.370759963989257812e+00,9.267768859863281250e+00,9.448998451232910156e+00,9.508306503295898438e+00,9.463095664978027344e+00,9.339159011840820312e+00,9.234737396240234375e+00,9.190555572509765625e+00,9.204479217529296875e+00,9.631780624389648438e+00,1.001343727111816406e+01,1.007213211059570312e+01,9.934998512268066406e+00,9.902155876159667969e+00,9.888497352600097656e+00,1.008394336700439453e+01,1.048979949951171875e+01,1.099284076690673828e+01
4.750000000000000000e+01,9.427353163636361444e+00,9.471410618181815622e+00,9.486650618181817762e+00,9.500034109090908174e+00,9.452623854545453952e+00,9.226739345454545216e+00,9.011993890909089089e+00,8.978549018181816166e+00,9.017064654545452029e+00,9.074616436363633909e+00,8.846653745454483797e+00,9.656673599999953339e+00,9.205098545454500680e+00,1.014016952727269505e+01,1.074511439999999851e+01,1.115210552727269544e+01,1.182468829090903384e+01,1.248344421818183747e+01,1.231428021818177676e+01,1.264617970909089628e+01,9.446165084838867188e+00,9.512828826904296875e+00,9.367418289184570312e+00,9.263983726501464844e+00,9.445059776306152344e+00,9.504136085510253906e+00,9.458979606628417969e+00,9.335087776184082031e+00,9.230691909790039062e+00,9.186628341674804688e+00,9.215497016906738281e+00,9.638927459716796875e+00,1.001867485046386719e+01,1.007631397247314453e+01,9.938899993896484375e+00,9.906595230102539062e+00,9.895001411437988281e+00,1.009316921234130859e+01,1.050151824951171875e+01,1.100679492950439453e+01,9.446165084838867188e+00,9.512828826904296875e+00,9.367418289184570312e+00,9.263983726501464844e+00,9.445059776306152344e+00,9.504136085510253906e+00,9.458979606628417969e+00,9.335087776184082031e+00,9.230691909790039062e+00,9.186628341674804688e+00,9.215497016906738281e+00,9.638927459716796875e+00,1.001867485046386719e+01,1.007631397247314453e+01,9.938899993896484375e+00,9.906595230102539062e+00,9.895001411437988281e+00,1.009316921234130859e+01,1.050151824951171875e+01,1.100679492950439453e+01
4.760000000000000142e+01,9.431758909090907750e+00,9.473821309090908471e+00,9.487620436363634724e+00,9.501474981818180510e+00,9.435804436363634196e+00,9.202383054545453689e+00,9.000550036363634376e+00,8.979103199999999063e+00,9.024213599999997726e+00,9.078883636363634935e+00,8.861367272727250111e+00,9.704166981818159954e+00,9.254503854545369279e+00,1.024352443636358601e+01,1.081150538181818277e+01,1.115213323636360165e+01,1.200540698181811194e+01,1.247227745454548042e+01,1.227670669090906586e+01,1.279292705454540524e+01,9.444910049438476562e+00,9.507144927978515625e+00,9.359838485717773438e+00,9.255584716796875000e+00,9.435549736022949219e+00,9.492837905883789062e+00,9.446100234985351562e+00,9.320323944091796875e+00,9.213644027709960938e+00,9.167129516601562500e+00,9.202917098999023438e+00,9.610226631164550781e+00,9.977683067321777344e+00,1.002694320678710938e+01,9.886157035827636719e+00,9.850857734680175781e+00,9.837100028991699219e+00,1.003755187988281250e+01,1.045055961608886719e+01,1.095971488952636719e+01,9.444910049438476562e+00,9.507144927978515625e+00,9.359838485717773438e+00,9.255584716796875000e+00,9.435549736022949219e+00,9.492837905883789062e+00,9.446100234985351562e+00,9.320323944091796875e+00,9.213644027709960938e+00,9.167129516601562500e+00,9.202917098999023438e+00,9.610226631164550781e+00,9.977683067321777344e+00,1.002694320678710938e+01,9.886157035827636719e+00,9.850857734680175781e+00,9.837100028991699219e+00,1.003755187988281250e+01,1.045055961608886719e+01,1.095971488952636719e+01
4.770000000000000284e+01,9.436303199999999336e+00,9.475289890909088797e+00,9.489033599999999069e+00,9.502832727272727098e+00,9.416740581818180189e+00,9.178026763636362162e+00,8.991295199999997934e+00,8.980073018181816025e+00,9.031362545454543422e+00,9.083150836363635960e+00,8.886166909090871258e+00,9.703723636363630334e+00,9.320506909090855885e+00,1.034529992727264869e+01,1.089205570909089360e+01,1.114975025454543633e+01,1.217346261818172515e+01,1.246365992727278638e+01,1.223763687272725775e+01,1.295399999999997220e+01,9.446724891662597656e+00,9.509065628051757812e+00,9.362558364868164062e+00,9.257603645324707031e+00,9.437654495239257812e+00,9.494689941406250000e+00,9.448431015014648438e+00,9.323006629943847656e+00,9.216176986694335938e+00,9.168877601623535156e+00,9.206115722656250000e+00,9.621366500854492188e+00,1.000127792358398438e+01,1.006416320800781250e+01,9.937600135803222656e+00,9.916986465454101562e+00,9.917143821716308594e+00,1.013020515441894531e+01,1.055337333679199219e+01,1.106898880004882812e+01,9.446724891662597656e+00,9.509065628051757812e+00,9.362558364868164062e+00,9.257603645324707031e+00,9.437654495239257812e+00,9.494689941406250000e+00,9.448431015014648438e+00,9.323006629943847656e+00,9.216176986694335938e+00,9.168877601623535156e+00,9.206115722656250000e+00,9.621366500854492188e+00,1.000127792358398438e+01,1.006416320800781250e+01,9.937600135803222656e+00,9.916986465454101562e+00,9.917143821716308594e+00,1.013020515441894531e+01,1.055337333679199219e+01,1.106898880004882812e+01
4.779999999999999716e+01,9.440265599999998258e+00,9.476647636363635385e+00,9.489975709090908040e+00,9.503885672727271583e+00,9.395404581818180390e+00,9.153476509090907598e+00,8.984229381818181537e+00,8.981236799999997800e+00,9.038483781818181129e+00,9.087473454545452967e+00,8.925458399999973480e+00,9.658225309090912702e+00,9.397371927272695658e+00,1.042443709090904136e+01,1.098163919999997162e+01,1.114636974545452297e+01,1.231439105454537319e+01,1.245939272727271785e+01,1.220590996363634417e+01,1.311493439999997790e+01,9.448348999023437500e+00,9.510057449340820312e+00,9.364610671997070312e+00,9.259980201721191406e+00,9.440591812133789062e+00,9.497561454772949219e+00,9.451938629150390625e+00,9.326738357543945312e+00,9.219423294067382812e+00,9.170855522155761719e+00,9.199448585510253906e+00,9.612634658813476562e+00,9.996876716613769531e+00,1.006760978698730469e+01,9.951817512512207031e+00,9.943489074707031250e+00,9.956398963928222656e+00,1.018276786804199219e+01,1.061765670776367188e+01,1.114149188995361328e+01,9.448348999023437500e+00,9.510057449340820312e+00,9.364610671997070312e+00,9.259980201721191406e+00,9.440591812133789062e+00,9.497561454772949219e+00,9.451938629150390625e+00,9.326738357543945312e+00,9.219423294067382812e+00,9.170855522155761719e+00,9.199448585510253906e+00,9.612634658813476562e+00,9.996876716613769531e+00,1.006760978698730469e+01,9.951817512512207031e+00,9.943489074707031250e+00,9.956398963928222656e+00,1.018276786804199219e+01,1.061765670776367188e+01,1.114149188995361328e+01
4.789999999999999858e+01,9.444227999999998957e+00,9.478559563636363094e+00,9.490973236363636545e+00,9.504245890909089667e+00,9.372045818181817367e+00,9.128205818181816866e+00,8.979546545454544670e+00,8.982982472727270462e+00,9.045327927272724722e+00,9.091851490909089506e+00,8.986252145454502127e+00,9.577785818181808963e+00,9.489781745454518358e+00,1.047082210909088573e+01,1.106332559999998111e+01,1.114950087272726620e+01,1.241636050909081845e+01,1.245612305454544000e+01,1.219258189090903777e+01,1.326060109090902550e+01,9.450229644775390625e+00,9.513753890991210938e+00,9.369562149047851562e+00,9.266289710998535156e+00,9.447863578796386719e+00,9.505487442016601562e+00,9.460330009460449219e+00,9.335556983947753906e+00,9.228631973266601562e+00,9.180114746093750000e+00,9.213563919067382812e+00,9.642418861389160156e+00,1.004152488708496094e+01,1.012433815002441406e+01,1.001793670654296875e+01,1.001726531982421875e+01,1.003495121002197266e+01,1.026280593872070312e+01,1.069724655151367188e+01,1.121890163421630859e+01,9.450229644775390625e+00,9.513753890991210938e+00,9.369562149047851562e+00,9.266289710998535156e+00,9.447863578796386719e+00,9.505487442016601562e+00,9.460330009460449219e+00,9.335556983947753906e+00,9.228631973266601562e+00,9.180114746093750000e+00,9.213563919067382812e+00,9.642418861389160156e+00,1.004152488708496094e+01,1.012433815002441406e+01,1.001793670654296875e+01,1.001726531982421875e+01,1.003495121002197266e+01,1.026280593872070312e+01,1.069724655151367188e+01,1.121890163421630859e+01
4.800000000000000000e+01,9.448689163636361243e+00,9.480471490909089027e+00,9.492469527272726637e+00,9.501724363636363080e+00,9.347523272727272570e+00,9.103156799999997162e+00,8.977773163636360465e+00,8.986030472727270180e+00,9.052005818181816821e+00,9.096728290909089409e+00,9.073203272727216273e+00,9.477090981818189874e+00,9.603167345454492576e+00,1.049553861818180067e+01,1.112140385454542724e+01,1.117363549090905650e+01,1.247549170909085703e+01,1.244875243636361617e+01,1.220751709090900050e+01,1.338634494545445008e+01,9.452580451965332031e+00,9.518702507019042969e+00,9.373089790344238281e+00,9.266324996948242188e+00,9.446827888488769531e+00,9.504811286926269531e+00,9.460636138916015625e+00,9.337606430053710938e+00,9.233283042907714844e+00,9.188652992248535156e+00,9.218641281127929688e+00,9.652600288391113281e+00,1.005500984191894531e+01,1.013870811462402344e+01,1.002976799011230469e+01,1.002939605712890625e+01,1.005191898345947266e+01,1.028361415863037109e+01,1.072063064575195312e+01,1.124761486053466797e+01,9.452580451965332031e+00,9.518702507019042969e+00,9.373089790344238281e+00,9.266324996948242188e+00,9.446827888488769531e+00,9.504811286926269531e+00,9.460636138916015625e+00,9.337606430053710938e+00,9.233283042907714844e+00,9.188652992248535156e+00,9.218641281127929688e+00,9.652600288391113281e+00,1.005500984191894531e+01,1.013870811462402344e+01,1.002976799011230469e+01,1.002939605712890625e+01,1.005191898345947266e+01,1.028361415863037109e+01,1.072063064575195312e+01,1.124761486053466797e+01
4.810000000000000142e+01,9.453178036363635073e+00,9.481912363636363139e+00,9.493938109090908739e+00,9.495905454545452429e+00,9.323444072727269827e+00,9.079936581818181196e+00,8.977994836363633269e+00,8.990685599999999056e+00,9.058240363636361536e+00,9.101632799999999079e+00,9.184760072727241820e+00,9.371353090909085637e+00,9.730241236363598389e+00,1.052177912727273323e+01,1.115058152727267071e+01,1.123262814545451960e+01,1.249965403636356776e+01,1.243312450909093769e+01,1.225370814545448894e+01,1.349923178181803607e+01,9.453922271728515625e+00,9.519347190856933594e+00,9.372828483581542969e+00,9.266244888305664062e+00,9.446526527404785156e+00,9.504051208496093750e+00,9.459527969360351562e+00,9.336050033569335938e+00,9.231384277343750000e+00,9.186696052551269531e+00,9.210518836975097656e+00,9.636781692504882812e+00,1.003204536437988281e+01,1.010894870758056641e+01,9.994285583496093750e+00,9.989233970642089844e+00,1.000882530212402344e+01,1.023961162567138672e+01,1.067694091796875000e+01,1.120575332641601562e+01,9.453922271728515625e+00,9.519347190856933594e+00,9.372828483581542969e+00,9.266244888305664062e+00,9.446526527404785156e+00,9.504051208496093750e+00,9.459527969360351562e+00,9.336050033569335938e+00,9.231384277343750000e+00,9.186696052551269531e+00,9.210518836975097656e+00,9.636781692504882812e+00,1.003204536437988281e+01,1.010894870758056641e+01,9.994285583496093750e+00,9.989233970642089844e+00,1.000882530212402344e+01,1.023961162567138672e+01,1.067694091796875000e+01,1.120575332641601562e+01
4.820000000000000284e+01,9.457639199999999136e+00,9.483325527272725708e+00,9.495434399999998831e+00,9.488479418181817948e+00,9.299863636363634001e+00,9.059542690909088591e+00,8.978576727272725932e+00,8.996643054545453211e+00,9.063283418181814710e+00,9.105789163636362815e+00,9.313635054545450487e+00,9.276920509090905043e+00,9.852743127272686863e+00,1.056517156363637255e+01,1.115770276363635283e+01,1.133465301818176840e+01,1.250336705454540898e+01,1.240868509090910798e+01,1.232525301818181696e+01,1.360128436363624260e+01,9.454768180847167969e+00,9.520462989807128906e+00,9.373930931091308594e+00,9.266443252563476562e+00,9.446502685546875000e+00,9.503814697265625000e+00,9.459592819213867188e+00,9.336499214172363281e+00,9.232122421264648438e+00,9.187657356262207031e+00,9.213849067687988281e+00,9.645970344543457031e+00,1.004937934875488281e+01,1.013437747955322266e+01,1.002754592895507812e+01,1.003097629547119141e+01,1.005935096740722656e+01,1.029801368713378906e+01,1.074165725708007812e+01,1.127522945404052734e+01,9.454768180847167969e+00,9.520462989807128906e+00,9.373930931091308594e+00,9.266443252563476562e+00,9.446502685546875000e+00,9.503814697265625000e+00,9.459592819213867188e+00,9.336499214172363281e+00,9.232122421264648438e+00,9.187657356262207031e+00,9.213849067687988281e+00,9.645970344543457031e+00,1.004937934875488281e+01,1.013437747955322266e+01,1.002754592895507812e+01,1.003097629547119141e+01,1.005935096740722656e+01,1.029801368713378906e+01,1.074165725708007812e+01,1.127522945404052734e+01
4.829999999999999716e+01,9.462322036363636002e+00,9.484295345454544446e+00,9.496958399999996914e+00,9.478725818181816365e+00,9.275535054545452240e+00,9.041476363636361313e+00,8.978549018181816166e+00,9.003182400000000030e+00,9.067412072727270456e+00,9.109308218181817907e+00,9.446389309090873709e+00,9.211166836363652521e+00,9.957123272727235630e+00,1.062347149090909681e+01,1.115540290909088839e+01,1.147566458181812976e+01,1.249976487272724590e+01,1.237953512727271210e+01,1.241519672727275392e+01,1.368532603636354850e+01,9.456267356872558594e+00,9.521457672119140625e+00,9.375011444091796875e+00,9.267715454101562500e+00,9.447871208190917969e+00,9.504893302917480469e+00,9.460767745971679688e+00,9.337595939636230469e+00,9.232856750488281250e+00,9.187792778015136719e+00,9.210340499877929688e+00,9.641263961791992188e+00,1.004683399200439453e+01,1.013548946380615234e+01,1.003392410278320312e+01,1.004352951049804688e+01,1.007852554321289062e+01,1.032445144653320312e+01,1.077477836608886719e+01,1.131361770629882812e+01,9.456267356872558594e+00,9.521457672119140625e+00,9.375011444091796875e+00,9.267715454101562500e+00,9.447871208190917969e+00,9.504893302917480469e+00,9.460767745971679688e+00,9.337595939636230469e+00,9.232856750488281250e+00,9.187792778015136719e+00,9.210340499877929688e+00,9.641263961791992188e+00,1.004683399200439453e+01,1.013548946380615234e+01,1.003392410278320312e+01,1.004352951049804688e+01,1.007852554321289062e+01,1.032445144653320312e+01,1.077477836608886719e+01,1.131361770629882812e+01
4.839999999999999858e+01,9.467337381818179409e+00,9.485708509090908791e+00,9.498510109090908315e+00,9.466644654545453008e+00,9.251151054545452723e+00,9.025626763636362071e+00,8.978355054545451353e+00,9.009943418181816099e+00,9.070903418181815780e+00,9.112189963636360801e+00,9.566314254545430273e+00,9.186644290909075750e+00,1.004745490909089867e+01,1.068498567272726874e+01,1.115254887272725526e+01,1.164383105454540868e+01,1.249292072727269876e+01,1.234833469090906988e+01,1.252096232727271108e+01,1.374309949090907423e+01,9.461964607238769531e+00,9.527671813964843750e+00,9.381541252136230469e+00,9.274639129638671875e+00,9.455146789550781250e+00,9.512166023254394531e+00,9.468346595764160156e+00,9.345260620117187500e+00,9.240339279174804688e+00,9.194852828979492188e+00,9.210924148559570312e+00,9.641060829162597656e+00,1.004867744445800781e+01,1.014078044891357422e+01,1.004408359527587891e+01,1.005973434448242188e+01,1.010116481781005859e+01,1.035410308837890625e+01,1.081091690063476562e+01,1.135500526428222656e+01,9.461964607238769531e+00,9.527671813964843750e+00,9.381541252136230469e+00,9.274639129638671875e+00,9.455146789550781250e+00,9.512166023254394531e+00,9.468346595764160156e+00,9.345260620117187500e+00,9.240339279174804688e+00,9.194852828979492188e+00,9.210924148559570312e+00,9.641060829162597656e+00,1.004867744445800781e+01,1.014078044891357422e+01,1.004408359527587891e+01,1.005973434448242188e+01,1.010116481781005859e+01,1.035410308837890625e+01,1.081091690063476562e+01,1.135500526428222656e+01
4.850000000000000000e+01,9.471410618181815622e+00,9.486650618181817762e+00,9.500034109090908174e+00,9.452623854545453952e+00,9.226739345454545216e+00,9.011993890909089089e+00,8.978549018181816166e+00,9.017064654545452029e+00,9.074616436363633909e+00,9.114434399999998604e+00,9.656673599999953339e+00,9.205098545454500680e+00,1.014016952727269505e+01,1.074511439999999851e+01,1.115210552727269544e+01,1.182468829090903384e+01,1.248344421818183747e+01,1.231428021818177676e+01,1.264617970909089628e+01,1.377709854545449275e+01,9.472408294677734375e+00,9.539641380310058594e+00,9.394039154052734375e+00,9.287751197814941406e+00,9.468847274780273438e+00,9.526075363159179688e+00,9.482621192932128906e+00,9.359637260437011719e+00,9.254553794860839844e+00,9.208611488342285156e+00,9.219745635986328125e+00,9.650562286376953125e+00,1.006070613861083984e+01,1.015625572204589844e+01,1.006401824951171875e+01,1.008519744873046875e+01,1.013195610046386719e+01,1.039054107666015625e+01,1.085258388519287109e+01,1.140072345733642578e+01,9.472408294677734375e+00,9.539641380310058594e+00,9.394039154052734375e+00,9.287751197814941406e+00,9.468847274780273438e+00,9.526075363159179688e+00,9.482621192932128906e+00,9.359637260437011719e+00,9.254553794860839844e+00,9.208611488342285156e+00,9.219745635986328125e+00,9.650562286376953125e+00,1.006070613861083984e+01,1.015625572204589844e+01,1.006401824951171875e+01,1.008519744873046875e+01,1.013195610046386719e+01,1.039054107666015625e+01,1.085258388519287109e+01,1.140072345733642578e+01
4.860000000000000142e+01,9.473821309090908471e+00,9.487620436363634724e+00,9.501474981818180510e+00,9.435804436363634196e+00,9.202383054545453689e+00,9.000550036363634376e+00,8.979103199999999063e+00,9.024213599999997726e+00,9.078883636363634935e+00,9.116013818181816220e+00,9.704166981818159954e+00,9.254503854545369279e+00,1.024352443636358601e+01,1.081150538181818277e+01,1.115213323636360165e+01,1.200540698181811194e+01,1.247227745454548042e+01,1.227670669090906586e+01,1.279292705454540524e+01,1.380538952727271251e+01,9.485651016235351562e+00,9.555313110351562500e+00,9.410599708557128906e+00,9.304520606994628906e+00,9.486261367797851562e+00,9.543838500976562500e+00,9.501049041748046875e+00,9.378505706787109375e+00,9.273554801940917969e+00,9.227334022521972656e+00,9.240513801574707031e+00,9.676339149475097656e+00,1.009355068206787109e+01,1.019675827026367188e+01,1.011253929138183594e+01,1.014294719696044922e+01,1.019839763641357422e+01,1.046504116058349609e+01,1.093384361267089844e+01,1.148680591583251953e+01,9.485651016235351562e+00,9.555313110351562500e+00,9.410599708557128906e+00,9.304520606994628906e+00,9.486261367797851562e+00,9.543838500976562500e+00,9.501049041748046875e+00,9.378505706787109375e+00,9.273554801940917969e+00,9.227334022521972656e+00,9.240513801574707031e+00,9.676339149475097656e+00,1.009355068206787109e+01,1.019675827026367188e+01,1.011253929138183594e+01,1.014294719696044922e+01,1.019839763641357422e+01,1.046504116058349609e+01,1.093384361267089844e+01,1.148680591583251953e+01
4.870000000000000284e+01,9.475289890909088797e+00,9.489033599999999069e+00,9.502832727272727098e+00,9.416740581818180189e+00,9.178026763636362162e+00,8.991295199999997934e+00,8.980073018181816025e+00,9.031362545454543422e+00,9.083150836363635960e+00,9.116374036363636080e+00,9.703723636363630334e+00,9.320506909090855885e+00,1.034529992727264869e+01,1.089205570909089360e+01,1.114975025454543633e+01,1.217346261818172515e+01,1.246365992727278638e+01,1.223763687272725775e+01,1.295399999999997220e+01,1.384764589090909581e+01,9.497537612915039062e+00,9.569765090942382812e+00,9.426357269287109375e+00,9.319751739501953125e+00,9.501989364624023438e+00,9.559849739074707031e+00,9.518035888671875000e+00,9.396338462829589844e+00,9.291806221008300781e+00,9.245397567749023438e+00,9.275800704956054688e+00,9.722825050354003906e+00,1.015463066101074219e+01,1.027281188964843750e+01,1.020325565338134766e+01,1.024947738647460938e+01,1.031982231140136719e+01,1.059928321838378906e+01,1.107803726196289062e+01,1.163748264312744141e+01,9.497537612915039062e+00,9.569765090942382812e+00,9.426357269287109375e+00,9.319751739501953125e+00,9.501989364624023438e+00,9.559849739074707031e+00,9.518035888671875000e+00,9.396338462829589844e+00,9.291806221008300781e+00,9.245397567749023438e+00,9.275800704956054688e+00,9.722825050354003906e+00,1.015463066101074219e+01,1.027281188964843750e+01,1.020325565338134766e+01,1.024947738647460938e+01,1.031982231140136719e+01,1.059928321838378906e+01,1.107803726196289062e+01,1.163748264312744141e+01
4.879999999999999716e+01,9.476647636363635385e+00,9.489975709090908040e+00,9.503885672727271583e+00,9.395404581818180390e+00,9.153476509090907598e+00,8.984229381818181537e+00,8.981236799999997800e+00,9.038483781818181129e+00,9.087473454545452967e+00,9.116152363636361500e+00,9.658225309090912702e+00,9.397371927272695658e+00,1.042443709090904136e+01,1.098163919999997162e+01,1.114636974545452297e+01,1.231439105454537319e+01,1.245939272727271785e+01,1.220590996363634417e+01,1.311493439999997790e+01,1.391650298181822798e+01,9.504879951477050781e+00,9.578948020935058594e+00,9.437091827392578125e+00,9.329430580139160156e+00,9.511981010437011719e+00,9.569940567016601562e+00,9.529235839843750000e+00,9.408596992492675781e+00,9.304569244384765625e+00,9.257886886596679688e+00,9.326411247253417969e+00,9.787803649902343750e+00,1.023891067504882812e+01,1.037691307067871094e+01,1.032669162750244141e+01,1.039323043823242188e+01,1.048285865783691406e+01,1.077858352661132812e+01,1.126956939697265625e+01,1.183647251129150391e+01,9.504879951477050781e+00,9.578948020935058594e+00,9.437091827392578125e+00,9.329430580139160156e+00,9.511981010437011719e+00,9.569940567016601562e+00,9.529235839843750000e+00,9.408596992492675781e+00,9.304569244384765625e+00,9.257886886596679688e+00,9.326411247253417969e+00,9.787803649902343750e+00,1.023891067504882812e+01,1.037691307067871094e+01,1.032669162750244141e+01,1.039323043823242188e+01,1.048285865783691406e+01,1.077858352661132812e+01,1.126956939697265625e+01,1.183647251129150391e+01
4.889999999999999858e+01,9.478559563636363094e+00,9.490973236363636545e+00,9.504245890909089667e+00,9.372045818181817367e+00,9.128205818181816866e+00,8.979546545454544670e+00,8.982982472727270462e+00,9.045327927272724722e+00,9.091851490909089506e+00,9.115265672727272062e+00,9.577785818181808963e+00,9.489781745454518358e+00,1.047082210909088573e+01,1.106332559999998111e+01,1.114950087272726620e+01,1.241636050909081845e+01,1.245612305454544000e+01,1.219258189090903777e+01,1.326060109090902550e+01,1.401819534545457202e+01,9.510532379150390625e+00,9.585826873779296875e+00,9.445723533630371094e+00,9.337165832519531250e+00,9.520087242126464844e+00,9.578031539916992188e+00,9.538446426391601562e+00,9.418806076049804688e+00,9.315079689025878906e+00,9.267757415771484375e+00,9.395997047424316406e+00,9.870248794555664062e+00,1.034038162231445312e+01,1.049865245819091797e+01,1.046889877319335938e+01,1.055694580078125000e+01,1.066706562042236328e+01,1.098037719726562500e+01,1.148465251922607422e+01,1.205942535400390625e+01,9.510532379150390625e+00,9.585826873779296875e+00,9.445723533630371094e+00,9.337165832519531250e+00,9.520087242126464844e+00,9.578031539916992188e+00,9.538446426391601562e+00,9.418806076049804688e+00,9.315079689025878906e+00,9.267757415771484375e+00,9.395997047424316406e+00,9.870248794555664062e+00,1.034038162231445312e+01,1.049865245819091797e+01,1.046889877319335938e+01,1.055694580078125000e+01,1.066706562042236328e+01,1.098037719726562500e+01,1.148465251922607422e+01,1.205942535400390625e+01
4.900000000000000000e+01,9.480471490909089027e+00,9.492469527272726637e+00,9.501724363636363080e+00,9.347523272727272570e+00,9.103156799999997162e+00,8.977773163636360465e+00,8.986030472727270180e+00,9.052005818181816821e+00,9.096728290909089409e+00,9.114129600000000053e+00,9.477090981818189874e+00,9.603167345454492576e+00,1.049553861818180067e+01,1.112140385454542724e+01,1.117363549090905650e+01,1.247549170909085703e+01,1.244875243636361617e+01,1.220751709090900050e+01,1.338634494545445008e+01,1.415000749090910759e+01,9.516395568847656250e+00,9.592048645019531250e+00,9.453708648681640625e+00,9.345117568969726562e+00,9.528619766235351562e+00,9.586440086364746094e+00,9.547824859619140625e+00,9.428823471069335938e+00,9.324892997741699219e+00,9.276350975036621094e+00,9.483129501342773438e+00,9.961727142333984375e+00,1.044362926483154297e+01,1.061658668518066406e+01,1.060367012023925781e+01,1.071018695831298828e+01,1.083847904205322266e+01,1.116870784759521484e+01,1.168652725219726562e+01,1.226976203918457031e+01,9.516395568847656250e+00,9.592048645019531250e+00,9.453708648681640625e+00,9.345117568969726562e+00,9.528619766235351562e+00,9.586440086364746094e+00,9.547824859619140625e+00,9.428823471069335938e+00,9.324892997741699219e+00,9.276350975036621094e+00,9.483129501342773438e+00,9.961727142333984375e+00,1.044362926483154297e+01,1.061658668518066406e+01,1.060367012023925781e+01,1.071018695831298828e+01,1.083847904205322266e+01,1.116870784759521484e+01,1.168652725219726562e+01,1.226976203918457031e+01
4.910000000000000142e+01,9.481912363636363139e+00,9.493938109090908739e+00,9.495905454545452429e+00,9.323444072727269827e+00,9.079936581818181196e+00,8.977994836363633269e+00,8.990685599999999056e+00,9.058240363636361536e+00,9.101632799999999079e+00,9.112328509090907858e+00,9.371353090909085637e+00,9.730241236363598389e+00,1.052177912727273323e+01,1.115058152727267071e+01,1.123262814545451960e+01,1.249965403636356776e+01,1.243312450909093769e+01,1.225370814545448894e+01,1.349923178181803607e+01,1.430689636363631578e+01,9.518362045288085938e+00,9.591046333312988281e+00,9.457446098327636719e+00,9.352907180786132812e+00,9.539414405822753906e+00,9.597416877746582031e+00,9.559249877929687500e+00,9.439081192016601562e+00,9.331473350524902344e+00,9.275621414184570312e+00,9.593827247619628906e+00,1.007615852355957031e+01,1.057416343688964844e+01,1.077073669433593750e+01,1.078832244873046875e+01,1.092285060882568359e+01,1.107111835479736328e+01,1.141901969909667969e+01,1.195047950744628906e+01,1.253355216979980469e+01,9.518362045288085938e+00,9.591046333312988281e+00,9.457446098327636719e+00,9.352907180786132812e+00,9.539414405822753906e+00,9.597416877746582031e+00,9.559249877929687500e+00,9.439081192016601562e+00,9.331473350524902344e+00,9.275621414184570312e+00,9.593827247619628906e+00,1.007615852355957031e+01,1.057416343688964844e+01,1.077073669433593750e+01,1.078832244873046875e+01,1.092285060882568359e+01,1.107111835479736328e+01,1.141901969909667969e+01,1.195047950744628906e+01,1.253355216979980469e+01
4.920000000000000284e+01,9.483325527272725708e+00,9.495434399999998831e+00,9.488479418181817948e+00,9.299863636363634001e+00,9.059542690909088591e+00,8.978576727272725932e+00,8.996643054545453211e+00,9.063283418181814710e+00,9.105789163636362815e+00,9.109834690909089261e+00,9.276920509090905043e+00,9.852743127272686863e+00,1.056517156363637255e+01,1.115770276363635283e+01,1.133465301818176840e+01,1.250336705454540898e+01,1.240868509090910798e+01,1.232525301818181696e+01,1.360128436363624260e+01,1.448381890909078962e+01,9.518740653991699219e+00,9.589302062988281250e+00,9.455891609191894531e+00,9.353285789489746094e+00,9.540647506713867188e+00,9.598511695861816406e+00,9.559756278991699219e+00,9.438506126403808594e+00,9.329492568969726562e+00,9.271778106689453125e+00,9.709887504577636719e+00,1.017908000946044922e+01,1.066486358642578125e+01,1.085098075866699219e+01,1.086062908172607422e+01,1.098648643493652344e+01,1.112545585632324219e+01,1.146579837799072266e+01,1.199117279052734375e+01,1.256751823425292969e+01,9.518740653991699219e+00,9.589302062988281250e+00,9.455891609191894531e+00,9.353285789489746094e+00,9.540647506713867188e+00,9.598511695861816406e+00,9.559756278991699219e+00,9.438506126403808594e+00,9.329492568969726562e+00,9.271778106689453125e+00,9.709887504577636719e+00,1.017908000946044922e+01,1.066486358642578125e+01,1.085098075866699219e+01,1.086062908172607422e+01,1.098648643493652344e+01,1.112545585632324219e+01,1.146579837799072266e+01,1.199117279052734375e+01,1.256751823425292969e+01
4.929999999999999716e+01,9.484295345454544446e+00,9.496958399999996914e+00,9.478725818181816365e+00,9.275535054545452240e+00,9.041476363636361313e+00,8.978549018181816166e+00,9.003182400000000030e+00,9.067412072727270456e+00,9.109308218181817907e+00,9.106952945454544590e+00,9.211166836363652521e+00,9.957123272727235630e+00,1.062347149090909681e+01,1.115540290909088839e+01,1.147566458181812976e+01,1.249976487272724590e+01,1.237953512727271210e+01,1.241519672727275392e+01,1.368532603636354850e+01,1.466816749090897609e+01,9.517009735107421875e+00,9.585220336914062500e+00,9.451314926147460938e+00,9.349563598632812500e+00,9.537145614624023438e+00,9.594684600830078125e+00,9.555557250976562500e+00,9.433709144592285156e+00,9.323999404907226562e+00,9.265625000000000000e+00,9.826017379760742188e+00,1.028000354766845703e+01,1.075242424011230469e+01,1.092721557617187500e+01,1.092813110351562500e+01,1.104601383209228516e+01,1.117872619628906250e+01,1.151497745513916016e+01,1.203741073608398438e+01,1.261116504669189453e+01,9.517009735107421875e+00,9.585220336914062500e+00,9.451314926147460938e+00,9.349563598632812500e+00,9.537145614624023438e+00,9.594684600830078125e+00,9.555557250976562500e+00,9.433709144592285156e+00,9.323999404907226562e+00,9.265625000000000000e+00,9.826017379760742188e+00,1.028000354766845703e+01,1.075242424011230469e+01,1.092721557617187500e+01,1.092813110351562500e+01,1.104601383209228516e+01,1.117872619628906250e+01,1.151497745513916016e+01,1.203741073608398438e+01,1.261116504669189453e+01
4.939999999999999858e+01,9.485708509090908791e+00,9.498510109090908315e+00,9.466644654545453008e+00,9.251151054545452723e+00,9.025626763636362071e+00,8.978355054545451353e+00,9.009943418181816099e+00,9.070903418181815780e+00,9.112189963636360801e+00,9.104043490909090153e+00,9.186644290909075750e+00,1.004745490909089867e+01,1.068498567272726874e+01,1.115254887272725526e+01,1.164383105454540868e+01,1.249292072727269876e+01,1.234833469090906988e+01,1.252096232727271108e+01,1.374309949090907423e+01,1.484273476363627964e+01,9.515910148620605469e+00,9.582605361938476562e+00,9.448090553283691406e+00,9.346133232116699219e+00,9.533535003662109375e+00,9.590712547302246094e+00,9.551401138305664062e+00,9.429409980773925781e+00,9.319624900817871094e+00,9.261384010314941406e+00,9.936704635620117188e+00,1.038339233398437500e+01,1.084982395172119141e+01,1.101922035217285156e+01,1.101564311981201172e+01,1.112970542907714844e+01,1.126017951965332031e+01,1.159490489959716797e+01,1.211586380004882812e+01,1.268829536437988281e+01,9.515910148620605469e+00,9.582605361938476562e+00,9.448090553283691406e+00,9.346133232116699219e+00,9.533535003662109375e+00,9.590712547302246094e+00,9.551401138305664062e+00,9.429409980773925781e+00,9.319624900817871094e+00,9.261384010314941406e+00,9.936704635620117188e+00,1.038339233398437500e+01,1.084982395172119141e+01,1.101922035217285156e+01,1.101564311981201172e+01,1.112970542907714844e+01,1.126017951965332031e+01,1.159490489959716797e+01,1.211586380004882812e+01,1.268829536437988281e+01
4.950000000000000000e+01,9.486650618181817762e+00,9.500034109090908174e+00,9.452623854545453952e+00,9.226739345454545216e+00,9.011993890909089089e+00,8.978549018181816166e+00,9.017064654545452029e+00,9.074616436363633909e+00,9.114434399999998604e+00,9.101106327272727725e+00,9.205098545454500680e+00,1.014016952727269505e+01,1.074511439999999851e+01,1.115210552727269544e+01,1.182468829090903384e+01,1.248344421818183747e+01,1.231428021818177676e+01,1.264617970909089628e+01,1.377709854545449275e+01,1.499028567272726065e+01,9.515189170837402344e+00,9.580227851867675781e+00,9.445007324218750000e+00,9.343446731567382812e+00,9.530746459960937500e+00,9.587521553039550781e+00,9.547950744628906250e+00,9.425653457641601562e+00,9.315587997436523438e+00,9.257323265075683594e+00,1.001521873474121094e+01,1.045195770263671875e+01,1.091041946411132812e+01,1.107319927215576172e+01,1.106489562988281250e+01,1.117529678344726562e+01,1.130400562286376953e+01,1.163863754272460938e+01,1.216010570526123047e+01,1.273359870910644531e+01,9.515189170837402344e+00,9.580227851867675781e+00,9.445007324218750000e+00,9.343446731567382812e+00,9.530746459960937500e+00,9.587521553039550781e+00,9.547950744628906250e+00,9.425653457641601562e+00,9.315587997436523438e+00,9.257323265075683594e+00,1.001521873474121094e+01,1.045195770263671875e+01,1.091041946411132812e+01,1.107319927215576172e+01,1.106489562988281250e+01,1.117529678344726562e+01,1.130400562286376953e+01,1.163863754272460938e+01,1.216010570526123047e+01,1.273359870910644531e+01
4.960000000000000142e+01,9.487620436363634724e+00,9.501474981818180510e+00,9.435804436363634196e+00,9.202383054545453689e+00,9.000550036363634376e+00,8.979103199999999063e+00,9.024213599999997726e+00,9.078883636363634935e+00,9.116013818181816220e+00,9.098612509090907352e+00,9.254503854545369279e+00,1.024352443636358601e+01,1.081150538181818277e+01,1.115213323636360165e+01,1.200540698181811194e+01,1.247227745454548042e+01,1.227670669090906586e+01,1.279292705454540524e+01,1.380538952727271251e+01,1.510114974545453137e+01,9.514440536499023438e+00,9.578233718872070312e+00,9.442349433898925781e+00,9.341427803039550781e+00,9.528600692749023438e+00,9.584939956665039062e+00,9.545051574707031250e+00,9.422415733337402344e+00,9.312037467956542969e+00,9.253701210021972656e+00,1.005601501464843750e+01,1.048801803588867188e+01,1.094371986389160156e+01,1.110456943511962891e+01,1.109586906433105469e+01,1.120652580261230469e+01,1.133646965026855469e+01,1.167348384857177734e+01,1.219763183593750000e+01,1.277398872375488281e+01,9.514440536499023438e+00,9.578233718872070312e+00,9.442349433898925781e+00,9.341427803039550781e+00,9.528600692749023438e+00,9.584939956665039062e+00,9.545051574707031250e+00,9.422415733337402344e+00,9.312037467956542969e+00,9.253701210021972656e+00,1.005601501464843750e+01,1.048801803588867188e+01,1.094371986389160156e+01,1.110456943511962891e+01,1.109586906433105469e+01,1.120652580261230469e+01,1.133646965026855469e+01,1.167348384857177734e+01,1.219763183593750000e+01,1.277398872375488281e+01
4.970000000000000284e+01,9.489033599999999069e+00,9.502832727272727098e+00,9.416740581818180189e+00,9.178026763636362162e+00,8.991295199999997934e+00,8.980073018181816025e+00,9.031362545454543422e+00,9.083150836363635960e+00,9.116374036363636080e+00,9.096090981818180765e+00,9.320506909090855885e+00,1.034529992727264869e+01,1.089205570909089360e+01,1.114975025454543633e+01,1.217346261818172515e+01,1.246365992727278638e+01,1.223763687272725775e+01,1.295399999999997220e+01,1.384764589090909581e+01,1.517676785454543875e+01,9.515954971313476562e+00,9.579231262207031250e+00,9.442771911621093750e+00,9.342967987060546875e+00,9.530008316040039062e+00,9.585856437683105469e+00,9.545514106750488281e+00,9.422451019287109375e+00,9.311670303344726562e+00,9.253156661987304688e+00,1.005633735656738281e+01,1.049077987670898438e+01,1.095072650909423828e+01,1.111584854125976562e+01,1.111249542236328125e+01,1.122851562500000000e+01,1.136337280273437500e+01,1.170576190948486328e+01,1.223526382446289062e+01,1.281675434112548828e+01,9.515954971313476562e+00,9.579231262207031250e+00,9.442771911621093750e+00,9.342967987060546875e+00,9.530008316040039062e+00,9.585856437683105469e+00,9.545514106750488281e+00,9.422451019287109375e+00,9.311670303344726562e+00,9.253156661987304688e+00,1.005633735656738281e+01,1.049077987670898438e+01,1.095072650909423828e+01,1.111584854125976562e+01,1.111249542236328125e+01,1.122851562500000000e+01,1.136337280273437500e+01,1.170576190948486328e+01,1.223526382446289062e+01,1.281675434112548828e+01
4.979999999999999716e+01,9.489975709090908040e+00,9.503885672727271583e+00,9.395404581818180390e+00,9.153476509090907598e+00,8.984229381818181537e+00,8.981236799999997800e+00,9.038483781818181129e+00,9.087473454545452967e+00,9.116152363636361500e+00,9.093624872727271935e+00,9.397371927272695658e+00,1.042443709090904136e+01,1.098163919999997162e+01,1.114636974545452297e+01,1.231439105454537319e+01,1.245939272727271785e+01,1.220590996363634417e+01,1.311493439999997790e+01,1.391650298181822798e+01,1.522076989090911781e+01,9.518037796020507812e+00,9.580563545227050781e+00,9.443521499633789062e+00,9.345486640930175781e+00,9.532319068908691406e+00,9.587450027465820312e+00,9.546495437622070312e+00,9.422843933105468750e+00,9.311435699462890625e+00,9.252523422241210938e+00,1.001360321044921875e+01,1.045351982116699219e+01,1.092198181152343750e+01,1.109593009948730469e+01,1.110307693481445312e+01,1.122940921783447266e+01,1.137351608276367188e+01,1.172575473785400391e+01,1.226492691040039062e+01,1.285555934906005859e+01,9.518037796020507812e+00,9.580563545227050781e+00,9.443521499633789062e+00,9.345486640930175781e+00,9.532319068908691406e+00,9.587450027465820312e+00,9.546495437622070312e+00,9.422843933105468750e+00,9.311435699462890625e+00,9.252523422241210938e+00,1.001360321044921875e+01,1.045351982116699219e+01,1.092198181152343750e+01,1.109593009948730469e+01,1.110307693481445312e+01,1.122940921783447266e+01,1.137351608276367188e+01,1.172575473785400391e+01,1.226492691040039062e+01,1.285555934906005859e+01
4.989999999999999858e+01,9.490973236363636545e+00,9.504245890909089667e+00,9.372045818181817367e+00,9.128205818181816866e+00,8.979546545454544670e+00,8.982982472727270462e+00,9.045327927272724722e+00,9.091851490909089506e+00,9.115265672727272062e+00,9.091075636363635581e+00,9.489781745454518358e+00,1.047082210909088573e+01,1.106332559999998111e+01,1.114950087272726620e+01,1.241636050909081845e+01,1.245612305454544000e+01,1.219258189090903777e+01,1.326060109090902550e+01,1.401819534545457202e+01,1.523792181818183877e+01,9.518285751342773438e+00,9.579298019409179688e+00,9.441617965698242188e+00,9.345465660095214844e+00,9.532056808471679688e+00,9.586397171020507812e+00,9.544779777526855469e+00,9.420464515686035156e+00,9.308320999145507812e+00,9.248875617980957031e+00,9.934052467346191406e+00,1.037862300872802734e+01,1.085537910461425781e+01,1.103824424743652344e+01,1.105623435974121094e+01,1.119308948516845703e+01,1.134686660766601562e+01,1.170965003967285156e+01,1.225927448272705078e+01,1.285981369018554688e+01,9.518285751342773438e+00,9.579298019409179688e+00,9.441617965698242188e+00,9.345465660095214844e+00,9.532056808471679688e+00,9.586397171020507812e+00,9.544779777526855469e+00,9.420464515686035156e+00,9.308320999145507812e+00,9.248875617980957031e+00,9.934052467346191406e+00,1.037862300872802734e+01,1.085537910461425781e+01,1.103824424743652344e+01,1.105623435974121094e+01,1.119308948516845703e+01,1.134686660766601562e+01,1.170965003967285156e+01,1.225927448272705078e+01,1.285981369018554688e+01
5.000000000000000000e+01,9.492469527272726637e+00,9.501724363636363080e+00,9.347523272727272570e+00,9.103156799999997162e+00,8.977773163636360465e+00,8.986030472727270180e+00,9.052005818181816821e+00,9.096728290909089409e+00,9.114129600000000053e+00,9.088498690909089461e+00,9.603167345454492576e+00,1.049553861818180067e+01,1.112140385454542724e+01,1.117363549090905650e+01,1.247549170909085703e+01,1.244875243636361617e+01,1.220751709090900050e+01,1.338634494545445008e+01,1.415000749090910759e+01,1.523997229090909578e+01,9.518228530883789062e+00,9.578137397766113281e+00,9.439910888671875000e+00,9.344944953918457031e+00,9.531347274780273438e+00,9.585128784179687500e+00,9.543141365051269531e+00,9.418455123901367188e+00,9.305915832519531250e+00,9.246231079101562500e+00,9.834853172302246094e+00,1.028438472747802734e+01,1.076887035369873047e+01,1.095953178405761719e+01,1.098623752593994141e+01,1.113163948059082031e+01,1.129363059997558594e+01,1.166508674621582031e+01,1.222311973571777344e+01,1.283170604705810547e+01,9.518228530883789062e+00,9.578137397766113281e+00,9.439910888671875000e+00,9.344944953918457031e+00,9.531347274780273438e+00,9.585128784179687500e+00,9.543141365051269531e+00,9.418455123901367188e+00,9.305915832519531250e+00,9.246231079101562500e+00,9.834853172302246094e+00,1.028438472747802734e+01,1.076887035369873047e+01,1.095953178405761719e+01,1.098623752593994141e+01,1.113163948059082031e+01,1.129363059997558594e+01,1.166508674621582031e+01,1.222311973571777344e+01,1.283170604705810547e+01
5.010000000000000142e+01,9.493938109090908739e+00,9.495905454545452429e+00,9.323444072727269827e+00,9.079936581818181196e+00,8.977994836363633269e+00,8.990685599999999056e+00,9.058240363636361536e+00,9.101632799999999079e+00,9.112328509090907858e+00,9.085062763636361893e+00,9.730241236363598389e+00,1.052177912727273323e+01,1.115058152727267071e+01,1.123262814545451960e+01,1.249965403636356776e+01,1.243312450909093769e+01,1.225370814545448894e+01,1.349923178181803607e+01,1.430689636363631578e+01,1.524382385454545918e+01,9.519296646118164062e+00,9.579222679138183594e+00,9.440688133239746094e+00,9.345974922180175781e+00,9.532373428344726562e+00,9.586008071899414062e+00,9.544070243835449219e+00,9.419421195983886719e+00,9.306981086730957031e+00,9.247463226318359375e+00,9.732638359069824219e+00,1.018773460388183594e+01,1.067876720428466797e+01,1.087507820129394531e+01,1.090676879882812500e+01,1.105717563629150391e+01,1.122429084777832031e+01,1.160066604614257812e+01,1.216314792633056641e+01,1.277611160278320312e+01,9.519296646118164062e+00,9.579222679138183594e+00,9.440688133239746094e+00,9.345974922180175781e+00,9.532373428344726562e+00,9.586008071899414062e+00,9.544070243835449219e+00,9.419421195983886719e+00,9.306981086730957031e+00,9.247463226318359375e+00,9.732638359069824219e+00,1.018773460388183594e+01,1.067876720428466797e+01,1.087507820129394531e+01,1.090676879882812500e+01,1.105717563629150391e+01,1.122429084777832031e+01,1.160066604614257812e+01,1.216314792633056641e+01,1.277611160278320312e+01
5.020000000000000284e+01,9.495434399999998831e+00,9.488479418181817948e+00,9.299863636363634001e+00,9.059542690909088591e+00,8.978576727272725932e+00,8.996643054545453211e+00,9.063283418181814710e+00,9.105789163636362815e+00,9.109834690909089261e+00,9.082042472727271942e+00,9.852743127272686863e+00,1.056517156363637255e+01,1.115770276363635283e+01,1.133465301818176840e+01,1.250336705454540898e+01,1.240868509090910798e+01,1.232525301818181696e+01,1.360128436363624260e+01,1.448381890909078962e+01,1.526452254545452547e+01,9.520270347595214844e+00,9.580860137939453125e+00,9.442090034484863281e+00,9.346702575683593750e+00,9.533100128173828125e+00,9.586818695068359375e+00,9.545206069946289062e+00,9.420937538146972656e+00,9.309070587158203125e+00,9.250174522399902344e+00,9.643512725830078125e+00,1.010532855987548828e+01,1.060252380371093750e+01,1.080302429199218750e+01,1.083666324615478516e+01,1.098901271820068359e+01,1.115855312347412109e+01,1.153634452819824219e+01,1.209944248199462891e+01,1.271318435668945312e+01,9.520270347595214844e+00,9.580860137939453125e+00,9.442090034484863281e+00,9.346702575683593750e+00,9.533100128173828125e+00,9.586818695068359375e+00,9.545206069946289062e+00,9.420937538146972656e+00,9.309070587158203125e+00,9.250174522399902344e+00,9.643512725830078125e+00,1.010532855987548828e+01,1.060252380371093750e+01,1.080302429199218750e+01,1.083666324615478516e+01,1.098901271820068359e+01,1.115855312347412109e+01,1.153634452819824219e+01,1.209944248199462891e+01,1.271318435668945312e+01
5.029999999999999716e+01,9.496958399999996914e+00,9.478725818181816365e+00,9.275535054545452240e+00,9.041476363636361313e+00,8.978549018181816166e+00,9.003182400000000030e+00,9.067412072727270456e+00,9.109308218181817907e+00,9.106952945454544590e+00,9.078994472727272225e+00,9.957123272727235630e+00,1.062347149090909681e+01,1.115540290909088839e+01,1.147566458181812976e+01,1.249976487272724590e+01,1.237953512727271210e+01,1.241519672727275392e+01,1.368532603636354850e+01,1.466816749090897609e+01,1.530409112727263654e+01,9.519113540649414062e+00,9.580077171325683594e+00,9.440971374511718750e+00,9.344636917114257812e+00,9.531013488769531250e+00,9.584800720214843750e+00,9.543540000915527344e+00,9.419702529907226562e+00,9.308540344238281250e+00,9.250422477722167969e+00,9.580623626708984375e+00,1.004701995849609375e+01,1.054768657684326172e+01,1.074940681457519531e+01,1.078159332275390625e+01,1.093246650695800781e+01,1.110148525238037109e+01,1.147769355773925781e+01,1.203842544555664062e+01,1.265027618408203125e+01,9.519113540649414062e+00,9.580077171325683594e+00,9.440971374511718750e+00,9.344636917114257812e+00,9.531013488769531250e+00,9.584800720214843750e+00,9.543540000915527344e+00,9.419702529907226562e+00,9.308540344238281250e+00,9.250422477722167969e+00,9.580623626708984375e+00,1.004701995849609375e+01,1.054768657684326172e+01,1.074940681457519531e+01,1.078159332275390625e+01,1.093246650695800781e+01,1.110148525238037109e+01,1.147769355773925781e+01,1.203842544555664062e+01,1.265027618408203125e+01
5.039999999999999858e+01,9.498510109090908315e+00,9.466644654545453008e+00,9.251151054545452723e+00,9.025626763636362071e+00,8.978355054545451353e+00,9.009943418181816099e+00,9.070903418181815780e+00,9.112189963636360801e+00,9.104043490909090153e+00,9.075946472727272507e+00,1.004745490909089867e+01,1.068498567272726874e+01,1.115254887272725526e+01,1.164383105454540868e+01,1.249292072727269876e+01,1.234833469090906988e+01,1.252096232727271108e+01,1.374309949090907423e+01,1.484273476363627964e+01,1.535471563636351178e+01,9.522024154663085938e+00,9.591395378112792969e+00,9.440268516540527344e+00,9.330953598022460938e+00,9.509644508361816406e+00,9.562467575073242188e+00,9.519277572631835938e+00,9.397723197937011719e+00,9.294939994812011719e+00,9.253548622131347656e+00,9.585910797119140625e+00,1.006800270080566406e+01,1.055017375946044922e+01,1.070894241333007812e+01,1.067597961425781250e+01,1.076399803161621094e+01,1.088414001464843750e+01,1.121063232421875000e+01,1.172851467132568359e+01,1.232612800598144531e+01,9.522024154663085938e+00,9.591395378112792969e+00,9.440268516540527344e+00,9.330953598022460938e+00,9.509644508361816406e+00,9.562467575073242188e+00,9.519277572631835938e+00,9.397723197937011719e+00,9.294939994812011719e+00,9.253548622131347656e+00,9.585910797119140625e+00,1.006800270080566406e+01,1.055017375946044922e+01,1.070894241333007812e+01,1.067597961425781250e+01,1.076399803161621094e+01,1.088414001464843750e+01,1.121063232421875000e+01,1.172851467132568359e+01,1.232612800598144531e+01
5.050000000000000000e+01,9.500034109090908174e+00,9.452623854545453952e+00,9.226739345454545216e+00,9.011993890909089089e+00,8.978549018181816166e+00,9.017064654545452029e+00,9.074616436363633909e+00,9.114434399999998604e+00,9.101106327272727725e+00,9.072926181818180780e+00,1.014016952727269505e+01,1.074511439999999851e+01,1.115210552727269544e+01,1.182468829090903384e+01,1.248344421818183747e+01,1.231428021818177676e+01,1.264617970909089628e+01,1.377709854545449275e+01,1.499028567272726065e+01,1.540351134545442946e+01,9.526725769042968750e+00,9.586894989013671875e+00,9.427103042602539062e+00,9.333805084228515625e+00,9.512155532836914062e+00,9.560533523559570312e+00,9.511344909667968750e+00,9.383485794067382812e+00,9.277345657348632812e+00,9.236511230468750000e+00,9.515684127807617188e+00,9.917371749877929688e+00,1.031269168853759766e+01,1.038285446166992188e+01,1.026944732666015625e+01,1.027854537963867188e+01,1.032902145385742188e+01,1.060545825958251953e+01,1.108963012695312500e+01,1.167795753479003906e+01,9.526725769042968750e+00,9.586894989013671875e+00,9.427103042602539062e+00,9.333805084228515625e+00,9.512155532836914062e+00,9.560533523559570312e+00,9.511344909667968750e+00,9.383485794067382812e+00,9.277345657348632812e+00,9.236511230468750000e+00,9.515684127807617188e+00,9.917371749877929688e+00,1.031269168853759766e+01,1.038285446166992188e+01,1.026944732666015625e+01,1.027854537963867188e+01,1.032902145385742188e+01,1.060545825958251953e+01,1.108963012695312500e+01,1.167795753479003906e+01
5.060000000000000142e+01,9.501474981818180510e+00,9.435804436363634196e+00,9.202383054545453689e+00,9.000550036363634376e+00,8.979103199999999063e+00,9.024213599999997726e+00,9.078883636363634935e+00,9.116013818181816220e+00,9.098612509090907352e+00,9.069601090909088725e+00,1.024352443636358601e+01,1.081150538181818277e+01,1.115213323636360165e+01,1.200540698181811194e+01,1.247227745454548042e+01,1.227670669090906586e+01,1.279292705454540524e+01,1.380538952727271251e+01,1.510114974545453137e+01,1.544382807272718239e+01,9.535070419311523438e+00,9.572657585144042969e+00,9.398864746093750000e+00,9.346611976623535156e+00,9.528219223022460938e+00,9.566269874572753906e+00,9.505288124084472656e+00,9.364402770996093750e+00,9.250782966613769531e+00,9.205641746520996094e+00,9.402880668640136719e+00,9.684954643249511719e+00,9.951923370361328125e+00,9.882292747497558594e+00,9.637977600097656250e+00,9.509576797485351562e+00,9.425734519958496094e+00,9.593376159667968750e+00,9.989108085632324219e+00,1.052043151855468750e+01,9.535070419311523438e+00,9.572657585144042969e+00,9.398864746093750000e+00,9.346611976623535156e+00,9.528219223022460938e+00,9.566269874572753906e+00,9.505288124084472656e+00,9.364402770996093750e+00,9.250782966613769531e+00,9.205641746520996094e+00,9.402880668640136719e+00,9.684954643249511719e+00,9.951923370361328125e+00,9.882292747497558594e+00,9.637977600097656250e+00,9.509576797485351562e+00,9.425734519958496094e+00,9.593376159667968750e+00,9.989108085632324219e+00,1.052043151855468750e+01
5.070000000000000284e+01,9.502832727272727098e+00,9.416740581818180189e+00,9.178026763636362162e+00,8.991295199999997934e+00,8.980073018181816025e+00,9.031362545454543422e+00,9.083150836363635960e+00,9.116374036363636080e+00,9.096090981818180765e+00,9.066719345454545831e+00,1.034529992727264869e+01,1.089205570909089360e+01,1.114975025454543633e+01,1.217346261818172515e+01,1.246365992727278638e+01,1.223763687272725775e+01,1.295399999999997220e+01,1.384764589090909581e+01,1.517676785454543875e+01,1.548115221818179421e+01,9.538308143615722656e+00,9.592827796936035156e+00,9.421604156494140625e+00,9.347544670104980469e+00,9.523608207702636719e+00,9.563017845153808594e+00,9.504837036132812500e+00,9.370551109313964844e+00,9.264789581298828125e+00,9.228909492492675781e+00,9.624464035034179688e+00,1.004967689514160156e+01,1.044275760650634766e+01,1.047513198852539062e+01,1.030181026458740234e+01,1.023576831817626953e+01,1.020380592346191406e+01,1.039592838287353516e+01,1.080025291442871094e+01,1.133413314819335938e+01,9.538308143615722656e+00,9.592827796936035156e+00,9.421604156494140625e+00,9.347544670104980469e+00,9.523608207702636719e+00,9.563017845153808594e+00,9.504837036132812500e+00,9.370551109313964844e+00,9.264789581298828125e+00,9.228909492492675781e+00,9.624464035034179688e+00,1.004967689514160156e+01,1.044275760650634766e+01,1.047513198852539062e+01,1.030181026458740234e+01,1.023576831817626953e+01,1.020380592346191406e+01,1.039592838287353516e+01,1.080025291442871094e+01,1.133413314819335938e+01
5.079999999999999716e+01,9.503885672727271583e+00,9.395404581818180390e+00,9.153476509090907598e+00,8.984229381818181537e+00,8.981236799999997800e+00,9.038483781818181129e+00,9.087473454545452967e+00,9.116152363636361500e+00,9.093624872727271935e+00,9.064779709090908355e+00,1.042443709090904136e+01,1.098163919999997162e+01,1.114636974545452297e+01,1.231439105454537319e+01,1.245939272727271785e+01,1.220590996363634417e+01,1.311493439999997790e+01,1.391650298181822798e+01,1.522076989090911781e+01,1.552532050909090522e+01,9.540485382080078125e+00,9.591830253601074219e+00,9.418469429016113281e+00,9.351810455322265625e+00,9.527982711791992188e+00,9.564421653747558594e+00,9.503896713256835938e+00,9.367606163024902344e+00,9.261423110961914062e+00,9.225782394409179688e+00,9.687806129455566406e+00,1.011249446868896484e+01,1.050193023681640625e+01,1.052250957489013672e+01,1.033261108398437500e+01,1.024560165405273438e+01,1.019113540649414062e+01,1.036150360107421875e+01,1.074478530883789062e+01,1.126418972015380859e+01,9.540485382080078125e+00,9.591830253601074219e+00,9.418469429016113281e+00,9.351810455322265625e+00,9.527982711791992188e+00,9.564421653747558594e+00,9.503896713256835938e+00,9.367606163024902344e+00,9.261423110961914062e+00,9.225782394409179688e+00,9.687806129455566406e+00,1.011249446868896484e+01,1.050193023681640625e+01,1.052250957489013672e+01,1.033261108398437500e+01,1.024560165405273438e+01,1.019113540649414062e+01,1.036150360107421875e+01,1.074478530883789062e+01,1.126418972015380859e+01
5.089999999999999858e+01,9.504245890909089667e+00,9.372045818181817367e+00,9.128205818181816866e+00,8.979546545454544670e+00,8.982982472727270462e+00,9.045327927272724722e+00,9.091851490909089506e+00,9.115265672727272062e+00,9.091075636363635581e+00,9.063699054545454104e+00,1.047082210909088573e+01,1.106332559999998111e+01,1.114950087272726620e+01,1.241636050909081845e+01,1.245612305454544000e+01,1.219258189090903777e+01,1.326060109090902550e+01,1.401819534545457202e+01,1.523792181818183877e+01,1.558550465454543676e+01,9.539069175720214844e+00,9.589587211608886719e+00,9.414692878723144531e+00,9.346847534179687500e+00,9.523369789123535156e+00,9.560691833496093750e+00,9.500081062316894531e+00,9.363702774047851562e+00,9.257420539855957031e+00,9.221727371215820312e+00,9.776973724365234375e+00,1.019446277618408203e+01,1.057612419128417969e+01,1.059167098999023438e+01,1.039940357208251953e+01,1.031099128723144531e+01,1.025472736358642578e+01,1.042305469512939453e+01,1.080456256866455078e+01,1.131847381591796875e+01,9.539069175720214844e+00,9.589587211608886719e+00,9.414692878723144531e+00,9.346847534179687500e+00,9.523369789123535156e+00,9.560691833496093750e+00,9.500081062316894531e+00,9.363702774047851562e+00,9.257420539855957031e+00,9.221727371215820312e+00,9.776973724365234375e+00,1.019446277618408203e+01,1.057612419128417969e+01,1.059167098999023438e+01,1.039940357208251953e+01,1.031099128723144531e+01,1.025472736358642578e+01,1.042305469512939453e+01,1.080456256866455078e+01,1.131847381591796875e+01
5.100000000000000000e+01,9.501724363636363080e+00,9.347523272727272570e+00,9.103156799999997162e+00,8.977773163636360465e+00,8.986030472727270180e+00,9.052005818181816821e+00,9.096728290909089409e+00,9.114129600000000053e+00,9.088498690909089461e+00,9.063588218181818590e+00,1.049553861818180067e+01,1.112140385454542724e+01,1.117363549090905650e+01,1.247549170909085703e+01,1.244875243636361617e+01,1.220751709090900050e+01,1.338634494545445008e+01,1.415000749090910759e+01,1.523997229090909578e+01,1.566187090909084745e+01,9.540513992309570312e+00,9.590946197509765625e+00,9.415323257446289062e+00,9.346220016479492188e+00,9.523269653320312500e+00,9.561550140380859375e+00,9.501392364501953125e+00,9.365296363830566406e+00,9.259124755859375000e+00,9.223551750183105469e+00,9.880252838134765625e+00,1.028364181518554688e+01,1.065218353271484375e+01,1.065850830078125000e+01,1.046039104461669922e+01,1.036868953704833984e+01,1.031098747253417969e+01,1.047914981842041016e+01,1.086109638214111328e+01,1.137317657470703125e+01,9.540513992309570312e+00,9.590946197509765625e+00,9.415323257446289062e+00,9.346220016479492188e+00,9.523269653320312500e+00,9.561550140380859375e+00,9.501392364501953125e+00,9.365296363830566406e+00,9.259124755859375000e+00,9.223551750183105469e+00,9.880252838134765625e+00,1.028364181518554688e+01,1.065218353271484375e+01,1.065850830078125000e+01,1.046039104461669922e+01,1.036868953704833984e+01,1.031098747253417969e+01,1.047914981842041016e+01,1.086109638214111328e+01,1.137317657470703125e+01
5.110000000000000142e+01,9.495905454545452429e+00,9.323444072727269827e+00,9.079936581818181196e+00,8.977994836363633269e+00,8.990685599999999056e+00,9.058240363636361536e+00,9.101632799999999079e+00,9.112328509090907858e+00,9.085062763636361893e+00,9.064530327272727561e+00,1.052177912727273323e+01,1.115058152727267071e+01,1.123262814545451960e+01,1.249965403636356776e+01,1.243312450909093769e+01,1.225370814545448894e+01,1.349923178181803607e+01,1.430689636363631578e+01,1.524382385454545918e+01,1.574973643636359277e+01,9.540446281433105469e+00,9.591850280761718750e+00,9.415786743164062500e+00,9.341874122619628906e+00,9.519566535949707031e+00,9.560294151306152344e+00,9.501691818237304688e+00,9.366834640502929688e+00,9.261166572570800781e+00,9.225884437561035156e+00,9.997124671936035156e+00,1.038058662414550781e+01,1.073153495788574219e+01,1.072853565216064453e+01,1.052718734741210938e+01,1.043767547607421875e+01,1.038572311401367188e+01,1.056081771850585938e+01,1.095005226135253906e+01,1.146381187438964844e+01,9.540446281433105469e+00,9.591850280761718750e+00,9.415786743164062500e+00,9.341874122619628906e+00,9.519566535949707031e+00,9.560294151306152344e+00,9.501691818237304688e+00,9.366834640502929688e+00,9.261166572570800781e+00,9.225884437561035156e+00,9.997124671936035156e+00,1.038058662414550781e+01,1.073153495788574219e+01,1.072853565216064453e+01,1.052718734741210938e+01,1.043767547607421875e+01,1.038572311401367188e+01,1.056081771850585938e+01,1.095005226135253906e+01,1.146381187438964844e+01
5.120000000000000284e+01,9.488479418181817948e+00,9.299863636363634001e+00,9.059542690909088591e+00,8.978576727272725932e+00,8.996643054545453211e+00,9.063283418181814710e+00,9.105789163636362815e+00,9.109834690909089261e+00,9.082042472727271942e+00,9.066885599999999101e+00,1.056517156363637255e+01,1.115770276363635283e+01,1.133465301818176840e+01,1.250336705454540898e+01,1.240868509090910798e+01,1.232525301818181696e+01,1.360128436363624260e+01,1.448381890909078962e+01,1.526452254545452547e+01,1.584785432727270305e+01,9.541433334350585938e+00,9.592753410339355469e+00,9.416398048400878906e+00,9.340899467468261719e+00,9.519541740417480469e+00,9.561757087707519531e+00,9.504018783569335938e+00,9.369473457336425781e+00,9.263561248779296875e+00,9.227803230285644531e+00,1.009993743896484375e+01,1.045780277252197266e+01,1.078547954559326172e+01,1.076586151123046875e+01,1.055362510681152344e+01,1.045765399932861328e+01,1.040290260314941406e+01,1.057817077636718750e+01,1.096922016143798828e+01,1.148241901397705078e+01,9.541433334350585938e+00,9.592753410339355469e+00,9.416398048400878906e+00,9.340899467468261719e+00,9.519541740417480469e+00,9.561757087707519531e+00,9.504018783569335938e+00,9.369473457336425781e+00,9.263561248779296875e+00,9.227803230285644531e+00,1.009993743896484375e+01,1.045780277252197266e+01,1.078547954559326172e+01,1.076586151123046875e+01,1.055362510681152344e+01,1.045765399932861328e+01,1.040290260314941406e+01,1.057817077636718750e+01,1.096922016143798828e+01,1.148241901397705078e+01
5.129999999999999716e+01,9.478725818181816365e+00,9.275535054545452240e+00,9.041476363636361313e+00,8.978549018181816166e+00,9.003182400000000030e+00,9.067412072727270456e+00,9.109308218181817907e+00,9.106952945454544590e+00,9.078994472727272225e+00,9.070099854545453866e+00,1.062347149090909681e+01,1.115540290909088839e+01,1.147566458181812976e+01,1.249976487272724590e+01,1.237953512727271210e+01,1.241519672727275392e+01,1.368532603636354850e+01,1.466816749090897609e+01,1.530409112727263654e+01,1.595198509090910122e+01,9.542026519775390625e+00,9.593173980712890625e+00,9.416492462158203125e+00,9.338949203491210938e+00,9.518529891967773438e+00,9.562467575073242188e+00,9.505659103393554688e+00,9.371489524841308594e+00,9.265262603759765625e+00,9.228904724121093750e+00,1.018668270111083984e+01,1.052001762390136719e+01,1.082622623443603516e+01,1.079294586181640625e+01,1.057368373870849609e+01,1.047526836395263672e+01,1.042136096954345703e+01,1.060030364990234375e+01,1.099651908874511719e+01,1.151127719879150391e+01,9.542026519775390625e+00,9.593173980712890625e+00,9.416492462158203125e+00,9.338949203491210938e+00,9.518529891967773438e+00,9.562467575073242188e+00,9.505659103393554688e+00,9.371489524841308594e+00,9.265262603759765625e+00,9.228904724121093750e+00,1.018668270111083984e+01,1.052001762390136719e+01,1.082622623443603516e+01,1.079294586181640625e+01,1.057368373870849609e+01,1.047526836395263672e+01,1.042136096954345703e+01,1.060030364990234375e+01,1.099651908874511719e+01,1.151127719879150391e+01
5.139999999999999858e+01,9.466644654545453008e+00,9.251151054545452723e+00,9.025626763636362071e+00,8.978355054545451353e+00,9.009943418181816099e+00,9.070903418181815780e+00,9.112189963636360801e+00,9.104043490909090153e+00,9.075946472727272507e+00,9.074367054545454891e+00,1.068498567272726874e+01,1.115254887272725526e+01,1.164383105454540868e+01,1.249292072727269876e+01,1.234833469090906988e+01,1.252096232727271108e+01,1.374309949090907423e+01,1.484273476363627964e+01,1.535471563636351178e+01,1.604708269090909312e+01,9.539450645446777344e+00,9.588529586791992188e+00,9.411051750183105469e+00,9.333416938781738281e+00,9.513942718505859375e+00,9.558897972106933594e+00,9.502300262451171875e+00,9.367759704589843750e+00,9.260651588439941406e+00,9.223199844360351562e+00,1.025326251983642578e+01,1.055918121337890625e+01,1.084108161926269531e+01,1.079047966003417969e+01,1.056065559387207031e+01,1.045505428314208984e+01,1.039680385589599609e+01,1.057506465911865234e+01,1.097282409667968750e+01,1.148675155639648438e+01,9.539450645446777344e+00,9.588529586791992188e+00,9.411051750183105469e+00,9.333416938781738281e+00,9.513942718505859375e+00,9.558897972106933594e+00,9.502300262451171875e+00,9.367759704589843750e+00,9.260651588439941406e+00,9.223199844360351562e+00,1.025326251983642578e+01,1.055918121337890625e+01,1.084108161926269531e+01,1.079047966003417969e+01,1.056065559387207031e+01,1.045505428314208984e+01,1.039680385589599609e+01,1.057506465911865234e+01,1.097282409667968750e+01,1.148675155639648438e+01
5.150000000000000000e+01,9.452623854545453952e+00,9.226739345454545216e+00,9.011993890909089089e+00,8.978549018181816166e+00,9.017064654545452029e+00,9.074616436363633909e+00,9.114434399999998604e+00,9.101106327272727725e+00,9.072926181818180780e+00,9.078661963636362131e+00,1.074511439999999851e+01,1.115210552727269544e+01,1.182468829090903384e+01,1.248344421818183747e+01,1.231428021818177676e+01,1.264617970909089628e+01,1.377709854545449275e+01,1.499028567272726065e+01,1.540351134545442946e+01,1.611145090909089816e+01,9.540409088134765625e+00,9.589265823364257812e+00,9.411802291870117188e+00,9.333395957946777344e+00,9.514814376831054688e+00,9.560962677001953125e+00,9.504804611206054688e+00,9.370135307312011719e+00,9.262267112731933594e+00,9.223760604858398438e+00,1.033263111114501953e+01,1.061929798126220703e+01,1.088396167755126953e+01,1.082171535491943359e+01,1.058550739288330078e+01,1.047639465332031250e+01,1.041645526885986328e+01,1.059562110900878906e+01,1.099607467651367188e+01,1.151042175292968750e+01,9.540409088134765625e+00,9.589265823364257812e+00,9.411802291870117188e+00,9.333395957946777344e+00,9.514814376831054688e+00,9.560962677001953125e+00,9.504804611206054688e+00,9.370135307312011719e+00,9.262267112731933594e+00,9.223760604858398438e+00,1.033263111114501953e+01,1.061929798126220703e+01,1.088396167755126953e+01,1.082171535491943359e+01,1.058550739288330078e+01,1.047639465332031250e+01,1.041645526885986328e+01,1.059562110900878906e+01,1.099607467651367188e+01,1.151042175292968750e+01
5.160000000000000142e+01,9.435804436363634196e+00,9.202383054545453689e+00,9.000550036363634376e+00,8.979103199999999063e+00,9.024213599999997726e+00,9.078883636363634935e+00,9.116013818181816220e+00,9.098612509090907352e+00,9.069601090909088725e+00,9.082624363636362830e+00,1.081150538181818277e+01,1.115213323636360165e+01,1.200540698181811194e+01,1.247227745454548042e+01,1.227670669090906586e+01,1.279292705454540524e+01,1.380538952727271251e+01,1.510114974545453137e+01,1.544382807272718239e+01,1.612292247272724310e+01,9.541238784790039062e+00,9.591075897216796875e+00,9.414543151855468750e+00,9.334620475769042969e+00,9.516750335693359375e+00,9.564061164855957031e+00,9.508561134338378906e+00,9.373944282531738281e+00,9.265376091003417969e+00,9.225787162780761719e+00,1.042932701110839844e+01,1.070257282257080078e+01,1.095449542999267578e+01,1.088300800323486328e+01,1.064068984985351562e+01,1.052772140502929688e+01,1.046556854248046875e+01,1.064435863494873047e+01,1.104601097106933594e+01,1.156045055389404297e+01,9.541238784790039062e+00,9.591075897216796875e+00,9.414543151855468750e+00,9.334620475769042969e+00,9.516750335693359375e+00,9.564061164855957031e+00,9.508561134338378906e+00,9.373944282531738281e+00,9.265376091003417969e+00,9.225787162780761719e+00,1.042932701110839844e+01,1.070257282257080078e+01,1.095449542999267578e+01,1.088300800323486328e+01,1.064068984985351562e+01,1.052772140502929688e+01,1.046556854248046875e+01,1.064435863494873047e+01,1.104601097106933594e+01,1.156045055389404297e+01
5.170000000000000284e+01,9.416740581818180189e+00,9.178026763636362162e+00,8.991295199999997934e+00,8.980073018181816025e+00,9.031362545454543422e+00,9.083150836363635960e+00,9.116374036363636080e+00,9.096090981818180765e+00,9.066719345454545831e+00,9.087251781818180163e+00,1.089205570909089360e+01,1.114975025454543633e+01,1.217346261818172515e+01,1.246365992727278638e+01,1.223763687272725775e+01,1.295399999999997220e+01,1.384764589090909581e+01,1.517676785454543875e+01,1.548115221818179421e+01,1.606994269090902350e+01,9.541885375976562500e+00,9.592654228210449219e+00,9.417041778564453125e+00,9.335671424865722656e+00,9.518492698669433594e+00,9.566898345947265625e+00,9.512120246887207031e+00,9.377588272094726562e+00,9.268354415893554688e+00,9.227745056152343750e+00,1.052243709564208984e+01,1.078085041046142578e+01,1.101902866363525391e+01,1.093743801116943359e+01,1.068829727172851562e+01,1.057113742828369141e+01,1.050697803497314453e+01,1.068589973449707031e+01,1.108928775787353516e+01,1.160466575622558594e+01,9.541885375976562500e+00,9.592654228210449219e+00,9.417041778564453125e+00,9.335671424865722656e+00,9.518492698669433594e+00,9.566898345947265625e+00,9.512120246887207031e+00,9.377588272094726562e+00,9.268354415893554688e+00,9.227745056152343750e+00,1.052243709564208984e+01,1.078085041046142578e+01,1.101902866363525391e+01,1.093743801116943359e+01,1.068829727172851562e+01,1.057113742828369141e+01,1.050697803497314453e+01,1.068589973449707031e+01,1.108928775787353516e+01,1.160466575622558594e+01
5.179999999999999716e+01,9.395404581818180390e+00,9.153476509090907598e+00,8.984229381818181537e+00,8.981236799999997800e+00,9.038483781818181129e+00,9.087473454545452967e+00,9.116152363636361500e+00,9.093624872727271935e+00,9.064779709090908355e+00,9.091796072727273526e+00,1.098163919999997162e+01,1.114636974545452297e+01,1.231439105454537319e+01,1.245939272727271785e+01,1.220590996363634417e+01,1.311493439999997790e+01,1.391650298181822798e+01,1.522076989090911781e+01,1.552532050909090522e+01,1.596038094545452246e+01,9.541190147399902344e+00,9.592212677001953125e+00,9.417291641235351562e+00,9.335248947143554688e+00,9.518765449523925781e+00,9.568029403686523438e+00,9.513770103454589844e+00,9.379063606262207031e+00,9.268934249877929688e+00,9.227119445800781250e+00,1.058915615081787109e+01,1.083038139343261719e+01,1.105283641815185547e+01,1.095914268493652344e+01,1.070160102844238281e+01,1.057870388031005859e+01,1.051129245758056641e+01,1.068974685668945312e+01,1.109467887878417969e+01,1.161139297485351562e+01,9.541190147399902344e+00,9.592212677001953125e+00,9.417291641235351562e+00,9.335248947143554688e+00,9.518765449523925781e+00,9.568029403686523438e+00,9.513770103454589844e+00,9.379063606262207031e+00,9.268934249877929688e+00,9.227119445800781250e+00,1.058915615081787109e+01,1.083038139343261719e+01,1.105283641815185547e+01,1.095914268493652344e+01,1.070160102844238281e+01,1.057870388031005859e+01,1.051129245758056641e+01,1.068974685668945312e+01,1.109467887878417969e+01,1.161139297485351562e+01
5.189999999999999858e+01,9.372045818181817367e+00,9.128205818181816866e+00,8.979546545454544670e+00,8.982982472727270462e+00,9.045327927272724722e+00,9.091851490909089506e+00,9.115265672727272062e+00,9.091075636363635581e+00,9.063699054545454104e+00,9.095758472727270671e+00,1.106332559999998111e+01,1.114950087272726620e+01,1.241636050909081845e+01,1.245612305454544000e+01,1.219258189090903777e+01,1.326060109090902550e+01,1.401819534545457202e+01,1.523792181818183877e+01,1.558550465454543676e+01,1.581562865454547229e+01,9.534065246582031250e+00,9.583423614501953125e+00,9.408370018005371094e+00,9.326206207275390625e+00,9.510238647460937500e+00,9.559924125671386719e+00,9.505820274353027344e+00,9.370660781860351562e+00,9.259641647338867188e+00,9.216753959655761719e+00,1.061722373962402344e+01,1.083891963958740234e+01,1.104295349121093750e+01,1.093354415893554688e+01,1.066338539123535156e+01,1.052992725372314453e+01,1.045492076873779297e+01,1.062864208221435547e+01,1.103093719482421875e+01,1.154545402526855469e+01,9.534065246582031250e+00,9.583423614501953125e+00,9.408370018005371094e+00,9.326206207275390625e+00,9.510238647460937500e+00,9.559924125671386719e+00,9.505820274353027344e+00,9.370660781860351562e+00,9.259641647338867188e+00,9.216753959655761719e+00,1.061722373962402344e+01,1.083891963958740234e+01,1.104295349121093750e+01,1.093354415893554688e+01,1.066338539123535156e+01,1.052992725372314453e+01,1.045492076873779297e+01,1.062864208221435547e+01,1.103093719482421875e+01,1.154545402526855469e+01
5.200000000000000000e+01,9.347523272727272570e+00,9.103156799999997162e+00,8.977773163636360465e+00,8.986030472727270180e+00,9.052005818181816821e+00,9.096728290909089409e+00,9.114129600000000053e+00,9.088498690909089461e+00,9.063588218181818590e+00,9.098778763636362399e+00,1.112140385454542724e+01,1.117363549090905650e+01,1.247549170909085703e+01,1.244875243636361617e+01,1.220751709090900050e+01,1.338634494545445008e+01,1.415000749090910759e+01,1.523997229090909578e+01,1.566187090909084745e+01,1.566721876363638799e+01,9.515767097473144531e+00,9.560886383056640625e+00,9.384590148925781250e+00,9.302662849426269531e+00,9.486589431762695312e+00,9.535857200622558594e+00,9.481319427490234375e+00,9.345488548278808594e+00,9.233780860900878906e+00,9.190320968627929688e+00,1.062102222442626953e+01,1.082622337341308594e+01,1.101527690887451172e+01,1.089214515686035156e+01,1.061024856567382812e+01,1.046582317352294922e+01,1.038277244567871094e+01,1.055053329467773438e+01,1.094817161560058594e+01,1.145867156982421875e+01,9.515767097473144531e+00,9.560886383056640625e+00,9.384590148925781250e+00,9.302662849426269531e+00,9.486589431762695312e+00,9.535857200622558594e+00,9.481319427490234375e+00,9.345488548278808594e+00,9.233780860900878906e+00,9.190320968627929688e+00,1.062102222442626953e+01,1.082622337341308594e+01,1.101527690887451172e+01,1.089214515686035156e+01,1.061024856567382812e+01,1.046582317352294922e+01,1.038277244567871094e+01,1.055053329467773438e+01,1.094817161560058594e+01,1.145867156982421875e+01
5.210000000000000142e+01,9.323444072727269827e+00,9.079936581818181196e+00,8.977994836363633269e+00,8.990685599999999056e+00,9.058240363636361536e+00,9.101632799999999079e+00,9.112328509090907858e+00,9.085062763636361893e+00,9.064530327272727561e+00,9.101660509090908846e+00,1.115058152727267071e+01,1.123262814545451960e+01,1.249965403636356776e+01,1.243312450909093769e+01,1.225370814545448894e+01,1.349923178181803607e+01,1.430689636363631578e+01,1.524382385454545918e+01,1.574973643636359277e+01,1.554446749090907431e+01,9.489501953125000000e+00,9.528879165649414062e+00,9.350520133972167969e+00,9.268963813781738281e+00,9.452353477478027344e+00,9.500641822814941406e+00,9.445277214050292969e+00,9.308709144592285156e+00,9.196625709533691406e+00,9.153131484985351562e+00,1.062643051147460938e+01,1.081890201568603516e+01,1.099663162231445312e+01,1.086211204528808594e+01,1.056962871551513672e+01,1.041433143615722656e+01,1.032297706604003906e+01,1.048352241516113281e+01,1.087441539764404297e+01,1.137871170043945312e+01,9.489501953125000000e+00,9.528879165649414062e+00,9.350520133972167969e+00,9.268963813781738281e+00,9.452353477478027344e+00,9.500641822814941406e+00,9.445277214050292969e+00,9.308709144592285156e+00,9.196625709533691406e+00,9.153131484985351562e+00,1.062643051147460938e+01,1.081890201568603516e+01,1.099663162231445312e+01,1.086211204528808594e+01,1.056962871551513672e+01,1.041433143615722656e+01,1.032297706604003906e+01,1.048352241516113281e+01,1.087441539764404297e+01,1.137871170043945312e+01
5.220000000000000284e+01,9.299863636363634001e+00,9.059542690909088591e+00,8.978576727272725932e+00,8.996643054545453211e+00,9.063283418181814710e+00,9.105789163636362815e+00,9.109834690909089261e+00,9.082042472727271942e+00,9.066885599999999101e+00,9.103849527272727116e+00,1.115770276363635283e+01,1.133465301818176840e+01,1.250336705454540898e+01,1.240868509090910798e+01,1.232525301818181696e+01,1.360128436363624260e+01,1.448381890909078962e+01,1.526452254545452547e+01,1.584785432727270305e+01,1.546355694545452053e+01,9.461054801940917969e+00,9.494471549987792969e+00,9.313870429992675781e+00,9.232536315917968750e+00,9.415210723876953125e+00,9.462390899658203125e+00,9.406145095825195312e+00,9.268930435180664062e+00,9.156628608703613281e+00,9.113348007202148438e+00,1.065028381347656250e+01,1.083203220367431641e+01,1.100092887878417969e+01,1.085754776000976562e+01,1.055700874328613281e+01,1.039324855804443359e+01,1.029579353332519531e+01,1.045093154907226562e+01,1.083640193939208984e+01,1.133534336090087891e+01,9.461054801940917969e+00,9.494471549987792969e+00,9.313870429992675781e+00,9.232536315917968750e+00,9.415210723876953125e+00,9.462390899658203125e+00,9.406145095825195312e+00,9.268930435180664062e+00,9.156628608703613281e+00,9.113348007202148438e+00,1.065028381347656250e+01,1.083203220367431641e+01,1.100092887878417969e+01,1.085754776000976562e+01,1.055700874328613281e+01,1.039324855804443359e+01,1.029579353332519531e+01,1.045093154907226562e+01,1.083640193939208984e+01,1.133534336090087891e+01
5.229999999999999716e+01,9.275535054545452240e+00,9.041476363636361313e+00,8.978549018181816166e+00,9.003182400000000030e+00,9.067412072727270456e+00,9.109308218181817907e+00,9.106952945454544590e+00,9.078994472727272225e+00,9.070099854545453866e+00,9.105844581818180572e+00,1.115540290909088839e+01,1.147566458181812976e+01,1.249976487272724590e+01,1.237953512727271210e+01,1.241519672727275392e+01,1.368532603636354850e+01,1.466816749090897609e+01,1.530409112727263654e+01,1.595198509090910122e+01,1.542614967272725401e+01,9.428582191467285156e+00,9.455332756042480469e+00,9.272132873535156250e+00,9.190936088562011719e+00,9.372893333435058594e+00,9.418982505798339844e+00,9.361935615539550781e+00,9.224168777465820312e+00,9.111784934997558594e+00,9.068907737731933594e+00,1.068313026428222656e+01,1.084919071197509766e+01,1.100511169433593750e+01,1.084972381591796875e+01,1.053889274597167969e+01,1.036523342132568359e+01,1.026127433776855469e+01,1.041112422943115234e+01,1.079130077362060547e+01,1.128476715087890625e+01,9.428582191467285156e+00,9.455332756042480469e+00,9.272132873535156250e+00,9.190936088562011719e+00,9.372893333435058594e+00,9.418982505798339844e+00,9.361935615539550781e+00,9.224168777465820312e+00,9.111784934997558594e+00,9.068907737731933594e+00,1.068313026428222656e+01,1.084919071197509766e+01,1.100511169433593750e+01,1.084972381591796875e+01,1.053889274597167969e+01,1.036523342132568359e+01,1.026127433776855469e+01,1.041112422943115234e+01,1.079130077362060547e+01,1.128476715087890625e+01
5.239999999999999858e+01,9.251151054545452723e+00,9.025626763636362071e+00,8.978355054545451353e+00,9.009943418181816099e+00,9.070903418181815780e+00,9.112189963636360801e+00,9.104043490909090153e+00,9.075946472727272507e+00,9.074367054545454891e+00,9.106481890909089216e+00,1.115254887272725526e+01,1.164383105454540868e+01,1.249292072727269876e+01,1.234833469090906988e+01,1.252096232727271108e+01,1.374309949090907423e+01,1.484273476363627964e+01,1.535471563636351178e+01,1.604708269090909312e+01,1.542033076363632560e+01,9.391741752624511719e+00,9.427367210388183594e+00,9.258138656616210938e+00,9.155534744262695312e+00,9.336196899414062500e+00,9.386428833007812500e+00,9.334497451782226562e+00,9.202173233032226562e+00,9.091257095336914062e+00,9.046331405639648438e+00,1.086882781982421875e+01,1.113584327697753906e+01,1.139354515075683594e+01,1.133741855621337891e+01,1.111019897460937500e+01,1.100779914855957031e+01,1.096298122406005859e+01,1.115423679351806641e+01,1.156421852111816406e+01,1.207270431518554688e+01,9.391741752624511719e+00,9.427367210388183594e+00,9.258138656616210938e+00,9.155534744262695312e+00,9.336196899414062500e+00,9.386428833007812500e+00,9.334497451782226562e+00,9.202173233032226562e+00,9.091257095336914062e+00,9.046331405639648438e+00,1.086882781982421875e+01,1.113584327697753906e+01,1.139354515075683594e+01,1.133741855621337891e+01,1.111019897460937500e+01,1.100779914855957031e+01,1.096298122406005859e+01,1.115423679351806641e+01,1.156421852111816406e+01,1.207270431518554688e+01
5.250000000000000000e+01,9.226739345454545216e+00,9.011993890909089089e+00,8.978549018181816166e+00,9.017064654545452029e+00,9.074616436363633909e+00,9.114434399999998604e+00,9.101106327272727725e+00,9.072926181818180780e+00,9.078661963636362131e+00,9.106454181818179450e+00,1.115210552727269544e+01,1.182468829090903384e+01,1.248344421818183747e+01,1.231428021818177676e+01,1.264617970909089628e+01,1.377709854545449275e+01,1.499028567272726065e+01,1.540351134545442946e+01,1.611145090909089816e+01,1.542623279999994423e+01,9.353581428527832031e+00,9.379176139831542969e+00,9.204407691955566406e+00,9.104012489318847656e+00,9.284325599670410156e+00,9.333945274353027344e+00,9.281829833984375000e+00,9.148360252380371094e+00,9.036544799804687500e+00,8.992601394653320312e+00,1.082119464874267578e+01,1.098973751068115234e+01,1.115929031372070312e+01,1.102950191497802734e+01,1.074522399902343750e+01,1.059972572326660156e+01,1.053208160400390625e+01,1.071731948852539062e+01,1.113000774383544922e+01,1.164982795715332031e+01,9.353581428527832031e+00,9.379176139831542969e+00,9.204407691955566406e+00,9.104012489318847656e+00,9.284325599670410156e+00,9.333945274353027344e+00,9.281829833984375000e+00,9.148360252380371094e+00,9.036544799804687500e+00,8.992601394653320312e+00,1.082119464874267578e+01,1.098973751068115234e+01,1.115929031372070312e+01,1.102950191497802734e+01,1.074522399902343750e+01,1.059972572326660156e+01,1.053208160400390625e+01,1.071731948852539062e+01,1.113000774383544922e+01,1.164982795715332031e+01
5.260000000000000142e+01,9.202383054545453689e+00,9.000550036363634376e+00,8.979103199999999063e+00,9.024213599999997726e+00,9.078883636363634935e+00,9.116013818181816220e+00,9.098612509090907352e+00,9.069601090909088725e+00,9.082624363636362830e+00,9.106758981818179777e+00,1.115213323636360165e+01,1.200540698181811194e+01,1.247227745454548042e+01,1.227670669090906586e+01,1.279292705454540524e+01,1.380538952727271251e+01,1.510114974545453137e+01,1.544382807272718239e+01,1.612292247272724310e+01,1.543803687272724368e+01,9.317346572875976562e+00,9.339599609375000000e+00,9.162608146667480469e+00,9.060092926025390625e+00,9.239841461181640625e+00,9.289011001586914062e+00,9.236471176147460938e+00,9.103079795837402344e+00,8.992356300354003906e+00,8.949824333190917969e+00,1.088103389739990234e+01,1.104911231994628906e+01,1.121247482299804688e+01,1.107062244415283203e+01,1.076826190948486328e+01,1.060262489318847656e+01,1.051625633239746094e+01,1.067955017089843750e+01,1.106921005249023438e+01,1.156679534912109375e+01,9.317346572875976562e+00,9.339599609375000000e+00,9.162608146667480469e+00,9.060092926025390625e+00,9.239841461181640625e+00,9.289011001586914062e+00,9.236471176147460938e+00,9.103079795837402344e+00,8.992356300354003906e+00,8.949824333190917969e+00,1.088103389739990234e+01,1.104911231994628906e+01,1.121247482299804688e+01,1.107062244415283203e+01,1.076826190948486328e+01,1.060262489318847656e+01,1.051625633239746094e+01,1.067955017089843750e+01,1.106921005249023438e+01,1.156679534912109375e+01
5.270000000000000284e+01,9.178026763636362162e+00,8.991295199999997934e+00,8.980073018181816025e+00,9.031362545454543422e+00,9.083150836363635960e+00,9.116374036363636080e+00,9.096090981818180765e+00,9.066719345454545831e+00,9.087251781818180163e+00,9.107728799999998515e+00,1.114975025454543633e+01,1.217346261818172515e+01,1.246365992727278638e+01,1.223763687272725775e+01,1.295399999999997220e+01,1.384764589090909581e+01,1.517676785454543875e+01,1.548115221818179421e+01,1.606994269090902350e+01,1.546172814545447949e+01,9.285758018493652344e+00,9.307604789733886719e+00,9.129776000976562500e+00,9.023404121398925781e+00,9.199954032897949219e+00,9.246856689453125000e+00,9.193483352661132812e+00,9.061341285705566406e+00,8.952758789062500000e+00,8.913410186767578125e+00,1.101289749145507812e+01,1.124263191223144531e+01,1.146923637390136719e+01,1.138185405731201172e+01,1.112513351440429688e+01,1.099906826019287109e+01,1.094605064392089844e+01,1.113249683380126953e+01,1.153706741333007812e+01,1.204531669616699219e+01,9.285758018493652344e+00,9.307604789733886719e+00,9.129776000976562500e+00,9.023404121398925781e+00,9.199954032897949219e+00,9.246856689453125000e+00,9.193483352661132812e+00,9.061341285705566406e+00,8.952758789062500000e+00,8.913410186767578125e+00,1.101289749145507812e+01,1.124263191223144531e+01,1.146923637390136719e+01,1.138185405731201172e+01,1.112513351440429688e+01,1.099906826019287109e+01,1.094605064392089844e+01,1.113249683380126953e+01,1.153706741333007812e+01,1.204531669616699219e+01
5.279999999999999716e+01,9.153476509090907598e+00,8.984229381818181537e+00,8.981236799999997800e+00,9.038483781818181129e+00,9.087473454545452967e+00,9.116152363636361500e+00,9.093624872727271935e+00,9.064779709090908355e+00,9.091796072727273526e+00,9.106537309090906973e+00,1.114636974545452297e+01,1.231439105454537319e+01,1.245939272727271785e+01,1.220590996363634417e+01,1.311493439999997790e+01,1.391650298181822798e+01,1.522076989090911781e+01,1.552532050909090522e+01,1.596038094545452246e+01,1.549287316363626665e+01,9.258810997009277344e+00,9.283645629882812500e+00,9.107083320617675781e+00,8.994823455810546875e+00,9.167428970336914062e+00,9.211927413940429688e+00,9.158689498901367188e+00,9.029110908508300781e+00,8.923308372497558594e+00,8.887534141540527344e+00,1.118046855926513672e+01,1.149916553497314453e+01,1.182209587097167969e+01,1.182289981842041016e+01,1.164506721496582031e+01,1.159231281280517578e+01,1.160421180725097656e+01,1.184200763702392578e+01,1.228540611267089844e+01,1.282436752319335938e+01,9.258810997009277344e+00,9.283645629882812500e+00,9.107083320617675781e+00,8.994823455810546875e+00,9.167428970336914062e+00,9.211927413940429688e+00,9.158689498901367188e+00,9.029110908508300781e+00,8.923308372497558594e+00,8.887534141540527344e+00,1.118046855926513672e+01,1.149916553497314453e+01,1.182209587097167969e+01,1.182289981842041016e+01,1.164506721496582031e+01,1.159231281280517578e+01,1.160421180725097656e+01,1.184200763702392578e+01,1.228540611267089844e+01,1.282436752319335938e+01
5.289999999999999858e+01,9.128205818181816866e+00,8.979546545454544670e+00,8.982982472727270462e+00,9.045327927272724722e+00,9.091851490909089506e+00,9.115265672727272062e+00,9.091075636363635581e+00,9.063699054545454104e+00,9.095758472727270671e+00,9.103129090909089172e+00,1.114950087272726620e+01,1.241636050909081845e+01,1.245612305454544000e+01,1.219258189090903777e+01,1.326060109090902550e+01,1.401819534545457202e+01,1.523792181818183877e+01,1.558550465454543676e+01,1.581562865454547229e+01,1.551692465454532410e+01,9.234524726867675781e+00,9.260739326477050781e+00,9.085027694702148438e+00,8.971244812011718750e+00,9.142304420471191406e+00,9.185375213623046875e+00,9.132032394409179688e+00,9.003447532653808594e+00,8.898590087890625000e+00,8.863823890686035156e+00,1.130270385742187500e+01,1.166911888122558594e+01,1.204520320892333984e+01,1.209526062011718750e+01,1.196284484863281250e+01,1.195235633850097656e+01,1.200066375732421875e+01,1.226741313934326172e+01,1.273262405395507812e+01,1.328734016418457031e+01,9.234524726867675781e+00,9.260739326477050781e+00,9.085027694702148438e+00,8.971244812011718750e+00,9.142304420471191406e+00,9.185375213623046875e+00,9.132032394409179688e+00,9.003447532653808594e+00,8.898590087890625000e+00,8.863823890686035156e+00,1.130270385742187500e+01,1.166911888122558594e+01,1.204520320892333984e+01,1.209526062011718750e+01,1.196284484863281250e+01,1.195235633850097656e+01,1.200066375732421875e+01,1.226741313934326172e+01,1.273262405395507812e+01,1.328734016418457031e+01
5.300000000000000000e+01,9.103156799999997162e+00,8.977773163636360465e+00,8.986030472727270180e+00,9.052005818181816821e+00,9.096728290909089409e+00,9.114129600000000053e+00,9.088498690909089461e+00,9.063588218181818590e+00,9.098778763636362399e+00,9.097476436363633567e+00,1.117363549090905650e+01,1.247549170909085703e+01,1.244875243636361617e+01,1.220751709090900050e+01,1.338634494545445008e+01,1.415000749090910759e+01,1.523997229090909578e+01,1.566187090909084745e+01,1.566721876363638799e+01,1.551628734545443322e+01,9.212414741516113281e+00,9.239744186401367188e+00,9.065679550170898438e+00,8.952599525451660156e+00,9.123446464538574219e+00,9.165634155273437500e+00,9.112232208251953125e+00,8.983865737915039062e+00,8.878647804260253906e+00,8.842847824096679688e+00,1.138935565948486328e+01,1.178919219970703125e+01,1.220455360412597656e+01,1.229246044158935547e+01,1.219697093963623047e+01,1.222089195251464844e+01,1.229764080047607422e+01,1.258780384063720703e+01,1.307132816314697266e+01,1.363805198669433594e+01,9.212414741516113281e+00,9.239744186401367188e+00,9.065679550170898438e+00,8.952599525451660156e+00,9.123446464538574219e+00,9.165634155273437500e+00,9.112232208251953125e+00,8.983865737915039062e+00,8.878647804260253906e+00,8.842847824096679688e+00,1.138935565948486328e+01,1.178919219970703125e+01,1.220455360412597656e+01,1.229246044158935547e+01,1.219697093963623047e+01,1.222089195251464844e+01,1.229764080047607422e+01,1.258780384063720703e+01,1.307132816314697266e+01,1.363805198669433594e+01
5.310000000000000142e+01,9.079936581818181196e+00,8.977994836363633269e+00,8.990685599999999056e+00,9.058240363636361536e+00,9.101632799999999079e+00,9.112328509090907858e+00,9.085062763636361893e+00,9.064530327272727561e+00,9.101660509090908846e+00,9.090050399999999087e+00,1.123262814545451960e+01,1.249965403636356776e+01,1.243312450909093769e+01,1.225370814545448894e+01,1.349923178181803607e+01,1.430689636363631578e+01,1.524382385454545918e+01,1.574973643636359277e+01,1.554446749090907431e+01,1.549231898181810330e+01,9.188301086425781250e+00,9.216106414794921875e+00,9.044403076171875000e+00,8.932320594787597656e+00,9.103698730468750000e+00,9.145408630371093750e+00,9.092246055603027344e+00,8.963994026184082031e+00,8.857985496520996094e+00,8.820054054260253906e+00,1.144234848022460938e+01,1.187106227874755859e+01,1.232121276855468750e+01,1.244313240051269531e+01,1.238091850280761719e+01,1.243534183502197266e+01,1.253642940521240234e+01,1.284588813781738281e+01,1.334372043609619141e+01,1.391725158691406250e+01,9.188301086425781250e+00,9.216106414794921875e+00,9.044403076171875000e+00,8.932320594787597656e+00,9.103698730468750000e+00,9.145408630371093750e+00,9.092246055603027344e+00,8.963994026184082031e+00,8.857985496520996094e+00,8.820054054260253906e+00,1.144234848022460938e+01,1.187106227874755859e+01,1.232121276855468750e+01,1.244313240051269531e+01,1.238091850280761719e+01,1.243534183502197266e+01,1.253642940521240234e+01,1.284588813781738281e+01,1.334372043609619141e+01,1.391725158691406250e+01
5.320000000000000284e+01,9.059542690909088591e+00,8.978576727272725932e+00,8.996643054545453211e+00,9.063283418181814710e+00,9.105789163636362815e+00,9.109834690909089261e+00,9.082042472727271942e+00,9.066885599999999101e+00,9.103849527272727116e+00,9.079936581818179420e+00,1.133465301818176840e+01,1.250336705454540898e+01,1.240868509090910798e+01,1.232525301818181696e+01,1.360128436363624260e+01,1.448381890909078962e+01,1.526452254545452547e+01,1.584785432727270305e+01,1.546355694545452053e+01,1.546383403636357023e+01,9.162820816040039062e+00,9.190894126892089844e+00,9.021315574645996094e+00,8.909605026245117188e+00,9.081200599670410156e+00,9.122332572937011719e+00,9.069558143615722656e+00,8.941691398620605469e+00,8.835226058959960938e+00,8.795631408691406250e+00,1.147357177734375000e+01,1.193289279937744141e+01,1.242029762268066406e+01,1.257867050170898438e+01,1.255190467834472656e+01,1.263944625854492188e+01,1.276821136474609375e+01,1.310002326965332031e+01,1.361464023590087891e+01,1.419738006591796875e+01,9.162820816040039062e+00,9.190894126892089844e+00,9.021315574645996094e+00,8.909605026245117188e+00,9.081200599670410156e+00,9.122332572937011719e+00,9.069558143615722656e+00,8.941691398620605469e+00,8.835226058959960938e+00,8.795631408691406250e+00,1.147357177734375000e+01,1.193289279937744141e+01,1.242029762268066406e+01,1.257867050170898438e+01,1.255190467834472656e+01,1.263944625854492188e+01,1.276821136474609375e+01,1.310002326965332031e+01,1.361464023590087891e+01,1.419738006591796875e+01
5.329999999999999716e+01,9.041476363636361313e+00,8.978549018181816166e+00,9.003182400000000030e+00,9.067412072727270456e+00,9.109308218181817907e+00,9.106952945454544590e+00,9.078994472727272225e+00,9.070099854545453866e+00,9.105844581818180572e+00,9.067578327272725502e+00,1.147566458181812976e+01,1.249976487272724590e+01,1.237953512727271210e+01,1.241519672727275392e+01,1.368532603636354850e+01,1.466816749090897609e+01,1.530409112727263654e+01,1.595198509090910122e+01,1.542614967272725401e+01,1.544061381818175249e+01,9.138795852661132812e+00,9.167766571044921875e+00,8.999952316284179688e+00,8.888470649719238281e+00,9.060333251953125000e+00,9.101111412048339844e+00,9.048735618591308594e+00,8.921260833740234375e+00,8.814537048339843750e+00,8.773709297180175781e+00,1.149344062805175781e+01,1.197949314117431641e+01,1.249844360351562500e+01,1.268713188171386719e+01,1.268936538696289062e+01,1.280403709411621094e+01,1.295534229278564453e+01,1.330508995056152344e+01,1.383305740356445312e+01,1.442303085327148438e+01,9.138795852661132812e+00,9.167766571044921875e+00,8.999952316284179688e+00,8.888470649719238281e+00,9.060333251953125000e+00,9.101111412048339844e+00,9.048735618591308594e+00,8.921260833740234375e+00,8.814537048339843750e+00,8.773709297180175781e+00,1.149344062805175781e+01,1.197949314117431641e+01,1.249844360351562500e+01,1.268713188171386719e+01,1.268936538696289062e+01,1.280403709411621094e+01,1.295534229278564453e+01,1.330508995056152344e+01,1.383305740356445312e+01,1.442303085327148438e+01
5.339999999999999858e+01,9.025626763636362071e+00,8.978355054545451353e+00,9.009943418181816099e+00,9.070903418181815780e+00,9.112189963636360801e+00,9.104043490909090153e+00,9.075946472727272507e+00,9.074367054545454891e+00,9.106481890909089216e+00,9.052559999999999718e+00,1.164383105454540868e+01,1.249292072727269876e+01,1.234833469090906988e+01,1.252096232727271108e+01,1.374309949090907423e+01,1.484273476363627964e+01,1.535471563636351178e+01,1.604708269090909312e+01,1.542033076363632560e+01,1.542102349090901647e+01,9.114836692810058594e+00,9.144614219665527344e+00,8.978594779968261719e+00,8.867504119873046875e+00,9.039737701416015625e+00,9.080215454101562500e+00,9.028247833251953125e+00,8.901104927062988281e+00,8.794034957885742188e+00,8.751843452453613281e+00,1.151095294952392578e+01,1.202171516418457031e+01,1.257022762298583984e+01,1.278757190704345703e+01,1.281746292114257812e+01,1.295806121826171875e+01,1.313086318969726562e+01,1.349785804748535156e+01,1.403874397277832031e+01,1.463560485839843750e+01,9.114836692810058594e+00,9.144614219665527344e+00,8.978594779968261719e+00,8.867504119873046875e+00,9.039737701416015625e+00,9.080215454101562500e+00,9.028247833251953125e+00,8.901104927062988281e+00,8.794034957885742188e+00,8.751843452453613281e+00,1.151095294952392578e+01,1.202171516418457031e+01,1.257022762298583984e+01,1.278757190704345703e+01,1.281746292114257812e+01,1.295806121826171875e+01,1.313086318969726562e+01,1.349785804748535156e+01,1.403874397277832031e+01,1.463560485839843750e+01
5.350000000000000000e+01,9.011993890909089089e+00,8.978549018181816166e+00,9.017064654545452029e+00,9.074616436363633909e+00,9.114434399999998604e+00,9.101106327272727725e+00,9.072926181818180780e+00,9.078661963636362131e+00,9.106454181818179450e+00,9.035740581818179962e+00,1.182468829090903384e+01,1.248344421818183747e+01,1.231428021818177676e+01,1.264617970909089628e+01,1.377709854545449275e+01,1.499028567272726065e+01,1.540351134545442946e+01,1.611145090909089816e+01,1.542623279999994423e+01,1.539619614545443582e+01,9.090863227844238281e+00,9.121246337890625000e+00,8.956728935241699219e+00,8.846236228942871094e+00,9.018857955932617188e+00,9.059053421020507812e+00,9.007367134094238281e+00,8.880404472351074219e+00,8.772906303405761719e+00,8.729404449462890625e+00,1.152747917175292969e+01,1.205895423889160156e+01,1.263245773315429688e+01,1.287408924102783203e+01,1.292762184143066406e+01,1.309034252166748047e+01,1.328135681152343750e+01,1.366307258605957031e+01,1.421509170532226562e+01,1.481788444519042969e+01,9.090863227844238281e+00,9.121246337890625000e+00,8.956728935241699219e+00,8.846236228942871094e+00,9.018857955932617188e+00,9.059053421020507812e+00,9.007367134094238281e+00,8.880404472351074219e+00,8.772906303405761719e+00,8.729404449462890625e+00,1.152747917175292969e+01,1.205895423889160156e+01,1.263245773315429688e+01,1.287408924102783203e+01,1.292762184143066406e+01,1.309034252166748047e+01,1.328135681152343750e+01,1.366307258605957031e+01,1.421509170532226562e+01,1.481788444519042969e+01
5.360000000000000142e+01,9.000550036363634376e+00,8.979103199999999063e+00,9.024213599999997726e+00,9.078883636363634935e+00,9.116013818181816220e+00,9.098612509090907352e+00,9.069601090909088725e+00,9.082624363636362830e+00,9.106758981818179777e+00,9.016649018181816189e+00,1.200540698181811194e+01,1.247227745454548042e+01,1.227670669090906586e+01,1.279292705454540524e+01,1.380538952727271251e+01,1.510114974545453137e+01,1.544382807272718239e+01,1.612292247272724310e+01,1.543803687272724368e+01,1.535366269090895308e+01,9.066853523254394531e+00,9.097720146179199219e+00,8.934348106384277344e+00,8.824493408203125000e+00,8.997470855712890625e+00,9.037399291992187500e+00,8.985866546630859375e+00,8.858961105346679688e+00,8.751043319702148438e+00,8.706402778625488281e+00,1.154209232330322266e+01,1.209123992919921875e+01,1.268577671051025391e+01,1.294760322570800781e+01,1.302066898345947266e+01,1.320147895812988281e+01,1.340715408325195312e+01,1.380058097839355469e+01,1.436140060424804688e+01,1.496869087219238281e+01,9.066853523254394531e+00,9.097720146179199219e+00,8.934348106384277344e+00,8.824493408203125000e+00,8.997470855712890625e+00,9.037399291992187500e+00,8.985866546630859375e+00,8.858961105346679688e+00,8.751043319702148438e+00,8.706402778625488281e+00,1.154209232330322266e+01,1.209123992919921875e+01,1.268577671051025391e+01,1.294760322570800781e+01,1.302066898345947266e+01,1.320147895812988281e+01,1.340715408325195312e+01,1.380058097839355469e+01,1.436140060424804688e+01,1.496869087219238281e+01
5.370000000000000284e+01,8.991295199999997934e+00,8.980073018181816025e+00,9.031362545454543422e+00,9.083150836363635960e+00,9.116374036363636080e+00,9.096090981818180765e+00,9.066719345454545831e+00,9.087251781818180163e+00,9.107728799999998515e+00,8.995340727272726156e+00,1.217346261818172515e+01,1.246365992727278638e+01,1.223763687272725775e+01,1.295399999999997220e+01,1.384764589090909581e+01,1.517676785454543875e+01,1.548115221818179421e+01,1.606994269090902350e+01,1.546172814545447949e+01,1.529960225454540357e+01,9.042700767517089844e+00,9.073972702026367188e+00,8.911257743835449219e+00,8.801960945129394531e+00,8.975217819213867188e+00,9.014934539794921875e+00,8.963423728942871094e+00,8.836473464965820312e+00,8.728229522705078125e+00,8.682806015014648438e+00,1.155116653442382812e+01,1.211382389068603516e+01,1.272379016876220703e+01,1.299991989135742188e+01,1.308647060394287109e+01,1.327951812744140625e+01,1.349481010437011719e+01,1.389566993713378906e+01,1.446194839477539062e+01,1.507178497314453125e+01,9.042700767517089844e+00,9.073972702026367188e+00,8.911257743835449219e+00,8.801960945129394531e+00,8.975217819213867188e+00,9.014934539794921875e+00,8.963423728942871094e+00,8.836473464965820312e+00,8.728229522705078125e+00,8.682806015014648438e+00,1.155116653442382812e+01,1.211382389068603516e+01,1.272379016876220703e+01,1.299991989135742188e+01,1.308647060394287109e+01,1.327951812744140625e+01,1.349481010437011719e+01,1.389566993713378906e+01,1.446194839477539062e+01,1.507178497314453125e+01
5.379999999999999716e+01,8.984229381818181537e+00,8.981236799999997800e+00,9.038483781818181129e+00,9.087473454545452967e+00,9.116152363636361500e+00,9.093624872727271935e+00,9.064779709090908355e+00,9.091796072727273526e+00,9.106537309090906973e+00,8.971815709090908086e+00,1.231439105454537319e+01,1.245939272727271785e+01,1.220590996363634417e+01,1.311493439999997790e+01,1.391650298181822798e+01,1.522076989090911781e+01,1.552532050909090522e+01,1.596038094545452246e+01,1.549287316363626665e+01,1.525598814545452697e+01,9.017733573913574219e+00,9.049552917480468750e+00,8.887226104736328125e+00,8.778284072875976562e+00,8.951670646667480469e+00,8.991165161132812500e+00,8.939451217651367188e+00,8.812347412109375000e+00,8.703876495361328125e+00,8.657926559448242188e+00,1.156239604949951172e+01,1.214079952239990234e+01,1.276629543304443359e+01,1.305523967742919922e+01,1.315254974365234375e+01,1.335433197021484375e+01,1.357524394989013672e+01,1.397907161712646484e+01,1.454668235778808594e+01,1.515568923950195312e+01,9.017733573913574219e+00,9.049552917480468750e+00,8.887226104736328125e+00,8.778284072875976562e+00,8.951670646667480469e+00,8.991165161132812500e+00,8.939451217651367188e+00,8.812347412109375000e+00,8.703876495361328125e+00,8.657926559448242188e+00,1.156239604949951172e+01,1.214079952239990234e+01,1.276629543304443359e+01,1.305523967742919922e+01,1.315254974365234375e+01,1.335433197021484375e+01,1.357524394989013672e+01,1.397907161712646484e+01,1.454668235778808594e+01,1.515568923950195312e+01
5.389999999999999858e+01,8.979546545454544670e+00,8.982982472727270462e+00,9.045327927272724722e+00,9.091851490909089506e+00,9.115265672727272062e+00,9.091075636363635581e+00,9.063699054545454104e+00,9.095758472727270671e+00,9.103129090909089172e+00,8.948207563636362494e+00,1.241636050909081845e+01,1.245612305454544000e+01,1.219258189090903777e+01,1.326060109090902550e+01,1.401819534545457202e+01,1.523792181818183877e+01,1.558550465454543676e+01,1.581562865454547229e+01,1.551692465454532410e+01,1.523966749090909900e+01,8.989762306213378906e+00,9.021426200866699219e+00,8.859201431274414062e+00,8.750656127929687500e+00,8.923901557922363281e+00,8.962934494018554688e+00,8.910831451416015625e+00,8.783500671386718750e+00,8.674797058105468750e+00,8.628493309020996094e+00,1.157883453369140625e+01,1.217268085479736328e+01,1.281385993957519531e+01,1.311578941345214844e+01,1.322434234619140625e+01,1.343528842926025391e+01,1.366249465942382812e+01,1.407018089294433594e+01,1.464006614685058594e+01,1.524943923950195312e+01,8.989762306213378906e+00,9.021426200866699219e+00,8.859201431274414062e+00,8.750656127929687500e+00,8.923901557922363281e+00,8.962934494018554688e+00,8.910831451416015625e+00,8.783500671386718750e+00,8.674797058105468750e+00,8.628493309020996094e+00,1.157883453369140625e+01,1.217268085479736328e+01,1.281385993957519531e+01,1.311578941345214844e+01,1.322434234619140625e+01,1.343528842926025391e+01,1.366249465942382812e+01,1.407018089294433594e+01,1.464006614685058594e+01,1.524943923950195312e+01
5.400000000000000000e+01,8.977773163636360465e+00,8.986030472727270180e+00,9.052005818181816821e+00,9.096728290909089409e+00,9.114129600000000053e+00,9.088498690909089461e+00,9.063588218181818590e+00,9.098778763636362399e+00,9.097476436363633567e+00,8.924599418181818677e+00,1.247549170909085703e+01,1.244875243636361617e+01,1.220751709090900050e+01,1.338634494545445008e+01,1.415000749090910759e+01,1.523997229090909578e+01,1.566187090909084745e+01,1.566721876363638799e+01,1.551628734545443322e+01,1.523869767272726783e+01,8.963315963745117188e+00,8.995239257812500000e+00,8.833080291748046875e+00,8.725001335144042969e+00,8.898138999938964844e+00,8.936748504638671875e+00,8.884161949157714844e+00,8.756524085998535156e+00,8.647584915161132812e+00,8.600970268249511719e+00,1.161774253845214844e+01,1.222747039794921875e+01,1.288360691070556641e+01,1.319714355468750000e+01,1.331509017944335938e+01,1.353306961059570312e+01,1.376407146453857422e+01,1.417295932769775391e+01,1.474269866943359375e+01,1.535038471221923828e+01,8.963315963745117188e+00,8.995239257812500000e+00,8.833080291748046875e+00,8.725001335144042969e+00,8.898138999938964844e+00,8.936748504638671875e+00,8.884161949157714844e+00,8.756524085998535156e+00,8.647584915161132812e+00,8.600970268249511719e+00,1.161774253845214844e+01,1.222747039794921875e+01,1.288360691070556641e+01,1.319714355468750000e+01,1.331509017944335938e+01,1.353306961059570312e+01,1.376407146453857422e+01,1.417295932769775391e+01,1.474269866943359375e+01,1.535038471221923828e+01
5.410000000000000142e+01,8.977994836363633269e+00,8.990685599999999056e+00,9.058240363636361536e+00,9.101632799999999079e+00,9.112328509090907858e+00,9.085062763636361893e+00,9.064530327272727561e+00,9.101660509090908846e+00,9.090050399999999087e+00,8.901018981818181075e+00,1.249965403636356776e+01,1.243312450909093769e+01,1.225370814545448894e+01,1.349923178181803607e+01,1.430689636363631578e+01,1.524382385454545918e+01,1.574973643636359277e+01,1.554446749090907431e+01,1.549231898181810330e+01,1.521985549090906531e+01,8.945331573486328125e+00,8.979285240173339844e+00,8.817410469055175781e+00,8.710135459899902344e+00,8.883522987365722656e+00,8.922021865844726562e+00,8.868974685668945312e+00,8.740979194641113281e+00,8.631822586059570312e+00,8.584905624389648438e+00,1.169496440887451172e+01,1.232068634033203125e+01,1.298965454101562500e+01,1.331175422668457031e+01,1.343543815612792969e+01,1.365674591064453125e+01,1.388712120056152344e+01,1.429276371002197266e+01,1.485850811004638672e+01,1.546129703521728516e+01,8.945331573486328125e+00,8.979285240173339844e+00,8.817410469055175781e+00,8.710135459899902344e+00,8.883522987365722656e+00,8.922021865844726562e+00,8.868974685668945312e+00,8.740979194641113281e+00,8.631822586059570312e+00,8.584905624389648438e+00,1.169496440887451172e+01,1.232068634033203125e+01,1.298965454101562500e+01,1.331175422668457031e+01,1.343543815612792969e+01,1.365674591064453125e+01,1.388712120056152344e+01,1.429276371002197266e+01,1.485850811004638672e+01,1.546129703521728516e+01
5.420000000000000284e+01,8.978576727272725932e+00,8.996643054545453211e+00,9.063283418181814710e+00,9.105789163636362815e+00,9.109834690909089261e+00,9.082042472727271942e+00,9.066885599999999101e+00,9.103849527272727116e+00,9.079936581818179420e+00,8.878879418181815808e+00,1.250336705454540898e+01,1.240868509090910798e+01,1.232525301818181696e+01,1.360128436363624260e+01,1.448381890909078962e+01,1.526452254545452547e+01,1.584785432727270305e+01,1.546355694545452053e+01,1.546383403636357023e+01,1.517031163636359281e+01,8.938834190368652344e+00,8.976812362670898438e+00,8.815458297729492188e+00,8.709502220153808594e+00,8.883681297302246094e+00,8.922521591186523438e+00,8.869232177734375000e+00,8.740900039672851562e+00,8.631538391113281250e+00,8.584304809570312500e+00,1.181367397308349609e+01,1.245019817352294922e+01,1.312562847137451172e+01,1.345048809051513672e+01,1.357464694976806641e+01,1.379509449005126953e+01,1.402099514007568359e+01,1.442047309875488281e+01,1.498021984100341797e+01,1.557692050933837891e+01,8.938834190368652344e+00,8.976812362670898438e+00,8.815458297729492188e+00,8.709502220153808594e+00,8.883681297302246094e+00,8.922521591186523438e+00,8.869232177734375000e+00,8.740900039672851562e+00,8.631538391113281250e+00,8.584304809570312500e+00,1.181367397308349609e+01,1.245019817352294922e+01,1.312562847137451172e+01,1.345048809051513672e+01,1.357464694976806641e+01,1.379509449005126953e+01,1.402099514007568359e+01,1.442047309875488281e+01,1.498021984100341797e+01,1.557692050933837891e+01
5.429999999999999716e+01,8.978549018181816166e+00,9.003182400000000030e+00,9.067412072727270456e+00,9.109308218181817907e+00,9.106952945454544590e+00,9.078994472727272225e+00,9.070099854545453866e+00,9.105844581818180572e+00,9.067578327272725502e+00,8.860674545454543249e+00,1.249976487272724590e+01,1.237953512727271210e+01,1.241519672727275392e+01,1.368532603636354850e+01,1.466816749090897609e+01,1.530409112727263654e+01,1.595198509090910122e+01,1.542614967272725401e+01,1.544061381818175249e+01,1.509948719999999689e+01,8.940023422241210938e+00,8.983412742614746094e+00,8.822875976562500000e+00,8.718485832214355469e+00,8.893878936767578125e+00,8.933417320251464844e+00,8.880070686340332031e+00,8.751441001892089844e+00,8.641898155212402344e+00,8.594292640686035156e+00,1.197095108032226562e+01,1.261523056030273438e+01,1.329288101196289062e+01,1.361627674102783203e+01,1.373674869537353516e+01,1.395270824432373047e+01,1.417054271697998047e+01,1.456062316894531250e+01,1.511165618896484375e+01,1.569997978210449219e+01,8.940023422241210938e+00,8.983412742614746094e+00,8.822875976562500000e+00,8.718485832214355469e+00,8.893878936767578125e+00,8.933417320251464844e+00,8.880070686340332031e+00,8.751441001892089844e+00,8.641898155212402344e+00,8.594292640686035156e+00,1.197095108032226562e+01,1.261523056030273438e+01,1.329288101196289062e+01,1.361627674102783203e+01,1.373674869537353516e+01,1.395270824432373047e+01,1.417054271697998047e+01,1.456062316894531250e+01,1.511165618896484375e+01,1.569997978210449219e+01
5.439999999999999858e+01,8.978355054545451353e+00,9.009943418181816099e+00,9.070903418181815780e+00,9.112189963636360801e+00,9.104043490909090153e+00,9.075946472727272507e+00,9.074367054545454891e+00,9.106481890909089216e+00,9.052559999999999718e+00,8.845877890909090269e+00,1.249292072727269876e+01,1.234833469090906988e+01,1.252096232727271108e+01,1.374309949090907423e+01,1.484273476363627964e+01,1.535471563636351178e+01,1.604708269090909312e+01,1.542033076363632560e+01,1.542102349090901647e+01,1.501500218181819335e+01,8.946419715881347656e+00,8.995950698852539062e+00,8.836486816406250000e+00,8.733874320983886719e+00,8.910746574401855469e+00,8.951238632202148438e+00,8.898036956787109375e+00,8.769208908081054688e+00,8.659561157226562500e+00,8.611649513244628906e+00,1.215263938903808594e+01,1.280032634735107422e+01,1.347548866271972656e+01,1.379300117492675781e+01,1.390600109100341797e+01,1.411451339721679688e+01,1.432193565368652344e+01,1.470101547241210938e+01,1.524227523803710938e+01,1.582162666320800781e+01,8.946419715881347656e+00,8.995950698852539062e+00,8.836486816406250000e+00,8.733874320983886719e+00,8.910746574401855469e+00,8.951238632202148438e+00,8.898036956787109375e+00,8.769208908081054688e+00,8.659561157226562500e+00,8.611649513244628906e+00,1.215263938903808594e+01,1.280032634735107422e+01,1.347548866271972656e+01,1.379300117492675781e+01,1.390600109100341797e+01,1.411451339721679688e+01,1.432193565368652344e+01,1.470101547241210938e+01,1.524227523803710938e+01,1.582162666320800781e+01
5.450000000000000000e+01,8.978549018181816166e+00,9.017064654545452029e+00,9.074616436363633909e+00,9.114434399999998604e+00,9.101106327272727725e+00,9.072926181818180780e+00,9.078661963636362131e+00,9.106454181818179450e+00,9.035740581818179962e+00,8.832522109090906071e+00,1.248344421818183747e+01,1.231428021818177676e+01,1.264617970909089628e+01,1.377709854545449275e+01,1.499028567272726065e+01,1.540351134545442946e+01,1.611145090909089816e+01,1.542623279999994423e+01,1.539619614545443582e+01,1.491214603636363734e+01,8.956679344177246094e+00,9.012736320495605469e+00,8.854469299316406250e+00,8.753556251525878906e+00,8.932201385498046875e+00,8.973933219909667969e+00,8.921135902404785156e+00,8.792218208312988281e+00,8.682518959045410156e+00,8.634280204772949219e+00,1.234248638153076172e+01,1.298796653747558594e+01,1.365493297576904297e+01,1.396170425415039062e+01,1.406287288665771484e+01,1.426043128967285156e+01,1.445489692687988281e+01,1.482117176055908203e+01,1.535130596160888672e+01,1.592066287994384766e+01,8.956679344177246094e+00,9.012736320495605469e+00,8.854469299316406250e+00,8.753556251525878906e+00,8.932201385498046875e+00,8.973933219909667969e+00,8.921135902404785156e+00,8.792218208312988281e+00,8.682518959045410156e+00,8.634280204772949219e+00,1.234248638153076172e+01,1.298796653747558594e+01,1.365493297576904297e+01,1.396170425415039062e+01,1.406287288665771484e+01,1.426043128967285156e+01,1.445489692687988281e+01,1.482117176055908203e+01,1.535130596160888672e+01,1.592066287994384766e+01
5.460000000000000142e+01,8.979103199999999063e+00,9.024213599999997726e+00,9.078883636363634935e+00,9.116013818181816220e+00,9.098612509090907352e+00,9.069601090909088725e+00,9.082624363636362830e+00,9.106758981818179777e+00,9.016649018181816189e+00,8.820995127272725611e+00,1.247227745454548042e+01,1.227670669090906586e+01,1.279292705454540524e+01,1.380538952727271251e+01,1.510114974545453137e+01,1.544382807272718239e+01,1.612292247272724310e+01,1.543803687272724368e+01,1.535366269090895308e+01,1.478618050909082093e+01,8.968944549560546875e+00,9.031603813171386719e+00,8.874684333801269531e+00,8.774927139282226562e+00,8.955780029296875000e+00,8.999280929565429688e+00,8.947367668151855469e+00,8.818591117858886719e+00,8.708999633789062500e+00,8.660430908203125000e+00,1.252329254150390625e+01,1.315627861022949219e+01,1.380428123474121094e+01,1.409075832366943359e+01,1.417100524902343750e+01,1.434974193572998047e+01,1.452535438537597656e+01,1.487410163879394531e+01,1.538920211791992188e+01,1.594528388977050781e+01,8.968944549560546875e+00,9.031603813171386719e+00,8.874684333801269531e+00,8.774927139282226562e+00,8.955780029296875000e+00,8.999280929565429688e+00,8.947367668151855469e+00,8.818591117858886719e+00,8.708999633789062500e+00,8.660430908203125000e+00,1.252329254150390625e+01,1.315627861022949219e+01,1.380428123474121094e+01,1.409075832366943359e+01,1.417100524902343750e+01,1.434974193572998047e+01,1.452535438537597656e+01,1.487410163879394531e+01,1.538920211791992188e+01,1.594528388977050781e+01
5.470000000000000284e+01,8.980073018181816025e+00,9.031362545454543422e+00,9.083150836363635960e+00,9.116374036363636080e+00,9.096090981818180765e+00,9.066719345454545831e+00,9.087251781818180163e+00,9.107728799999998515e+00,8.995340727272726156e+00,8.811629454545451878e+00,1.246365992727278638e+01,1.223763687272725775e+01,1.295399999999997220e+01,1.384764589090909581e+01,1.517676785454543875e+01,1.548115221818179421e+01,1.606994269090902350e+01,1.546172814545447949e+01,1.529960225454540357e+01,1.465550443636348454e+01,8.981796264648437500e+00,9.050801277160644531e+00,8.895388603210449219e+00,8.795938491821289062e+00,8.979500770568847656e+00,9.025446891784667969e+00,8.975074768066406250e+00,8.846780776977539062e+00,8.737553596496582031e+00,8.688736915588378906e+00,1.267821693420410156e+01,1.328402614593505859e+01,1.389797306060791016e+01,1.415081787109375000e+01,1.419760131835937500e+01,1.434672546386718750e+01,1.449571037292480469e+01,1.482096481323242188e+01,1.531622791290283203e+01,1.585520744323730469e+01,8.981796264648437500e+00,9.050801277160644531e+00,8.895388603210449219e+00,8.795938491821289062e+00,8.979500770568847656e+00,9.025446891784667969e+00,8.975074768066406250e+00,8.846780776977539062e+00,8.737553596496582031e+00,8.688736915588378906e+00,1.267821693420410156e+01,1.328402614593505859e+01,1.389797306060791016e+01,1.415081787109375000e+01,1.419760131835937500e+01,1.434672546386718750e+01,1.449571037292480469e+01,1.482096481323242188e+01,1.531622791290283203e+01,1.585520744323730469e+01
5.479999999999999716e+01,8.981236799999997800e+00,9.038483781818181129e+00,9.087473454545452967e+00,9.116152363636361500e+00,9.093624872727271935e+00,9.064779709090908355e+00,9.091796072727273526e+00,9.106537309090906973e+00,8.971815709090908086e+00,8.806087636363635340e+00,1.245939272727271785e+01,1.220590996363634417e+01,1.311493439999997790e+01,1.391650298181822798e+01,1.522076989090911781e+01,1.552532050909090522e+01,1.596038094545452246e+01,1.549287316363626665e+01,1.525598814545452697e+01,1.454530538181804289e+01,8.988890647888183594e+00,9.069279670715332031e+00,8.927171707153320312e+00,8.832602500915527344e+00,9.019612312316894531e+00,9.071446418762207031e+00,9.025487899780273438e+00,8.900777816772460938e+00,8.796859741210937500e+00,8.754360198974609375e+00,1.280763435363769531e+01,1.335808372497558594e+01,1.387893772125244141e+01,1.400317287445068359e+01,1.392493247985839844e+01,1.395784378051757812e+01,1.399956798553466797e+01,1.423209667205810547e+01,1.465405845642089844e+01,1.514087104797363281e+01,8.988890647888183594e+00,9.069279670715332031e+00,8.927171707153320312e+00,8.832602500915527344e+00,9.019612312316894531e+00,9.071446418762207031e+00,9.025487899780273438e+00,8.900777816772460938e+00,8.796859741210937500e+00,8.754360198974609375e+00,1.280763435363769531e+01,1.335808372497558594e+01,1.387893772125244141e+01,1.400317287445068359e+01,1.392493247985839844e+01,1.395784378051757812e+01,1.399956798553466797e+01,1.423209667205810547e+01,1.465405845642089844e+01,1.514087104797363281e+01
5.489999999999999858e+01,8.982982472727270462e+00,9.045327927272724722e+00,9.091851490909089506e+00,9.115265672727272062e+00,9.091075636363635581e+00,9.063699054545454104e+00,9.095758472727270671e+00,9.103129090909089172e+00,8.948207563636362494e+00,8.803344436363634173e+00,1.245612305454544000e+01,1.219258189090903777e+01,1.326060109090902550e+01,1.401819534545457202e+01,1.523792181818183877e+01,1.558550465454543676e+01,1.581562865454547229e+01,1.551692465454532410e+01,1.523966749090909900e+01,1.446929934545443075e+01,8.998633384704589844e+00,9.082532882690429688e+00,8.944025993347167969e+00,8.852241516113281250e+00,9.040468215942382812e+00,9.093922615051269531e+00,9.049984931945800781e+00,8.926504135131835938e+00,8.823937416076660156e+00,8.783310890197753906e+00,1.287404155731201172e+01,1.337530136108398438e+01,1.384255790710449219e+01,1.391037559509277344e+01,1.378446483612060547e+01,1.377838611602783203e+01,1.379054641723632812e+01,1.400521087646484375e+01,1.441761970520019531e+01,1.490307331085205078e+01,8.998633384704589844e+00,9.082532882690429688e+00,8.944025993347167969e+00,8.852241516113281250e+00,9.040468215942382812e+00,9.093922615051269531e+00,9.049984931945800781e+00,8.926504135131835938e+00,8.823937416076660156e+00,8.783310890197753906e+00,1.287404155731201172e+01,1.337530136108398438e+01,1.384255790710449219e+01,1.391037559509277344e+01,1.378446483612060547e+01,1.377838611602783203e+01,1.379054641723632812e+01,1.400521087646484375e+01,1.441761970520019531e+01,1.490307331085205078e+01
5.500000000000000000e+01,8.986030472727270180e+00,9.052005818181816821e+00,9.096728290909089409e+00,9.114129600000000053e+00,9.088498690909089461e+00,9.063588218181818590e+00,9.098778763636362399e+00,9.097476436363633567e+00,8.924599418181818677e+00,8.803372145454543940e+00,1.244875243636361617e+01,1.220751709090900050e+01,1.338634494545445008e+01,1.415000749090910759e+01,1.523997229090909578e+01,1.566187090909084745e+01,1.566721876363638799e+01,1.551628734545443322e+01,1.523869767272726783e+01,1.443300043636356733e+01,9.002779960632324219e+00,9.088378906250000000e+00,8.951074600219726562e+00,8.861245155334472656e+00,9.049751281738281250e+00,9.103624343872070312e+00,9.060118675231933594e+00,8.936871528625488281e+00,8.834882736206054688e+00,8.795462608337402344e+00,1.292149162292480469e+01,1.340458869934082031e+01,1.384989166259765625e+01,1.389172649383544922e+01,1.374319839477539062e+01,1.371784210205078125e+01,1.371427059173583984e+01,1.391838264465332031e+01,1.432457351684570312e+01,1.480858230590820312e+01,9.002779960632324219e+00,9.088378906250000000e+00,8.951074600219726562e+00,8.861245155334472656e+00,9.049751281738281250e+00,9.103624343872070312e+00,9.060118675231933594e+00,8.936871528625488281e+00,8.834882736206054688e+00,8.795462608337402344e+00,1.292149162292480469e+01,1.340458869934082031e+01,1.384989166259765625e+01,1.389172649383544922e+01,1.374319839477539062e+01,1.371784210205078125e+01,1.371427059173583984e+01,1.391838264465332031e+01,1.432457351684570312e+01,1.480858230590820312e+01
5.510000000000000142e+01,8.990685599999999056e+00,9.058240363636361536e+00,9.101632799999999079e+00,9.112328509090907858e+00,9.085062763636361893e+00,9.064530327272727561e+00,9.101660509090908846e+00,9.090050399999999087e+00,8.901018981818181075e+00,8.806170763636362864e+00,1.243312450909093769e+01,1.225370814545448894e+01,1.349923178181803607e+01,1.430689636363631578e+01,1.524382385454545918e+01,1.574973643636359277e+01,1.554446749090907431e+01,1.549231898181810330e+01,1.521985549090906531e+01,1.442768029090905912e+01,9.001877784729003906e+00,9.088117599487304688e+00,8.950684547424316406e+00,8.861131668090820312e+00,9.050566673278808594e+00,9.104922294616699219e+00,9.061413764953613281e+00,8.937777519226074219e+00,8.835644721984863281e+00,8.796050071716308594e+00,1.294016742706298828e+01,1.341550827026367188e+01,1.384864044189453125e+01,1.387560939788818359e+01,1.370955276489257812e+01,1.366636657714843750e+01,1.364607810974121094e+01,1.383400344848632812e+01,1.422573661804199219e+01,1.469819545745849609e+01,9.001877784729003906e+00,9.088117599487304688e+00,8.950684547424316406e+00,8.861131668090820312e+00,9.050566673278808594e+00,9.104922294616699219e+00,9.061413764953613281e+00,8.937777519226074219e+00,8.835644721984863281e+00,8.796050071716308594e+00,1.294016742706298828e+01,1.341550827026367188e+01,1.384864044189453125e+01,1.387560939788818359e+01,1.370955276489257812e+01,1.366636657714843750e+01,1.364607810974121094e+01,1.383400344848632812e+01,1.422573661804199219e+01,1.469819545745849609e+01
5.520000000000000284e+01,8.996643054545453211e+00,9.063283418181814710e+00,9.105789163636362815e+00,9.109834690909089261e+00,9.082042472727271942e+00,9.066885599999999101e+00,9.103849527272727116e+00,9.079936581818179420e+00,8.878879418181815808e+00,8.811241527272725804e+00,1.240868509090910798e+01,1.232525301818181696e+01,1.360128436363624260e+01,1.448381890909078962e+01,1.526452254545452547e+01,1.584785432727270305e+01,1.546355694545452053e+01,1.546383403636357023e+01,1.517031163636359281e+01,1.444017709090906543e+01,8.999761581420898438e+00,9.084717750549316406e+00,8.950817108154296875e+00,8.864786148071289062e+00,9.055777549743652344e+00,9.111184120178222656e+00,9.069978713989257812e+00,8.946373939514160156e+00,8.844596862792968750e+00,8.805472373962402344e+00,1.283699512481689453e+01,1.319499206542968750e+01,1.349931240081787109e+01,1.339462089538574219e+01,1.310332775115966797e+01,1.294491004943847656e+01,1.283207511901855469e+01,1.294991397857666016e+01,1.328884220123291016e+01,1.373129940032958984e+01,8.999761581420898438e+00,9.084717750549316406e+00,8.950817108154296875e+00,8.864786148071289062e+00,9.055777549743652344e+00,9.111184120178222656e+00,9.069978713989257812e+00,8.946373939514160156e+00,8.844596862792968750e+00,8.805472373962402344e+00,1.283699512481689453e+01,1.319499206542968750e+01,1.349931240081787109e+01,1.339462089538574219e+01,1.310332775115966797e+01,1.294491004943847656e+01,1.283207511901855469e+01,1.294991397857666016e+01,1.328884220123291016e+01,1.373129940032958984e+01
5.529999999999999716e+01,9.003182400000000030e+00,9.067412072727270456e+00,9.109308218181817907e+00,9.106952945454544590e+00,9.078994472727272225e+00,9.070099854545453866e+00,9.105844581818180572e+00,9.067578327272725502e+00,8.860674545454543249e+00,8.817670036363633557e+00,1.237953512727271210e+01,1.241519672727275392e+01,1.368532603636354850e+01,1.466816749090897609e+01,1.530409112727263654e+01,1.595198509090910122e+01,1.542614967272725401e+01,1.544061381818175249e+01,1.509948719999999689e+01,1.447412072727269816e+01,9.000579833984375000e+00,9.083456993103027344e+00,8.946285247802734375e+00,8.857262611389160156e+00,9.047422409057617188e+00,9.101649284362792969e+00,9.059885978698730469e+00,8.936394691467285156e+00,8.833344459533691406e+00,8.791805267333984375e+00,1.286931514739990234e+01,1.327734851837158203e+01,1.365252876281738281e+01,1.363368511199951172e+01,1.343088150024414062e+01,1.335843467712402344e+01,1.332242012023925781e+01,1.350669765472412109e+01,1.389940452575683594e+01,1.437582111358642578e+01,9.000579833984375000e+00,9.083456993103027344e+00,8.946285247802734375e+00,8.857262611389160156e+00,9.047422409057617188e+00,9.101649284362792969e+00,9.059885978698730469e+00,8.936394691467285156e+00,8.833344459533691406e+00,8.791805267333984375e+00,1.286931514739990234e+01,1.327734851837158203e+01,1.365252876281738281e+01,1.363368511199951172e+01,1.343088150024414062e+01,1.335843467712402344e+01,1.332242012023925781e+01,1.350669765472412109e+01,1.389940452575683594e+01,1.437582111358642578e+01
5.539999999999999858e+01,9.009943418181816099e+00,9.070903418181815780e+00,9.112189963636360801e+00,9.104043490909090153e+00,9.075946472727272507e+00,9.074367054545454891e+00,9.106481890909089216e+00,9.052559999999999718e+00,8.845877890909090269e+00,8.823405818181816684e+00,1.234833469090906988e+01,1.252096232727271108e+01,1.374309949090907423e+01,1.484273476363627964e+01,1.535471563636351178e+01,1.604708269090909312e+01,1.542033076363632560e+01,1.542102349090901647e+01,1.501500218181819335e+01,1.453654930909093856e+01,9.003524780273437500e+00,9.082249641418457031e+00,8.930170059204101562e+00,8.832329750061035156e+00,9.023812294006347656e+00,9.076651573181152344e+00,9.032268524169921875e+00,8.905950546264648438e+00,8.798094749450683594e+00,8.749667167663574219e+00,1.288724803924560547e+01,1.335162162780761719e+01,1.381672096252441406e+01,1.392881774902343750e+01,1.384818553924560547e+01,1.389177513122558594e+01,1.396078968048095703e+01,1.422874546051025391e+01,1.468252563476562500e+01,1.519214439392089844e+01,9.003524780273437500e+00,9.082249641418457031e+00,8.930170059204101562e+00,8.832329750061035156e+00,9.023812294006347656e+00,9.076651573181152344e+00,9.032268524169921875e+00,8.905950546264648438e+00,8.798094749450683594e+00,8.749667167663574219e+00,1.288724803924560547e+01,1.335162162780761719e+01,1.381672096252441406e+01,1.392881774902343750e+01,1.384818553924560547e+01,1.389177513122558594e+01,1.396078968048095703e+01,1.422874546051025391e+01,1.468252563476562500e+01,1.519214439392089844e+01
5.550000000000000000e+01,9.017064654545452029e+00,9.074616436363633909e+00,9.114434399999998604e+00,9.101106327272727725e+00,9.072926181818180780e+00,9.078661963636362131e+00,9.106454181818179450e+00,9.035740581818179962e+00,8.832522109090906071e+00,8.828559709090907148e+00,1.231428021818177676e+01,1.264617970909089628e+01,1.377709854545449275e+01,1.499028567272726065e+01,1.540351134545442946e+01,1.611145090909089816e+01,1.542623279999994423e+01,1.539619614545443582e+01,1.491214603636363734e+01,1.463347570909093420e+01,9.003808021545410156e+00,9.083290100097656250e+00,8.932346343994140625e+00,8.833965301513671875e+00,9.027219772338867188e+00,9.081982612609863281e+00,9.039413452148437500e+00,8.914018630981445312e+00,8.806896209716796875e+00,8.758882522583007812e+00,1.284808254241943359e+01,1.327752113342285156e+01,1.370653915405273438e+01,1.378497028350830078e+01,1.367374897003173828e+01,1.369200229644775391e+01,1.374282741546630859e+01,1.399770832061767578e+01,1.444184112548828125e+01,1.494445610046386719e+01,9.003808021545410156e+00,9.083290100097656250e+00,8.932346343994140625e+00,8.833965301513671875e+00,9.027219772338867188e+00,9.081982612609863281e+00,9.039413452148437500e+00,8.914018630981445312e+00,8.806896209716796875e+00,8.758882522583007812e+00,1.284808254241943359e+01,1.327752113342285156e+01,1.370653915405273438e+01,1.378497028350830078e+01,1.367374897003173828e+01,1.369200229644775391e+01,1.374282741546630859e+01,1.399770832061767578e+01,1.444184112548828125e+01,1.494445610046386719e+01
5.560000000000000142e+01,9.024213599999997726e+00,9.078883636363634935e+00,9.116013818181816220e+00,9.098612509090907352e+00,9.069601090909088725e+00,9.082624363636362830e+00,9.106758981818179777e+00,9.016649018181816189e+00,8.820995127272725611e+00,8.835043636363634434e+00,1.227670669090906586e+01,1.279292705454540524e+01,1.380538952727271251e+01,1.510114974545453137e+01,1.544382807272718239e+01,1.612292247272724310e+01,1.543803687272724368e+01,1.535366269090895308e+01,1.478618050909082093e+01,1.475345607272732451e+01,9.007326126098632812e+00,9.086845397949218750e+00,8.935418128967285156e+00,8.839008331298828125e+00,9.031898498535156250e+00,9.085889816284179688e+00,9.042763710021972656e+00,8.916961669921875000e+00,8.809547424316406250e+00,8.761767387390136719e+00,1.284078407287597656e+01,1.327599906921386719e+01,1.371345615386962891e+01,1.379961395263671875e+01,1.369797801971435547e+01,1.372625923156738281e+01,1.378655433654785156e+01,1.405195808410644531e+01,1.450670623779296875e+01,1.502033996582031250e+01,9.007326126098632812e+00,9.086845397949218750e+00,8.935418128967285156e+00,8.839008331298828125e+00,9.031898498535156250e+00,9.085889816284179688e+00,9.042763710021972656e+00,8.916961669921875000e+00,8.809547424316406250e+00,8.761767387390136719e+00,1.284078407287597656e+01,1.327599906921386719e+01,1.371345615386962891e+01,1.379961395263671875e+01,1.369797801971435547e+01,1.372625923156738281e+01,1.378655433654785156e+01,1.405195808410644531e+01,1.450670623779296875e+01,1.502033996582031250e+01
5.570000000000000284e+01,9.031362545454543422e+00,9.083150836363635960e+00,9.116374036363636080e+00,9.096090981818180765e+00,9.066719345454545831e+00,9.087251781818180163e+00,9.107728799999998515e+00,8.995340727272726156e+00,8.811629454545451878e+00,8.842441963636362701e+00,1.223763687272725775e+01,1.295399999999997220e+01,1.384764589090909581e+01,1.517676785454543875e+01,1.548115221818179421e+01,1.606994269090902350e+01,1.546172814545447949e+01,1.529960225454540357e+01,1.465550443636348454e+01,1.487180160000000306e+01,9.010503768920898438e+00,9.091998100280761719e+00,8.943148612976074219e+00,8.849566459655761719e+00,9.042196273803710938e+00,9.096517562866210938e+00,9.053587913513183594e+00,8.928285598754882812e+00,8.822118759155273438e+00,8.776662826538085938e+00,1.283939456939697266e+01,1.327369499206542969e+01,1.370265007019042969e+01,1.376890659332275391e+01,1.364960861206054688e+01,1.366176795959472656e+01,1.370667839050292969e+01,1.396059608459472656e+01,1.440856361389160156e+01,1.492101192474365234e+01,9.010503768920898438e+00,9.091998100280761719e+00,8.943148612976074219e+00,8.849566459655761719e+00,9.042196273803710938e+00,9.096517562866210938e+00,9.053587913513183594e+00,8.928285598754882812e+00,8.822118759155273438e+00,8.776662826538085938e+00,1.283939456939697266e+01,1.327369499206542969e+01,1.370265007019042969e+01,1.376890659332275391e+01,1.364960861206054688e+01,1.366176795959472656e+01,1.370667839050292969e+01,1.396059608459472656e+01,1.440856361389160156e+01,1.492101192474365234e+01
5.579999999999999716e+01,9.038483781818181129e+00,9.087473454545452967e+00,9.116152363636361500e+00,9.093624872727271935e+00,9.064779709090908355e+00,9.091796072727273526e+00,9.106537309090906973e+00,8.971815709090908086e+00,8.806087636363635340e+00,8.849618618181818164e+00,1.220590996363634417e+01,1.311493439999997790e+01,1.391650298181822798e+01,1.522076989090911781e+01,1.552532050909090522e+01,1.596038094545452246e+01,1.549287316363626665e+01,1.525598814545452697e+01,1.454530538181804289e+01,1.498083687272726650e+01,9.012347221374511719e+00,9.096950531005859375e+00,8.952785491943359375e+00,8.861751556396484375e+00,9.054919242858886719e+00,9.111124038696289062e+00,9.069665908813476562e+00,8.945773124694824219e+00,8.842054367065429688e+00,8.800231933593750000e+00,1.282598876953125000e+01,1.323453426361083984e+01,1.362265682220458984e+01,1.363203430175781250e+01,1.345922088623046875e+01,1.342241096496582031e+01,1.342388725280761719e+01,1.364258670806884766e+01,1.406472015380859375e+01,1.456190299987792969e+01,9.012347221374511719e+00,9.096950531005859375e+00,8.952785491943359375e+00,8.861751556396484375e+00,9.054919242858886719e+00,9.111124038696289062e+00,9.069665908813476562e+00,8.945773124694824219e+00,8.842054367065429688e+00,8.800231933593750000e+00,1.282598876953125000e+01,1.323453426361083984e+01,1.362265682220458984e+01,1.363203430175781250e+01,1.345922088623046875e+01,1.342241096496582031e+01,1.342388725280761719e+01,1.364258670806884766e+01,1.406472015380859375e+01,1.456190299987792969e+01
5.589999999999999858e+01,9.045327927272724722e+00,9.091851490909089506e+00,9.115265672727272062e+00,9.091075636363635581e+00,9.063699054545454104e+00,9.095758472727270671e+00,9.103129090909089172e+00,8.948207563636362494e+00,8.803344436363634173e+00,8.854827927272724608e+00,1.219258189090903777e+01,1.326060109090902550e+01,1.401819534545457202e+01,1.523792181818183877e+01,1.558550465454543676e+01,1.581562865454547229e+01,1.551692465454532410e+01,1.523966749090909900e+01,1.446929934545443075e+01,1.508230756363634484e+01,9.017454147338867188e+00,9.103623390197753906e+00,8.960684776306152344e+00,8.870236396789550781e+00,9.064200401306152344e+00,9.121286392211914062e+00,9.080527305603027344e+00,8.957012176513671875e+00,8.853749275207519531e+00,8.812357902526855469e+00,1.281900787353515625e+01,1.321853256225585938e+01,1.359435558319091797e+01,1.358851623535156250e+01,1.340140914916992188e+01,1.335195636749267578e+01,1.334241485595703125e+01,1.355231189727783203e+01,1.396790027618408203e+01,1.446024990081787109e+01,9.017454147338867188e+00,9.103623390197753906e+00,8.960684776306152344e+00,8.870236396789550781e+00,9.064200401306152344e+00,9.121286392211914062e+00,9.080527305603027344e+00,8.957012176513671875e+00,8.853749275207519531e+00,8.812357902526855469e+00,1.281900787353515625e+01,1.321853256225585938e+01,1.359435558319091797e+01,1.358851623535156250e+01,1.340140914916992188e+01,1.335195636749267578e+01,1.334241485595703125e+01,1.355231189727783203e+01,1.396790027618408203e+01,1.446024990081787109e+01
5.600000000000000000e+01,9.052005818181816821e+00,9.096728290909089409e+00,9.114129600000000053e+00,9.088498690909089461e+00,9.063588218181818590e+00,9.098778763636362399e+00,9.097476436363633567e+00,8.924599418181818677e+00,8.803372145454543940e+00,8.859095127272727410e+00,1.220751709090900050e+01,1.338634494545445008e+01,1.415000749090910759e+01,1.523997229090909578e+01,1.566187090909084745e+01,1.566721876363638799e+01,1.551628734545443322e+01,1.523869767272726783e+01,1.443300043636356733e+01,1.517543781818177706e+01,9.027412414550781250e+00,9.115746498107910156e+00,8.973486900329589844e+00,8.883619308471679688e+00,9.078740119934082031e+00,9.136718750000000000e+00,9.096515655517578125e+00,8.973092079162597656e+00,8.869896888732910156e+00,8.828351974487304688e+00,1.280961418151855469e+01,1.320243644714355469e+01,1.356911087036132812e+01,1.355299758911132812e+01,1.335542869567871094e+01,1.329666519165039062e+01,1.327865028381347656e+01,1.348135089874267578e+01,1.389123439788818359e+01,1.437902641296386719e+01,9.027412414550781250e+00,9.115746498107910156e+00,8.973486900329589844e+00,8.883619308471679688e+00,9.078740119934082031e+00,9.136718750000000000e+00,9.096515655517578125e+00,8.973092079162597656e+00,8.869896888732910156e+00,8.828351974487304688e+00,1.280961418151855469e+01,1.320243644714355469e+01,1.356911087036132812e+01,1.355299758911132812e+01,1.335542869567871094e+01,1.329666519165039062e+01,1.327865028381347656e+01,1.348135089874267578e+01,1.389123439788818359e+01,1.437902641296386719e+01
5.610000000000000142e+01,9.058240363636361536e+00,9.101632799999999079e+00,9.112328509090907858e+00,9.085062763636361893e+00,9.064530327272727561e+00,9.101660509090908846e+00,9.090050399999999087e+00,8.901018981818181075e+00,8.806170763636362864e+00,8.862503345454545212e+00,1.225370814545448894e+01,1.349923178181803607e+01,1.430689636363631578e+01,1.524382385454545918e+01,1.574973643636359277e+01,1.554446749090907431e+01,1.549231898181810330e+01,1.521985549090906531e+01,1.442768029090905912e+01,1.525166552727265667e+01,9.042156219482421875e+00,9.133568763732910156e+00,8.992531776428222656e+00,8.903648376464843750e+00,9.100026130676269531e+00,9.159023284912109375e+00,9.119441986083984375e+00,8.996161460876464844e+00,8.893124580383300781e+00,8.851490974426269531e+00,1.279525566101074219e+01,1.318277263641357422e+01,1.354027652740478516e+01,1.351245689392089844e+01,1.330280876159667969e+01,1.323293113708496094e+01,1.320412635803222656e+01,1.339752674102783203e+01,1.380012416839599609e+01,1.428230667114257812e+01,9.042156219482421875e+00,9.133568763732910156e+00,8.992531776428222656e+00,8.903648376464843750e+00,9.100026130676269531e+00,9.159023284912109375e+00,9.119441986083984375e+00,8.996161460876464844e+00,8.893124580383300781e+00,8.851490974426269531e+00,1.279525566101074219e+01,1.318277263641357422e+01,1.354027652740478516e+01,1.351245689392089844e+01,1.330280876159667969e+01,1.323293113708496094e+01,1.320412635803222656e+01,1.339752674102783203e+01,1.380012416839599609e+01,1.428230667114257812e+01
5.620000000000000284e+01,9.063283418181814710e+00,9.105789163636362815e+00,9.109834690909089261e+00,9.082042472727271942e+00,9.066885599999999101e+00,9.103849527272727116e+00,9.079936581818179420e+00,8.878879418181815808e+00,8.811241527272725804e+00,8.864997163636362032e+00,1.232525301818181696e+01,1.360128436363624260e+01,1.448381890909078962e+01,1.526452254545452547e+01,1.584785432727270305e+01,1.546355694545452053e+01,1.546383403636357023e+01,1.517031163636359281e+01,1.444017709090906543e+01,1.529935287272717304e+01,9.059560775756835938e+00,9.154363632202148438e+00,9.014764785766601562e+00,8.927449226379394531e+00,9.125064849853515625e+00,9.184991836547851562e+00,9.145948410034179688e+00,9.022727966308593750e+00,8.919816970825195312e+00,8.878159523010253906e+00,1.277294540405273438e+01,1.315558528900146484e+01,1.350375080108642578e+01,1.346306419372558594e+01,1.324022769927978516e+01,1.315810680389404297e+01,1.311726665496826172e+01,1.330052757263183594e+01,1.369547939300537109e+01,1.417253589630126953e+01,9.059560775756835938e+00,9.154363632202148438e+00,9.014764785766601562e+00,8.927449226379394531e+00,9.125064849853515625e+00,9.184991836547851562e+00,9.145948410034179688e+00,9.022727966308593750e+00,8.919816970825195312e+00,8.878159523010253906e+00,1.277294540405273438e+01,1.315558528900146484e+01,1.350375080108642578e+01,1.346306419372558594e+01,1.324022769927978516e+01,1.315810680389404297e+01,1.311726665496826172e+01,1.330052757263183594e+01,1.369547939300537109e+01,1.417253589630126953e+01
5.629999999999999716e+01,9.067412072727270456e+00,9.109308218181817907e+00,9.106952945454544590e+00,9.078994472727272225e+00,9.070099854545453866e+00,9.105844581818180572e+00,9.067578327272725502e+00,8.860674545454543249e+00,8.817670036363633557e+00,8.867047636363635021e+00,1.241519672727275392e+01,1.368532603636354850e+01,1.466816749090897609e+01,1.530409112727263654e+01,1.595198509090910122e+01,1.542614967272725401e+01,1.544061381818175249e+01,1.509948719999999689e+01,1.447412072727269816e+01,1.531586749090900668e+01,9.075374603271484375e+00,9.172846794128417969e+00,9.034415245056152344e+00,8.948528289794921875e+00,9.146971702575683594e+00,9.207562446594238281e+00,9.168928146362304688e+00,9.045813560485839844e+00,8.943113327026367188e+00,8.901675224304199219e+00,1.274677753448486328e+01,1.312670135498046875e+01,1.346890830993652344e+01,1.341907310485839844e+01,1.318739795684814453e+01,1.309734535217285156e+01,1.304873943328857422e+01,1.322607040405273438e+01,1.361719036102294922e+01,1.409239578247070312e+01,9.075374603271484375e+00,9.172846794128417969e+00,9.034415245056152344e+00,8.948528289794921875e+00,9.146971702575683594e+00,9.207562446594238281e+00,9.168928146362304688e+00,9.045813560485839844e+00,8.943113327026367188e+00,8.901675224304199219e+00,1.274677753448486328e+01,1.312670135498046875e+01,1.346890830993652344e+01,1.341907310485839844e+01,1.318739795684814453e+01,1.309734535217285156e+01,1.304873943328857422e+01,1.322607040405273438e+01,1.361719036102294922e+01,1.409239578247070312e+01
5.639999999999999858e+01,9.070903418181815780e+00,9.112189963636360801e+00,9.104043490909090153e+00,9.075946472727272507e+00,9.074367054545454891e+00,9.106481890909089216e+00,9.052559999999999718e+00,8.845877890909090269e+00,8.823405818181816684e+00,8.868183709090907030e+00,1.252096232727271108e+01,1.374309949090907423e+01,1.484273476363627964e+01,1.535471563636351178e+01,1.604708269090909312e+01,1.542033076363632560e+01,1.542102349090901647e+01,1.501500218181819335e+01,1.453654930909093856e+01,1.531190509090902907e+01,9.087399482727050781e+00,9.186601638793945312e+00,9.048940658569335938e+00,8.964052200317382812e+00,9.163022994995117188e+00,9.224119186401367188e+00,9.185772895812988281e+00,9.062755584716796875e+00,8.960309028625488281e+00,8.919234275817871094e+00,1.271732330322265625e+01,1.309456825256347656e+01,1.343110084533691406e+01,1.337245178222656250e+01,1.313225173950195312e+01,1.303441810607910156e+01,1.297844505310058594e+01,1.315001678466796875e+01,1.353726577758789062e+01,1.401031303405761719e+01,9.087399482727050781e+00,9.186601638793945312e+00,9.048940658569335938e+00,8.964052200317382812e+00,9.163022994995117188e+00,9.224119186401367188e+00,9.185772895812988281e+00,9.062755584716796875e+00,8.960309028625488281e+00,8.919234275817871094e+00,1.271732330322265625e+01,1.309456825256347656e+01,1.343110084533691406e+01,1.337245178222656250e+01,1.313225173950195312e+01,1.303441810607910156e+01,1.297844505310058594e+01,1.315001678466796875e+01,1.353726577758789062e+01,1.401031303405761719e+01
5.650000000000000000e+01,9.074616436363633909e+00,9.114434399999998604e+00,9.101106327272727725e+00,9.072926181818180780e+00,9.078661963636362131e+00,9.106454181818179450e+00,9.035740581818179962e+00,8.832522109090906071e+00,8.828559709090907148e+00,8.867934327272726236e+00,1.264617970909089628e+01,1.377709854545449275e+01,1.499028567272726065e+01,1.540351134545442946e+01,1.611145090909089816e+01,1.542623279999994423e+01,1.539619614545443582e+01,1.491214603636363734e+01,1.463347570909093420e+01,1.529480858181812941e+01,9.096287727355957031e+00,9.196093559265136719e+00,9.058605194091796875e+00,8.974203109741210938e+00,9.173324584960937500e+00,9.234674453735351562e+00,9.196511268615722656e+00,9.073615074157714844e+00,8.971416473388671875e+00,8.930768013000488281e+00,1.268323707580566406e+01,1.305819320678710938e+01,1.339129447937011719e+01,1.332753753662109375e+01,1.308311080932617188e+01,1.298185443878173828e+01,1.292318534851074219e+01,1.309343719482421875e+01,1.348055458068847656e+01,1.395415496826171875e+01,9.096287727355957031e+00,9.196093559265136719e+00,9.058605194091796875e+00,8.974203109741210938e+00,9.173324584960937500e+00,9.234674453735351562e+00,9.196511268615722656e+00,9.073615074157714844e+00,8.971416473388671875e+00,8.930768013000488281e+00,1.268323707580566406e+01,1.305819320678710938e+01,1.339129447937011719e+01,1.332753753662109375e+01,1.308311080932617188e+01,1.298185443878173828e+01,1.292318534851074219e+01,1.309343719482421875e+01,1.348055458068847656e+01,1.395415496826171875e+01
5.660000000000000142e+01,9.078883636363634935e+00,9.116013818181816220e+00,9.098612509090907352e+00,9.069601090909088725e+00,9.082624363636362830e+00,9.106758981818179777e+00,9.016649018181816189e+00,8.820995127272725611e+00,8.835043636363634434e+00,8.867906618181816469e+00,1.279292705454540524e+01,1.380538952727271251e+01,1.510114974545453137e+01,1.544382807272718239e+01,1.612292247272724310e+01,1.543803687272724368e+01,1.535366269090895308e+01,1.478618050909082093e+01,1.475345607272732451e+01,1.526574174545448592e+01,9.103171348571777344e+00,9.202939987182617188e+00,9.065249443054199219e+00,8.981128692626953125e+00,9.180265426635742188e+00,9.241748809814453125e+00,9.203713417053222656e+00,9.080897331237792969e+00,8.978894233703613281e+00,8.938634872436523438e+00,1.264304065704345703e+01,1.301433181762695312e+01,1.334339332580566406e+01,1.327469730377197266e+01,1.302643775939941406e+01,1.292226600646972656e+01,1.286181640625000000e+01,1.303169250488281250e+01,1.341943264007568359e+01,1.389406585693359375e+01,9.103171348571777344e+00,9.202939987182617188e+00,9.065249443054199219e+00,8.981128692626953125e+00,9.180265426635742188e+00,9.241748809814453125e+00,9.203713417053222656e+00,9.080897331237792969e+00,8.978894233703613281e+00,8.938634872436523438e+00,1.264304065704345703e+01,1.301433181762695312e+01,1.334339332580566406e+01,1.327469730377197266e+01,1.302643775939941406e+01,1.292226600646972656e+01,1.286181640625000000e+01,1.303169250488281250e+01,1.341943264007568359e+01,1.389406585693359375e+01
5.670000000000000284e+01,9.083150836363635960e+00,9.116374036363636080e+00,9.096090981818180765e+00,9.066719345454545831e+00,9.087251781818180163e+00,9.107728799999998515e+00,8.995340727272726156e+00,8.811629454545451878e+00,8.842441963636362701e+00,8.867601818181817919e+00,1.295399999999997220e+01,1.384764589090909581e+01,1.517676785454543875e+01,1.548115221818179421e+01,1.606994269090902350e+01,1.546172814545447949e+01,1.529960225454540357e+01,1.465550443636348454e+01,1.487180160000000306e+01,1.521611476363631255e+01,9.108036041259765625e+00,9.207056045532226562e+00,9.068842887878417969e+00,8.984985351562500000e+00,9.184014320373535156e+00,9.245402336120605469e+00,9.207369804382324219e+00,9.084519386291503906e+00,8.982554435729980469e+00,8.942510604858398438e+00,1.259942817687988281e+01,1.296696567535400391e+01,1.329309463500976562e+01,1.322140502929687500e+01,1.297136783599853516e+01,1.286623191833496094e+01,1.280610179901123047e+01,1.297756958007812500e+01,1.336750221252441406e+01,1.384440517425537109e+01,9.108036041259765625e+00,9.207056045532226562e+00,9.068842887878417969e+00,8.984985351562500000e+00,9.184014320373535156e+00,9.245402336120605469e+00,9.207369804382324219e+00,9.084519386291503906e+00,8.982554435729980469e+00,8.942510604858398438e+00,1.259942817687988281e+01,1.296696567535400391e+01,1.329309463500976562e+01,1.322140502929687500e+01,1.297136783599853516e+01,1.286623191833496094e+01,1.280610179901123047e+01,1.297756958007812500e+01,1.336750221252441406e+01,1.384440517425537109e+01
5.679999999999999716e+01,9.087473454545452967e+00,9.116152363636361500e+00,9.093624872727271935e+00,9.064779709090908355e+00,9.091796072727273526e+00,9.106537309090906973e+00,8.971815709090908086e+00,8.806087636363635340e+00,8.849618618181818164e+00,8.865800727272725723e+00,1.311493439999997790e+01,1.391650298181822798e+01,1.522076989090911781e+01,1.552532050909090522e+01,1.596038094545452246e+01,1.549287316363626665e+01,1.525598814545452697e+01,1.454530538181804289e+01,1.498083687272726650e+01,1.513595236363631003e+01,9.112742424011230469e+00,9.210103034973144531e+00,9.061647415161132812e+00,8.981665611267089844e+00,9.179128646850585938e+00,9.236541748046875000e+00,9.192342758178710938e+00,9.064000129699707031e+00,8.958672523498535156e+00,8.918107032775878906e+00,1.258292007446289062e+01,1.297724342346191406e+01,1.332191562652587891e+01,1.326232051849365234e+01,1.301089763641357422e+01,1.289648914337158203e+01,1.282171344757080078e+01,1.297361183166503906e+01,1.334523677825927734e+01,1.381538963317871094e+01,9.112742424011230469e+00,9.210103034973144531e+00,9.061647415161132812e+00,8.981665611267089844e+00,9.179128646850585938e+00,9.236541748046875000e+00,9.192342758178710938e+00,9.064000129699707031e+00,8.958672523498535156e+00,8.918107032775878906e+00,1.258292007446289062e+01,1.297724342346191406e+01,1.332191562652587891e+01,1.326232051849365234e+01,1.301089763641357422e+01,1.289648914337158203e+01,1.282171344757080078e+01,1.297361183166503906e+01,1.334523677825927734e+01,1.381538963317871094e+01
5.689999999999999858e+01,9.091851490909089506e+00,9.115265672727272062e+00,9.091075636363635581e+00,9.063699054545454104e+00,9.095758472727270671e+00,9.103129090909089172e+00,8.948207563636362494e+00,8.803344436363634173e+00,8.854827927272724608e+00,8.862531054545453202e+00,1.326060109090902550e+01,1.401819534545457202e+01,1.523792181818183877e+01,1.558550465454543676e+01,1.581562865454547229e+01,1.551692465454532410e+01,1.523966749090909900e+01,1.446929934545443075e+01,1.508230756363634484e+01,1.501799476363631314e+01,9.112910270690917969e+00,9.205435752868652344e+00,9.058428764343261719e+00,8.983153343200683594e+00,9.182089805603027344e+00,9.238118171691894531e+00,9.194651603698730469e+00,9.065660476684570312e+00,8.958452224731445312e+00,8.914485931396484375e+00,1.252331638336181641e+01,1.288718700408935547e+01,1.321625900268554688e+01,1.314961814880371094e+01,1.289767265319824219e+01,1.278644752502441406e+01,1.272051048278808594e+01,1.288672351837158203e+01,1.327181243896484375e+01,1.375439071655273438e+01,9.112910270690917969e+00,9.205435752868652344e+00,9.058428764343261719e+00,8.983153343200683594e+00,9.182089805603027344e+00,9.238118171691894531e+00,9.194651603698730469e+00,9.065660476684570312e+00,8.958452224731445312e+00,8.914485931396484375e+00,1.252331638336181641e+01,1.288718700408935547e+01,1.321625900268554688e+01,1.314961814880371094e+01,1.289767265319824219e+01,1.278644752502441406e+01,1.272051048278808594e+01,1.288672351837158203e+01,1.327181243896484375e+01,1.375439071655273438e+01
5.700000000000000000e+01,9.096728290909089409e+00,9.114129600000000053e+00,9.088498690909089461e+00,9.063588218181818590e+00,9.098778763636362399e+00,9.097476436363633567e+00,8.924599418181818677e+00,8.803372145454543940e+00,8.859095127272727410e+00,8.859122836363635400e+00,1.338634494545445008e+01,1.415000749090910759e+01,1.523997229090909578e+01,1.566187090909084745e+01,1.566721876363638799e+01,1.551628734545443322e+01,1.523869767272726783e+01,1.443300043636356733e+01,1.517543781818177706e+01,1.487908909090904608e+01,9.107614517211914062e+00,9.199262619018554688e+00,9.048964500427246094e+00,8.971320152282714844e+00,9.170355796813964844e+00,9.227587699890136719e+00,9.183958053588867188e+00,9.054471015930175781e+00,8.947758674621582031e+00,8.905611038208007812e+00,1.250742530822753906e+01,1.283394336700439453e+01,1.311490249633789062e+01,1.299728012084960938e+01,1.269283866882324219e+01,1.253286838531494141e+01,1.242638683319091797e+01,1.255644607543945312e+01,1.291175842285156250e+01,1.337298297882080078e+01,9.107614517211914062e+00,9.199262619018554688e+00,9.048964500427246094e+00,8.971320152282714844e+00,9.170355796813964844e+00,9.227587699890136719e+00,9.183958053588867188e+00,9.054471015930175781e+00,8.947758674621582031e+00,8.905611038208007812e+00,1.250742530822753906e+01,1.283394336700439453e+01,1.311490249633789062e+01,1.299728012084960938e+01,1.269283866882324219e+01,1.253286838531494141e+01,1.242638683319091797e+01,1.255644607543945312e+01,1.291175842285156250e+01,1.337298297882080078e+01
5.710000000000000142e+01,9.101632799999999079e+00,9.112328509090907858e+00,9.085062763636361893e+00,9.064530327272727561e+00,9.101660509090908846e+00,9.090050399999999087e+00,8.901018981818181075e+00,8.806170763636362864e+00,8.862503345454545212e+00,8.858069890909090915e+00,1.349923178181803607e+01,1.430689636363631578e+01,1.524382385454545918e+01,1.574973643636359277e+01,1.554446749090907431e+01,1.549231898181810330e+01,1.521985549090906531e+01,1.442768029090905912e+01,1.525166552727265667e+01,1.475204290909091220e+01,9.109572410583496094e+00,9.199553489685058594e+00,9.049407958984375000e+00,8.972066879272460938e+00,9.169506072998046875e+00,9.224321365356445312e+00,9.178813934326171875e+00,9.049015998840332031e+00,8.942052841186523438e+00,8.899202346801757812e+00,1.261864280700683594e+01,1.302052402496337891e+01,1.338254833221435547e+01,1.334110164642333984e+01,1.310653305053710938e+01,1.300531578063964844e+01,1.294256687164306641e+01,1.310439014434814453e+01,1.348175239562988281e+01,1.395372962951660156e+01,9.109572410583496094e+00,9.199553489685058594e+00,9.049407958984375000e+00,8.972066879272460938e+00,9.169506072998046875e+00,9.224321365356445312e+00,9.178813934326171875e+00,9.049015998840332031e+00,8.942052841186523438e+00,8.899202346801757812e+00,1.261864280700683594e+01,1.302052402496337891e+01,1.338254833221435547e+01,1.334110164642333984e+01,1.310653305053710938e+01,1.300531578063964844e+01,1.294256687164306641e+01,1.310439014434814453e+01,1.348175239562988281e+01,1.395372962951660156e+01
5.720000000000000284e+01,9.105789163636362815e+00,9.109834690909089261e+00,9.082042472727271942e+00,9.066885599999999101e+00,9.103849527272727116e+00,9.079936581818179420e+00,8.878879418181815808e+00,8.811241527272725804e+00,8.864997163636362032e+00,8.860979345454545353e+00,1.360128436363624260e+01,1.448381890909078962e+01,1.526452254545452547e+01,1.584785432727270305e+01,1.546355694545452053e+01,1.546383403636357023e+01,1.517031163636359281e+01,1.444017709090906543e+01,1.529935287272717304e+01,1.466431592727273170e+01,9.109110832214355469e+00,9.200219154357910156e+00,9.050580024719238281e+00,8.974642753601074219e+00,9.173835754394531250e+00,9.230796813964843750e+00,9.186169624328613281e+00,9.056372642517089844e+00,8.950739860534667969e+00,8.910046577453613281e+00,1.264808082580566406e+01,1.299519062042236328e+01,1.328366470336914062e+01,1.315703964233398438e+01,1.283639907836914062e+01,1.265421104431152344e+01,1.252004814147949219e+01,1.261843299865722656e+01,1.294277381896972656e+01,1.337464523315429688e+01,9.109110832214355469e+00,9.200219154357910156e+00,9.050580024719238281e+00,8.974642753601074219e+00,9.173835754394531250e+00,9.230796813964843750e+00,9.186169624328613281e+00,9.056372642517089844e+00,8.950739860534667969e+00,8.910046577453613281e+00,1.264808082580566406e+01,1.299519062042236328e+01,1.328366470336914062e+01,1.315703964233398438e+01,1.283639907836914062e+01,1.265421104431152344e+01,1.252004814147949219e+01,1.261843299865722656e+01,1.294277381896972656e+01,1.337464523315429688e+01
5.729999999999999716e+01,9.109308218181817907e+00,9.106952945454544590e+00,9.078994472727272225e+00,9.070099854545453866e+00,9.105844581818180572e+00,9.067578327272725502e+00,8.860674545454543249e+00,8.817670036363633557e+00,8.867047636363635021e+00,8.869624581818181142e+00,1.368532603636354850e+01,1.466816749090897609e+01,1.530409112727263654e+01,1.595198509090910122e+01,1.542614967272725401e+01,1.544061381818175249e+01,1.509948719999999689e+01,1.447412072727269816e+01,1.531586749090900668e+01,1.464092945454542338e+01,9.113112449645996094e+00,9.204532623291015625e+00,9.052841186523437500e+00,8.973917007446289062e+00,9.172126770019531250e+00,9.229613304138183594e+00,9.184848785400390625e+00,9.055996894836425781e+00,8.952074050903320312e+00,8.914175987243652344e+00,1.275402832031250000e+01,1.311243438720703125e+01,1.341066741943359375e+01,1.329333305358886719e+01,1.298253154754638672e+01,1.281022453308105469e+01,1.268468284606933594e+01,1.278959178924560547e+01,1.311910724639892578e+01,1.355273246765136719e+01,9.113112449645996094e+00,9.204532623291015625e+00,9.052841186523437500e+00,8.973917007446289062e+00,9.172126770019531250e+00,9.229613304138183594e+00,9.184848785400390625e+00,9.055996894836425781e+00,8.952074050903320312e+00,8.914175987243652344e+00,1.275402832031250000e+01,1.311243438720703125e+01,1.341066741943359375e+01,1.329333305358886719e+01,1.298253154754638672e+01,1.281022453308105469e+01,1.268468284606933594e+01,1.278959178924560547e+01,1.311910724639892578e+01,1.355273246765136719e+01
5.739999999999999858e+01,9.112189963636360801e+00,9.104043490909090153e+00,9.075946472727272507e+00,9.074367054545454891e+00,9.106481890909089216e+00,9.052559999999999718e+00,8.845877890909090269e+00,8.823405818181816684e+00,8.868183709090907030e+00,8.887413818181816083e+00,1.374309949090907423e+01,1.484273476363627964e+01,1.535471563636351178e+01,1.604708269090909312e+01,1.542033076363632560e+01,1.542102349090901647e+01,1.501500218181819335e+01,1.453654930909093856e+01,1.531190509090902907e+01,1.469801018181815877e+01,9.116312980651855469e+00,9.207885742187500000e+00,9.053062438964843750e+00,8.975683212280273438e+00,9.173337936401367188e+00,9.230194091796875000e+00,9.183711051940917969e+00,9.053441047668457031e+00,8.949860572814941406e+00,8.914285659790039062e+00,1.284429550170898438e+01,1.318199348449707031e+01,1.344650459289550781e+01,1.328708744049072266e+01,1.292993736267089844e+01,1.271065521240234375e+01,1.254195594787597656e+01,1.260787391662597656e+01,1.290499210357666016e+01,1.331826114654541016e+01,9.116312980651855469e+00,9.207885742187500000e+00,9.053062438964843750e+00,8.975683212280273438e+00,9.173337936401367188e+00,9.230194091796875000e+00,9.183711051940917969e+00,9.053441047668457031e+00,8.949860572814941406e+00,8.914285659790039062e+00,1.284429550170898438e+01,1.318199348449707031e+01,1.344650459289550781e+01,1.328708744049072266e+01,1.292993736267089844e+01,1.271065521240234375e+01,1.254195594787597656e+01,1.260787391662597656e+01,1.290499210357666016e+01,1.331826114654541016e+01
5.750000000000000000e+01,9.114434399999998604e+00,9.101106327272727725e+00,9.072926181818180780e+00,9.078661963636362131e+00,9.106454181818179450e+00,9.035740581818179962e+00,8.832522109090906071e+00,8.828559709090907148e+00,8.867934327272726236e+00,8.915483127272725739e+00,1.377709854545449275e+01,1.499028567272726065e+01,1.540351134545442946e+01,1.611145090909089816e+01,1.542623279999994423e+01,1.539619614545443582e+01,1.491214603636363734e+01,1.463347570909093420e+01,1.529480858181812941e+01,1.481086930909087584e+01,9.119354248046875000e+00,9.211041450500488281e+00,9.053281784057617188e+00,8.975860595703125000e+00,9.172666549682617188e+00,9.229245185852050781e+00,9.181579589843750000e+00,9.050657272338867188e+00,8.947853088378906250e+00,8.914957046508789062e+00,1.295905876159667969e+01,1.328079700469970703e+01,1.352050590515136719e+01,1.333129978179931641e+01,1.294271373748779297e+01,1.269262790679931641e+01,1.249668216705322266e+01,1.253866100311279297e+01,1.281655788421630859e+01,1.321861267089843750e+01,9.119354248046875000e+00,9.211041450500488281e+00,9.053281784057617188e+00,8.975860595703125000e+00,9.172666549682617188e+00,9.229245185852050781e+00,9.181579589843750000e+00,9.050657272338867188e+00,8.947853088378906250e+00,8.914957046508789062e+00,1.295905876159667969e+01,1.328079700469970703e+01,1.352050590515136719e+01,1.333129978179931641e+01,1.294271373748779297e+01,1.269262790679931641e+01,1.249668216705322266e+01,1.253866100311279297e+01,1.281655788421630859e+01,1.321861267089843750e+01
5.760000000000000142e+01,9.116013818181816220e+00,9.098612509090907352e+00,9.069601090909088725e+00,9.082624363636362830e+00,9.106758981818179777e+00,9.016649018181816189e+00,8.820995127272725611e+00,8.835043636363634434e+00,8.867906618181816469e+00,8.950064072727272446e+00,1.380538952727271251e+01,1.510114974545453137e+01,1.544382807272718239e+01,1.612292247272724310e+01,1.543803687272724368e+01,1.535366269090895308e+01,1.478618050909082093e+01,1.475345607272732451e+01,1.526574174545448592e+01,1.495415301818174214e+01,9.125112533569335938e+00,9.217502593994140625e+00,9.058020591735839844e+00,8.981071472167968750e+00,9.177559852600097656e+00,9.233847618103027344e+00,9.185341835021972656e+00,9.053657531738281250e+00,8.950859069824218750e+00,8.919163703918457031e+00,1.309445381164550781e+01,1.340054988861083984e+01,1.361911010742187500e+01,1.340595436096191406e+01,1.299264907836914062e+01,1.271886634826660156e+01,1.250228118896484375e+01,1.252674102783203125e+01,1.279092693328857422e+01,1.318570709228515625e+01,9.125112533569335938e+00,9.217502593994140625e+00,9.058020591735839844e+00,8.981071472167968750e+00,9.177559852600097656e+00,9.233847618103027344e+00,9.185341835021972656e+00,9.053657531738281250e+00,8.950859069824218750e+00,8.919163703918457031e+00,1.309445381164550781e+01,1.340054988861083984e+01,1.361911010742187500e+01,1.340595436096191406e+01,1.299264907836914062e+01,1.271886634826660156e+01,1.250228118896484375e+01,1.252674102783203125e+01,1.279092693328857422e+01,1.318570709228515625e+01
5.770000000000000284e+01,9.116374036363636080e+00,9.096090981818180765e+00,9.066719345454545831e+00,9.087251781818180163e+00,9.107728799999998515e+00,8.995340727272726156e+00,8.811629454545451878e+00,8.842441963636362701e+00,8.867601818181817919e+00,8.988108654545452936e+00,1.384764589090909581e+01,1.517676785454543875e+01,1.548115221818179421e+01,1.606994269090902350e+01,1.546172814545447949e+01,1.529960225454540357e+01,1.465550443636348454e+01,1.487180160000000306e+01,1.521611476363631255e+01,1.509621752727265509e+01,9.131251335144042969e+00,9.224201202392578125e+00,9.065040588378906250e+00,8.988504409790039062e+00,9.185235977172851562e+00,9.241270065307617188e+00,9.192820549011230469e+00,9.060883522033691406e+00,8.957367897033691406e+00,8.924847602844238281e+00,1.324925327301025391e+01,1.354916667938232422e+01,1.376535987854003906e+01,1.355239772796630859e+01,1.314169120788574219e+01,1.287228393554687500e+01,1.266114234924316406e+01,1.269218254089355469e+01,1.296279716491699219e+01,1.336338043212890625e+01,9.131251335144042969e+00,9.224201202392578125e+00,9.065040588378906250e+00,8.988504409790039062e+00,9.185235977172851562e+00,9.241270065307617188e+00,9.192820549011230469e+00,9.060883522033691406e+00,8.957367897033691406e+00,8.924847602844238281e+00,1.324925327301025391e+01,1.354916667938232422e+01,1.376535987854003906e+01,1.355239772796630859e+01,1.314169120788574219e+01,1.287228393554687500e+01,1.266114234924316406e+01,1.269218254089355469e+01,1.296279716491699219e+01,1.336338043212890625e+01
5.779999999999999716e+01,9.116152363636361500e+00,9.093624872727271935e+00,9.064779709090908355e+00,9.091796072727273526e+00,9.106537309090906973e+00,8.971815709090908086e+00,8.806087636363635340e+00,8.849618618181818164e+00,8.865800727272725723e+00,9.026651999999998566e+00,1.391650298181822798e+01,1.522076989090911781e+01,1.552532050909090522e+01,1.596038094545452246e+01,1.549287316363626665e+01,1.525598814545452697e+01,1.454530538181804289e+01,1.498083687272726650e+01,1.513595236363631003e+01,1.519336559999994307e+01,9.137857437133789062e+00,9.230846405029296875e+00,9.073231697082519531e+00,8.997872352600097656e+00,9.195369720458984375e+00,9.251030921936035156e+00,9.203167915344238281e+00,9.071146011352539062e+00,8.966327667236328125e+00,8.931532859802246094e+00,1.340153217315673828e+01,1.369692039489746094e+01,1.391873741149902344e+01,1.371757125854492188e+01,1.332346820831298828e+01,1.307323360443115234e+01,1.288172149658203125e+01,1.293310165405273438e+01,1.322178077697753906e+01,1.363602161407470703e+01,9.137857437133789062e+00,9.230846405029296875e+00,9.073231697082519531e+00,8.997872352600097656e+00,9.195369720458984375e+00,9.251030921936035156e+00,9.203167915344238281e+00,9.071146011352539062e+00,8.966327667236328125e+00,8.931532859802246094e+00,1.340153217315673828e+01,1.369692039489746094e+01,1.391873741149902344e+01,1.371757125854492188e+01,1.332346820831298828e+01,1.307323360443115234e+01,1.288172149658203125e+01,1.293310165405273438e+01,1.322178077697753906e+01,1.363602161407470703e+01
5.789999999999999858e+01,9.115265672727272062e+00,9.091075636363635581e+00,9.063699054545454104e+00,9.095758472727270671e+00,9.103129090909089172e+00,8.948207563636362494e+00,8.803344436363634173e+00,8.854827927272724608e+00,8.862531054545453202e+00,9.063255709090908496e+00,1.401819534545457202e+01,1.523792181818183877e+01,1.558550465454543676e+01,1.581562865454547229e+01,1.551692465454532410e+01,1.523966749090909900e+01,1.446929934545443075e+01,1.508230756363634484e+01,1.501799476363631314e+01,1.520857789090900347e+01,9.144929885864257812e+00,9.237326622009277344e+00,9.081884384155273438e+00,9.009507179260253906e+00,9.207946777343750000e+00,9.262834548950195312e+00,9.215589523315429688e+00,9.083316802978515625e+00,8.976924896240234375e+00,8.939486503601074219e+00,1.353085708618164062e+01,1.381648921966552734e+01,1.404065704345703125e+01,1.384805679321289062e+01,1.346896362304687500e+01,1.323710060119628906e+01,1.306532764434814453e+01,1.313889122009277344e+01,1.344800853729248047e+01,1.387926197052001953e+01,9.144929885864257812e+00,9.237326622009277344e+00,9.081884384155273438e+00,9.009507179260253906e+00,9.207946777343750000e+00,9.262834548950195312e+00,9.215589523315429688e+00,9.083316802978515625e+00,8.976924896240234375e+00,8.939486503601074219e+00,1.353085708618164062e+01,1.381648921966552734e+01,1.404065704345703125e+01,1.384805679321289062e+01,1.346896362304687500e+01,1.323710060119628906e+01,1.306532764434814453e+01,1.313889122009277344e+01,1.344800853729248047e+01,1.387926197052001953e+01
5.800000000000000000e+01,9.114129600000000053e+00,9.088498690909089461e+00,9.063588218181818590e+00,9.098778763636362399e+00,9.097476436363633567e+00,8.924599418181818677e+00,8.803372145454543940e+00,8.859095127272727410e+00,8.859122836363635400e+00,9.097060799999999503e+00,1.415000749090910759e+01,1.523997229090909578e+01,1.566187090909084745e+01,1.566721876363638799e+01,1.551628734545443322e+01,1.523869767272726783e+01,1.443300043636356733e+01,1.517543781818177706e+01,1.487908909090904608e+01,1.510153767272719350e+01,9.150798797607421875e+00,9.242017745971679688e+00,9.088790893554687500e+00,9.021537780761718750e+00,9.220986366271972656e+00,9.274629592895507812e+00,9.227539062500000000e+00,9.094296455383300781e+00,8.986085891723632812e+00,8.946171760559082031e+00,1.362527847290039062e+01,1.388612842559814453e+01,1.409305667877197266e+01,1.388536643981933594e+01,1.349664115905761719e+01,1.325864219665527344e+01,1.308481025695800781e+01,1.316216659545898438e+01,1.347700500488281250e+01,1.391710758209228516e+01,9.150798797607421875e+00,9.242017745971679688e+00,9.088790893554687500e+00,9.021537780761718750e+00,9.220986366271972656e+00,9.274629592895507812e+00,9.227539062500000000e+00,9.094296455383300781e+00,8.986085891723632812e+00,8.946171760559082031e+00,1.362527847290039062e+01,1.388612842559814453e+01,1.409305667877197266e+01,1.388536643981933594e+01,1.349664115905761719e+01,1.325864219665527344e+01,1.308481025695800781e+01,1.316216659545898438e+01,1.347700500488281250e+01,1.391710758209228516e+01
5.810000000000000142e+01,9.112328509090907858e+00,9.085062763636361893e+00,9.064530327272727561e+00,9.101660509090908846e+00,9.090050399999999087e+00,8.901018981818181075e+00,8.806170763636362864e+00,8.862503345454545212e+00,8.858069890909090915e+00,9.130394836363635136e+00,1.430689636363631578e+01,1.524382385454545918e+01,1.574973643636359277e+01,1.554446749090907431e+01,1.549231898181810330e+01,1.521985549090906531e+01,1.442768029090905912e+01,1.525166552727265667e+01,1.475204290909091220e+01,1.489269425454536488e+01,9.156190872192382812e+00,9.246328353881835938e+00,9.095231056213378906e+00,9.033789634704589844e+00,9.234247207641601562e+00,9.286638259887695312e+00,9.239499092102050781e+00,9.104966163635253906e+00,8.995046615600585938e+00,8.953072547912597656e+00,1.369845771789550781e+01,1.392391395568847656e+01,1.409786796569824219e+01,1.385598659515380859e+01,1.343722534179687500e+01,1.317262172698974609e+01,1.297806549072265625e+01,1.304262256622314453e+01,1.334939956665039062e+01,1.378900718688964844e+01,9.156190872192382812e+00,9.246328353881835938e+00,9.095231056213378906e+00,9.033789634704589844e+00,9.234247207641601562e+00,9.286638259887695312e+00,9.239499092102050781e+00,9.104966163635253906e+00,8.995046615600585938e+00,8.953072547912597656e+00,1.369845771789550781e+01,1.392391395568847656e+01,1.409786796569824219e+01,1.385598659515380859e+01,1.343722534179687500e+01,1.317262172698974609e+01,1.297806549072265625e+01,1.304262256622314453e+01,1.334939956665039062e+01,1.378900718688964844e+01
5.820000000000000284e+01,9.109834690909089261e+00,9.082042472727271942e+00,9.066885599999999101e+00,9.103849527272727116e+00,9.079936581818179420e+00,8.878879418181815808e+00,8.811241527272725804e+00,8.864997163636362032e+00,8.860979345454545353e+00,9.163063854545454134e+00,1.448381890909078962e+01,1.526452254545452547e+01,1.584785432727270305e+01,1.546355694545452053e+01,1.546383403636357023e+01,1.517031163636359281e+01,1.444017709090906543e+01,1.529935287272717304e+01,1.466431592727273170e+01,1.463297694545450867e+01,9.160838127136230469e+00,9.250390052795410156e+00,9.100625991821289062e+00,9.044271469116210938e+00,9.245599746704101562e+00,9.297109603881835938e+00,9.249824523925781250e+00,9.113916397094726562e+00,9.002613067626953125e+00,8.959291458129882812e+00,1.375594615936279297e+01,1.393741703033447266e+01,1.406472301483154297e+01,1.377306556701660156e+01,1.330746269226074219e+01,1.299974536895751953e+01,1.276958370208740234e+01,1.280761623382568359e+01,1.309482002258300781e+01,1.352528667449951172e+01,9.160838127136230469e+00,9.250390052795410156e+00,9.100625991821289062e+00,9.044271469116210938e+00,9.245599746704101562e+00,9.297109603881835938e+00,9.249824523925781250e+00,9.113916397094726562e+00,9.002613067626953125e+00,8.959291458129882812e+00,1.375594615936279297e+01,1.393741703033447266e+01,1.406472301483154297e+01,1.377306556701660156e+01,1.330746269226074219e+01,1.299974536895751953e+01,1.276958370208740234e+01,1.280761623382568359e+01,1.309482002258300781e+01,1.352528667449951172e+01
5.829999999999999716e+01,9.106952945454544590e+00,9.078994472727272225e+00,9.070099854545453866e+00,9.105844581818180572e+00,9.067578327272725502e+00,8.860674545454543249e+00,8.817670036363633557e+00,8.867047636363635021e+00,8.869624581818181142e+00,9.194070327272726217e+00,1.466816749090897609e+01,1.530409112727263654e+01,1.595198509090910122e+01,1.542614967272725401e+01,1.544061381818175249e+01,1.509948719999999689e+01,1.447412072727269816e+01,1.531586749090900668e+01,1.464092945454542338e+01,1.436608298181816323e+01,9.161989212036132812e+00,9.250777244567871094e+00,9.100734710693359375e+00,9.047321319580078125e+00,9.249232292175292969e+00,9.300437927246093750e+00,9.253026008605957031e+00,9.116011619567871094e+00,9.003890037536621094e+00,8.960252761840820312e+00,1.379562187194824219e+01,1.393129730224609375e+01,1.400849819183349609e+01,1.366467952728271484e+01,1.314941596984863281e+01,1.279648399353027344e+01,1.252962684631347656e+01,1.253940105438232422e+01,1.280538749694824219e+01,1.322464561462402344e+01,9.161989212036132812e+00,9.250777244567871094e+00,9.100734710693359375e+00,9.047321319580078125e+00,9.249232292175292969e+00,9.300437927246093750e+00,9.253026008605957031e+00,9.116011619567871094e+00,9.003890037536621094e+00,8.960252761840820312e+00,1.379562187194824219e+01,1.393129730224609375e+01,1.400849819183349609e+01,1.366467952728271484e+01,1.314941596984863281e+01,1.279648399353027344e+01,1.252962684631347656e+01,1.253940105438232422e+01,1.280538749694824219e+01,1.322464561462402344e+01
5.839999999999999858e+01,9.104043490909090153e+00,9.075946472727272507e+00,9.074367054545454891e+00,9.106481890909089216e+00,9.052559999999999718e+00,8.845877890909090269e+00,8.823405818181816684e+00,8.868183709090907030e+00,8.887413818181816083e+00,9.221197527272728678e+00,1.484273476363627964e+01,1.535471563636351178e+01,1.604708269090909312e+01,1.542033076363632560e+01,1.542102349090901647e+01,1.501500218181819335e+01,1.453654930909093856e+01,1.531190509090902907e+01,1.469801018181815877e+01,1.413280014545452445e+01,9.161206245422363281e+00,9.248229980468750000e+00,9.104532241821289062e+00,9.039683341979980469e+00,9.233394622802734375e+00,9.283773422241210938e+00,9.239360809326171875e+00,9.107422828674316406e+00,8.999504089355468750e+00,8.957955360412597656e+00,1.387877368927001953e+01,1.401905059814453125e+01,1.409115028381347656e+01,1.373655891418457031e+01,1.321765041351318359e+01,1.285305976867675781e+01,1.257281494140625000e+01,1.257366561889648438e+01,1.283230590820312500e+01,1.322950744628906250e+01,9.161206245422363281e+00,9.248229980468750000e+00,9.104532241821289062e+00,9.039683341979980469e+00,9.233394622802734375e+00,9.283773422241210938e+00,9.239360809326171875e+00,9.107422828674316406e+00,8.999504089355468750e+00,8.957955360412597656e+00,1.387877368927001953e+01,1.401905059814453125e+01,1.409115028381347656e+01,1.373655891418457031e+01,1.321765041351318359e+01,1.285305976867675781e+01,1.257281494140625000e+01,1.257366561889648438e+01,1.283230590820312500e+01,1.322950744628906250e+01
5.850000000000000000e+01,9.101106327272727725e+00,9.072926181818180780e+00,9.078661963636362131e+00,9.106454181818179450e+00,9.035740581818179962e+00,8.832522109090906071e+00,8.828559709090907148e+00,8.867934327272726236e+00,8.915483127272725739e+00,9.241064945454544599e+00,1.499028567272726065e+01,1.540351134545442946e+01,1.611145090909089816e+01,1.542623279999994423e+01,1.539619614545443582e+01,1.491214603636363734e+01,1.463347570909093420e+01,1.529480858181812941e+01,1.481086930909087584e+01,1.397003694545453101e+01,9.153120040893554688e+00,9.238965034484863281e+00,9.088073730468750000e+00,9.024069786071777344e+00,9.219253540039062500e+00,9.270572662353515625e+00,9.224471092224121094e+00,9.090368270874023438e+00,8.982742309570312500e+00,8.945171356201171875e+00,1.385492801666259766e+01,1.393327808380126953e+01,1.393043613433837891e+01,1.349825000762939453e+01,1.289772605895996094e+01,1.245851898193359375e+01,1.211826515197753906e+01,1.206810188293457031e+01,1.228662395477294922e+01,1.266580104827880859e+01,9.153120040893554688e+00,9.238965034484863281e+00,9.088073730468750000e+00,9.024069786071777344e+00,9.219253540039062500e+00,9.270572662353515625e+00,9.224471092224121094e+00,9.090368270874023438e+00,8.982742309570312500e+00,8.945171356201171875e+00,1.385492801666259766e+01,1.393327808380126953e+01,1.393043613433837891e+01,1.349825000762939453e+01,1.289772605895996094e+01,1.245851898193359375e+01,1.211826515197753906e+01,1.206810188293457031e+01,1.228662395477294922e+01,1.266580104827880859e+01
5.860000000000000142e+01,9.098612509090907352e+00,9.069601090909088725e+00,9.082624363636362830e+00,9.106758981818179777e+00,9.016649018181816189e+00,8.820995127272725611e+00,8.835043636363634434e+00,8.867906618181816469e+00,8.950064072727272446e+00,9.252508799999999312e+00,1.510114974545453137e+01,1.544382807272718239e+01,1.612292247272724310e+01,1.543803687272724368e+01,1.535366269090895308e+01,1.478618050909082093e+01,1.475345607272732451e+01,1.526574174545448592e+01,1.495415301818174214e+01,1.387432974545452602e+01,9.146162033081054688e+00,9.229848861694335938e+00,9.079365730285644531e+00,9.016819000244140625e+00,9.211501121520996094e+00,9.261392593383789062e+00,9.214437484741210938e+00,9.079497337341308594e+00,8.971090316772460938e+00,8.932637214660644531e+00,1.388335800170898438e+01,1.396697235107421875e+01,1.396970367431640625e+01,1.353962707519531250e+01,1.293908691406250000e+01,1.249674987792968750e+01,1.215235233306884766e+01,1.209798717498779297e+01,1.231235885620117188e+01,1.268905735015869141e+01,9.146162033081054688e+00,9.229848861694335938e+00,9.079365730285644531e+00,9.016819000244140625e+00,9.211501121520996094e+00,9.261392593383789062e+00,9.214437484741210938e+00,9.079497337341308594e+00,8.971090316772460938e+00,8.932637214660644531e+00,1.388335800170898438e+01,1.396697235107421875e+01,1.396970367431640625e+01,1.353962707519531250e+01,1.293908691406250000e+01,1.249674987792968750e+01,1.215235233306884766e+01,1.209798717498779297e+01,1.231235885620117188e+01,1.268905735015869141e+01
5.870000000000000284e+01,9.096090981818180765e+00,9.066719345454545831e+00,9.087251781818180163e+00,9.107728799999998515e+00,8.995340727272726156e+00,8.811629454545451878e+00,8.842441963636362701e+00,8.867601818181817919e+00,8.988108654545452936e+00,9.259269818181817158e+00,1.517676785454543875e+01,1.548115221818179421e+01,1.606994269090902350e+01,1.546172814545447949e+01,1.529960225454540357e+01,1.465550443636348454e+01,1.487180160000000306e+01,1.521611476363631255e+01,1.509621752727265509e+01,1.383808625454541641e+01,9.139169692993164062e+00,9.220797538757324219e+00,9.068777084350585938e+00,9.009262084960937500e+00,9.203050613403320312e+00,9.251201629638671875e+00,9.202576637268066406e+00,9.065709114074707031e+00,8.956342697143554688e+00,8.918010711669921875e+00,1.389911651611328125e+01,1.395728015899658203e+01,1.392591381072998047e+01,1.345415496826171875e+01,1.280927467346191406e+01,1.232156753540039062e+01,1.193652057647705078e+01,1.184739685058593750e+01,1.203367424011230469e+01,1.239411449432373047e+01,9.139169692993164062e+00,9.220797538757324219e+00,9.068777084350585938e+00,9.009262084960937500e+00,9.203050613403320312e+00,9.251201629638671875e+00,9.202576637268066406e+00,9.065709114074707031e+00,8.956342697143554688e+00,8.918010711669921875e+00,1.389911651611328125e+01,1.395728015899658203e+01,1.392591381072998047e+01,1.345415496826171875e+01,1.280927467346191406e+01,1.232156753540039062e+01,1.193652057647705078e+01,1.184739685058593750e+01,1.203367424011230469e+01,1.239411449432373047e+01
5.879999999999999716e+01,9.093624872727271935e+00,9.064779709090908355e+00,9.091796072727273526e+00,9.106537309090906973e+00,8.971815709090908086e+00,8.806087636363635340e+00,8.849618618181818164e+00,8.865800727272725723e+00,9.026651999999998566e+00,9.263259927272725847e+00,1.522076989090911781e+01,1.552532050909090522e+01,1.596038094545452246e+01,1.549287316363626665e+01,1.525598814545452697e+01,1.454530538181804289e+01,1.498083687272726650e+01,1.513595236363631003e+01,1.519336559999994307e+01,1.384759047272726740e+01,9.131859779357910156e+00,9.211423873901367188e+00,9.058654785156250000e+00,8.999616622924804688e+00,9.192563056945800781e+00,9.239776611328125000e+00,9.190646171569824219e+00,9.053294181823730469e+00,8.943606376647949219e+00,8.905233383178710938e+00,1.395495414733886719e+01,1.400224781036376953e+01,1.395975875854492188e+01,1.347563171386718750e+01,1.281961631774902344e+01,1.232101631164550781e+01,1.192731094360351562e+01,1.183185005187988281e+01,1.201338005065917969e+01,1.237070465087890625e+01,9.131859779357910156e+00,9.211423873901367188e+00,9.058654785156250000e+00,8.999616622924804688e+00,9.192563056945800781e+00,9.239776611328125000e+00,9.190646171569824219e+00,9.053294181823730469e+00,8.943606376647949219e+00,8.905233383178710938e+00,1.395495414733886719e+01,1.400224781036376953e+01,1.395975875854492188e+01,1.347563171386718750e+01,1.281961631774902344e+01,1.232101631164550781e+01,1.192731094360351562e+01,1.183185005187988281e+01,1.201338005065917969e+01,1.237070465087890625e+01
5.889999999999999858e+01,9.091075636363635581e+00,9.063699054545454104e+00,9.095758472727270671e+00,9.103129090909089172e+00,8.948207563636362494e+00,8.803344436363634173e+00,8.854827927272724608e+00,8.862531054545453202e+00,9.063255709090908496e+00,9.267970472727270703e+00,1.523792181818183877e+01,1.558550465454543676e+01,1.581562865454547229e+01,1.551692465454532410e+01,1.523966749090909900e+01,1.446929934545443075e+01,1.508230756363634484e+01,1.501799476363631314e+01,1.520857789090900347e+01,1.388416647272723559e+01,9.124961853027343750e+00,9.202922821044921875e+00,9.048992156982421875e+00,8.991212844848632812e+00,9.183805465698242188e+00,9.230084419250488281e+00,9.180106163024902344e+00,9.041813850402832031e+00,8.931617736816406250e+00,8.893351554870605469e+00,1.404034996032714844e+01,1.407318496704101562e+01,1.401425552368164062e+01,1.351146793365478516e+01,1.283647346496582031e+01,1.231915473937988281e+01,1.190959167480468750e+01,1.180101871490478516e+01,1.197199916839599609e+01,1.232352447509765625e+01,9.124961853027343750e+00,9.202922821044921875e+00,9.048992156982421875e+00,8.991212844848632812e+00,9.183805465698242188e+00,9.230084419250488281e+00,9.180106163024902344e+00,9.041813850402832031e+00,8.931617736816406250e+00,8.893351554870605469e+00,1.404034996032714844e+01,1.407318496704101562e+01,1.401425552368164062e+01,1.351146793365478516e+01,1.283647346496582031e+01,1.231915473937988281e+01,1.190959167480468750e+01,1.180101871490478516e+01,1.197199916839599609e+01,1.232352447509765625e+01
5.900000000000000000e+01,9.088498690909089461e+00,9.063588218181818590e+00,9.098778763636362399e+00,9.097476436363633567e+00,8.924599418181818677e+00,8.803372145454543940e+00,8.859095127272727410e+00,8.859122836363635400e+00,9.097060799999999503e+00,9.277114472727269856e+00,1.523997229090909578e+01,1.566187090909084745e+01,1.566721876363638799e+01,1.551628734545443322e+01,1.523869767272726783e+01,1.443300043636356733e+01,1.517543781818177706e+01,1.487908909090904608e+01,1.510153767272719350e+01,1.393088399999990123e+01,9.120576858520507812e+00,9.197677612304687500e+00,9.043037414550781250e+00,8.985512733459472656e+00,9.177869796752929688e+00,9.223608970642089844e+00,9.173208236694335938e+00,9.034561157226562500e+00,8.924169540405273438e+00,8.886013984680175781e+00,1.416515827178955078e+01,1.419200801849365234e+01,1.412763786315917969e+01,1.361920452117919922e+01,1.293914890289306641e+01,1.241707897186279297e+01,1.200388336181640625e+01,1.189254951477050781e+01,1.206124114990234375e+01,1.241121673583984375e+01,9.120576858520507812e+00,9.197677612304687500e+00,9.043037414550781250e+00,8.985512733459472656e+00,9.177869796752929688e+00,9.223608970642089844e+00,9.173208236694335938e+00,9.034561157226562500e+00,8.924169540405273438e+00,8.886013984680175781e+00,1.416515827178955078e+01,1.419200801849365234e+01,1.412763786315917969e+01,1.361920452117919922e+01,1.293914890289306641e+01,1.241707897186279297e+01,1.200388336181640625e+01,1.189254951477050781e+01,1.206124114990234375e+01,1.241121673583984375e+01
5.910000000000000142e+01,9.085062763636361893e+00,9.064530327272727561e+00,9.101660509090908846e+00,9.090050399999999087e+00,8.901018981818181075e+00,8.806170763636362864e+00,8.862503345454545212e+00,8.858069890909090915e+00,9.130394836363635136e+00,9.292326763636362230e+00,1.524382385454545918e+01,1.574973643636359277e+01,1.554446749090907431e+01,1.549231898181810330e+01,1.521985549090906531e+01,1.442768029090905912e+01,1.525166552727265667e+01,1.475204290909091220e+01,1.489269425454536488e+01,1.395762327272722381e+01,9.117186546325683594e+00,9.193856239318847656e+00,9.038606643676757812e+00,8.981476783752441406e+00,9.173967361450195312e+00,9.219299316406250000e+00,9.168538093566894531e+00,9.029555320739746094e+00,8.918877601623535156e+00,8.880644798278808594e+00,1.431773090362548828e+01,1.434165477752685547e+01,1.427619171142578125e+01,1.376733875274658203e+01,1.308744049072265625e+01,1.256596469879150391e+01,1.215376281738281250e+01,1.204347991943359375e+01,1.221282577514648438e+01,1.256324672698974609e+01,9.117186546325683594e+00,9.193856239318847656e+00,9.038606643676757812e+00,8.981476783752441406e+00,9.173967361450195312e+00,9.219299316406250000e+00,9.168538093566894531e+00,9.029555320739746094e+00,8.918877601623535156e+00,8.880644798278808594e+00,1.431773090362548828e+01,1.434165477752685547e+01,1.427619171142578125e+01,1.376733875274658203e+01,1.308744049072265625e+01,1.256596469879150391e+01,1.215376281738281250e+01,1.204347991943359375e+01,1.221282577514648438e+01,1.256324672698974609e+01
5.920000000000000284e+01,9.082042472727271942e+00,9.066885599999999101e+00,9.103849527272727116e+00,9.079936581818179420e+00,8.878879418181815808e+00,8.811241527272725804e+00,8.864997163636362032e+00,8.860979345454545353e+00,9.163063854545454134e+00,9.310005163636361658e+00,1.526452254545452547e+01,1.584785432727270305e+01,1.546355694545452053e+01,1.546383403636357023e+01,1.517031163636359281e+01,1.444017709090906543e+01,1.529935287272717304e+01,1.466431592727273170e+01,1.463297694545450867e+01,1.396815272727267576e+01,9.116516113281250000e+00,9.188953399658203125e+00,9.032247543334960938e+00,8.982575416564941406e+00,9.171216964721679688e+00,9.212654113769531250e+00,9.160573959350585938e+00,9.019182205200195312e+00,8.906387329101562500e+00,8.866911888122558594e+00,1.438142967224121094e+01,1.429249954223632812e+01,1.411065673828125000e+01,1.348486042022705078e+01,1.270611667633056641e+01,1.209790039062500000e+01,1.161825752258300781e+01,1.146376705169677734e+01,1.160558509826660156e+01,1.194368839263916016e+01,9.116516113281250000e+00,9.188953399658203125e+00,9.032247543334960938e+00,8.982575416564941406e+00,9.171216964721679688e+00,9.212654113769531250e+00,9.160573959350585938e+00,9.019182205200195312e+00,8.906387329101562500e+00,8.866911888122558594e+00,1.438142967224121094e+01,1.429249954223632812e+01,1.411065673828125000e+01,1.348486042022705078e+01,1.270611667633056641e+01,1.209790039062500000e+01,1.161825752258300781e+01,1.146376705169677734e+01,1.160558509826660156e+01,1.194368839263916016e+01
5.929999999999999716e+01,9.078994472727272225e+00,9.070099854545453866e+00,9.105844581818180572e+00,9.067578327272725502e+00,8.860674545454543249e+00,8.817670036363633557e+00,8.867047636363635021e+00,8.869624581818181142e+00,9.194070327272726217e+00,9.327877527272725899e+00,1.530409112727263654e+01,1.595198509090910122e+01,1.542614967272725401e+01,1.544061381818175249e+01,1.509948719999999689e+01,1.447412072727269816e+01,1.531586749090900668e+01,1.464092945454542338e+01,1.436608298181816323e+01,1.396369156363633479e+01,9.118352890014648438e+00,9.189746856689453125e+00,9.034791946411132812e+00,8.988201141357421875e+00,9.172268867492675781e+00,9.209182739257812500e+00,9.154776573181152344e+00,9.012072563171386719e+00,8.898057937622070312e+00,8.857400894165039062e+00,1.459064960479736328e+01,1.452775955200195312e+01,1.436790561676025391e+01,1.375358200073242188e+01,1.298508834838867188e+01,1.237770938873291016e+01,1.189205741882324219e+01,1.173314952850341797e+01,1.187184333801269531e+01,1.220801925659179688e+01,9.118352890014648438e+00,9.189746856689453125e+00,9.034791946411132812e+00,8.988201141357421875e+00,9.172268867492675781e+00,9.209182739257812500e+00,9.154776573181152344e+00,9.012072563171386719e+00,8.898057937622070312e+00,8.857400894165039062e+00,1.459064960479736328e+01,1.452775955200195312e+01,1.436790561676025391e+01,1.375358200073242188e+01,1.298508834838867188e+01,1.237770938873291016e+01,1.189205741882324219e+01,1.173314952850341797e+01,1.187184333801269531e+01,1.220801925659179688e+01
5.939999999999999858e+01,9.075946472727272507e+00,9.074367054545454891e+00,9.106481890909089216e+00,9.052559999999999718e+00,8.845877890909090269e+00,8.823405818181816684e+00,8.868183709090907030e+00,8.887413818181816083e+00,9.221197527272728678e+00,9.345251127272726777e+00,1.535471563636351178e+01,1.604708269090909312e+01,1.542033076363632560e+01,1.542102349090901647e+01,1.501500218181819335e+01,1.453654930909093856e+01,1.531190509090902907e+01,1.469801018181815877e+01,1.413280014545452445e+01,1.393484639999996055e+01,9.116688728332519531e+00,9.189242362976074219e+00,9.031598091125488281e+00,8.987381935119628906e+00,9.174766540527343750e+00,9.212364196777343750e+00,9.157033920288085938e+00,9.013444900512695312e+00,8.898698806762695312e+00,8.858455657958984375e+00,1.478207206726074219e+01,1.474512577056884766e+01,1.462377357482910156e+01,1.405422210693359375e+01,1.332971572875976562e+01,1.276945018768310547e+01,1.232738494873046875e+01,1.220521831512451172e+01,1.237406635284423828e+01,1.273749828338623047e+01,9.116688728332519531e+00,9.189242362976074219e+00,9.031598091125488281e+00,8.987381935119628906e+00,9.174766540527343750e+00,9.212364196777343750e+00,9.157033920288085938e+00,9.013444900512695312e+00,8.898698806762695312e+00,8.858455657958984375e+00,1.478207206726074219e+01,1.474512577056884766e+01,1.462377357482910156e+01,1.405422210693359375e+01,1.332971572875976562e+01,1.276945018768310547e+01,1.232738494873046875e+01,1.220521831512451172e+01,1.237406635284423828e+01,1.273749828338623047e+01
5.950000000000000000e+01,9.072926181818180780e+00,9.078661963636362131e+00,9.106454181818179450e+00,9.035740581818179962e+00,8.832522109090906071e+00,8.828559709090907148e+00,8.867934327272726236e+00,8.915483127272725739e+00,9.241064945454544599e+00,9.364010181818180456e+00,1.540351134545442946e+01,1.611145090909089816e+01,1.542623279999994423e+01,1.539619614545443582e+01,1.491214603636363734e+01,1.463347570909093420e+01,1.529480858181812941e+01,1.481086930909087584e+01,1.397003694545453101e+01,1.388009323636363845e+01,9.117815017700195312e+00,9.189509391784667969e+00,9.032081604003906250e+00,8.990337371826171875e+00,9.179324150085449219e+00,9.215011596679687500e+00,9.158772468566894531e+00,9.014165878295898438e+00,8.896402359008789062e+00,8.851200103759765625e+00,1.497648334503173828e+01,1.500698566436767578e+01,1.497804832458496094e+01,1.451234817504882812e+01,1.389111042022705078e+01,1.342905998229980469e+01,1.307142066955566406e+01,1.302089786529541016e+01,1.324638748168945312e+01,1.364858055114746094e+01,9.117815017700195312e+00,9.189509391784667969e+00,9.032081604003906250e+00,8.990337371826171875e+00,9.179324150085449219e+00,9.215011596679687500e+00,9.158772468566894531e+00,9.014165878295898438e+00,8.896402359008789062e+00,8.851200103759765625e+00,1.497648334503173828e+01,1.500698566436767578e+01,1.497804832458496094e+01,1.451234817504882812e+01,1.389111042022705078e+01,1.342905998229980469e+01,1.307142066955566406e+01,1.302089786529541016e+01,1.324638748168945312e+01,1.364858055114746094e+01
5.960000000000000142e+01,9.069601090909088725e+00,9.082624363636362830e+00,9.106758981818179777e+00,9.016649018181816189e+00,8.820995127272725611e+00,8.835043636363634434e+00,8.867906618181816469e+00,8.950064072727272446e+00,9.252508799999999312e+00,9.385235345454542966e+00,1.544382807272718239e+01,1.612292247272724310e+01,1.543803687272724368e+01,1.535366269090895308e+01,1.478618050909082093e+01,1.475345607272732451e+01,1.526574174545448592e+01,1.495415301818174214e+01,1.387432974545452602e+01,1.381212283636360105e+01,9.116193771362304688e+00,9.186345100402832031e+00,9.027281761169433594e+00,8.987167358398437500e+00,9.173994064331054688e+00,9.207450866699218750e+00,9.149838447570800781e+00,9.004002571105957031e+00,8.885251998901367188e+00,8.839486122131347656e+00,1.507420635223388672e+01,1.509311771392822266e+01,1.505071735382080078e+01,1.456956386566162109e+01,1.393451309204101562e+01,1.345748519897460938e+01,1.308628082275390625e+01,1.302613449096679688e+01,1.324487209320068359e+01,1.364305305480957031e+01,9.116193771362304688e+00,9.186345100402832031e+00,9.027281761169433594e+00,8.987167358398437500e+00,9.173994064331054688e+00,9.207450866699218750e+00,9.149838447570800781e+00,9.004002571105957031e+00,8.885251998901367188e+00,8.839486122131347656e+00,1.507420635223388672e+01,1.509311771392822266e+01,1.505071735382080078e+01,1.456956386566162109e+01,1.393451309204101562e+01,1.345748519897460938e+01,1.308628082275390625e+01,1.302613449096679688e+01,1.324487209320068359e+01,1.364305305480957031e+01
5.970000000000000284e+01,9.066719345454545831e+00,9.087251781818180163e+00,9.107728799999998515e+00,8.995340727272726156e+00,8.811629454545451878e+00,8.842441963636362701e+00,8.867601818181817919e+00,8.988108654545452936e+00,9.259269818181817158e+00,9.408898909090908091e+00,1.548115221818179421e+01,1.606994269090902350e+01,1.546172814545447949e+01,1.529960225454540357e+01,1.465550443636348454e+01,1.487180160000000306e+01,1.521611476363631255e+01,1.509621752727265509e+01,1.383808625454541641e+01,1.375772989090903131e+01,9.114060401916503906e+00,9.183404922485351562e+00,9.024468421936035156e+00,8.984300613403320312e+00,9.170671463012695312e+00,9.203053474426269531e+00,9.145130157470703125e+00,8.998888969421386719e+00,8.879220008850097656e+00,8.831670761108398438e+00,1.515490722656250000e+01,1.518246078491210938e+01,1.515209388732910156e+01,1.468465423583984375e+01,1.406245040893554688e+01,1.359522056579589844e+01,1.323126316070556641e+01,1.317691898345947266e+01,1.339922428131103516e+01,1.379706859588623047e+01,9.114060401916503906e+00,9.183404922485351562e+00,9.024468421936035156e+00,8.984300613403320312e+00,9.170671463012695312e+00,9.203053474426269531e+00,9.145130157470703125e+00,8.998888969421386719e+00,8.879220008850097656e+00,8.831670761108398438e+00,1.515490722656250000e+01,1.518246078491210938e+01,1.515209388732910156e+01,1.468465423583984375e+01,1.406245040893554688e+01,1.359522056579589844e+01,1.323126316070556641e+01,1.317691898345947266e+01,1.339922428131103516e+01,1.379706859588623047e+01
5.979999999999999716e+01,9.064779709090908355e+00,9.091796072727273526e+00,9.106537309090906973e+00,8.971815709090908086e+00,8.806087636363635340e+00,8.849618618181818164e+00,8.865800727272725723e+00,9.026651999999998566e+00,9.263259927272725847e+00,9.435277963636362841e+00,1.552532050909090522e+01,1.596038094545452246e+01,1.549287316363626665e+01,1.525598814545452697e+01,1.454530538181804289e+01,1.498083687272726650e+01,1.513595236363631003e+01,1.519336559999994307e+01,1.384759047272726740e+01,1.372722218181812437e+01,9.110246658325195312e+00,9.179035186767578125e+00,9.020514488220214844e+00,8.981717109680175781e+00,9.166647911071777344e+00,9.198163986206054688e+00,9.139959335327148438e+00,8.993385314941406250e+00,8.873756408691406250e+00,8.826616287231445312e+00,1.518412208557128906e+01,1.519264602661132812e+01,1.513642120361328125e+01,1.463666343688964844e+01,1.398419284820556641e+01,1.348707771301269531e+01,1.309637069702148438e+01,1.302079010009765625e+01,1.322702026367187500e+01,1.361340045928955078e+01,9.110246658325195312e+00,9.179035186767578125e+00,9.020514488220214844e+00,8.981717109680175781e+00,9.166647911071777344e+00,9.198163986206054688e+00,9.139959335327148438e+00,8.993385314941406250e+00,8.873756408691406250e+00,8.826616287231445312e+00,1.518412208557128906e+01,1.519264602661132812e+01,1.513642120361328125e+01,1.463666343688964844e+01,1.398419284820556641e+01,1.348707771301269531e+01,1.309637069702148438e+01,1.302079010009765625e+01,1.322702026367187500e+01,1.361340045928955078e+01
5.989999999999999858e+01,9.063699054545454104e+00,9.095758472727270671e+00,9.103129090909089172e+00,8.948207563636362494e+00,8.803344436363634173e+00,8.854827927272724608e+00,8.862531054545453202e+00,9.063255709090908496e+00,9.267970472727270703e+00,9.464344799999999225e+00,1.558550465454543676e+01,1.581562865454547229e+01,1.551692465454532410e+01,1.523966749090909900e+01,1.446929934545443075e+01,1.508230756363634484e+01,1.501799476363631314e+01,1.520857789090900347e+01,1.388416647272723559e+01,1.370862938181809909e+01,9.106823921203613281e+00,9.174972534179687500e+00,9.017463684082031250e+00,8.979748725891113281e+00,9.164681434631347656e+00,9.195577621459960938e+00,9.137458801269531250e+00,8.990724563598632812e+00,8.870387077331542969e+00,8.821791648864746094e+00,1.520323371887207031e+01,1.521682262420654297e+01,1.516939353942871094e+01,1.467862510681152344e+01,1.403654289245605469e+01,1.354904937744140625e+01,1.316651344299316406e+01,1.309888362884521484e+01,1.331176662445068359e+01,1.370151710510253906e+01,9.106823921203613281e+00,9.174972534179687500e+00,9.017463684082031250e+00,8.979748725891113281e+00,9.164681434631347656e+00,9.195577621459960938e+00,9.137458801269531250e+00,8.990724563598632812e+00,8.870387077331542969e+00,8.821791648864746094e+00,1.520323371887207031e+01,1.521682262420654297e+01,1.516939353942871094e+01,1.467862510681152344e+01,1.403654289245605469e+01,1.354904937744140625e+01,1.316651344299316406e+01,1.309888362884521484e+01,1.331176662445068359e+01,1.370151710510253906e+01
6.000000000000000000e+01,9.063588218181818590e+00,9.098778763636362399e+00,9.097476436363633567e+00,8.924599418181818677e+00,8.803372145454543940e+00,8.859095127272727410e+00,8.859122836363635400e+00,9.097060799999999503e+00,9.277114472727269856e+00,9.494907927272725701e+00,1.566187090909084745e+01,1.566721876363638799e+01,1.551628734545443322e+01,1.523869767272726783e+01,1.443300043636356733e+01,1.517543781818177706e+01,1.487908909090904608e+01,1.510153767272719350e+01,1.393088399999990123e+01,1.368920530909079503e+01,9.098869323730468750e+00,9.167064666748046875e+00,9.009627342224121094e+00,8.973129272460937500e+00,9.159070014953613281e+00,9.192483901977539062e+00,9.136466979980468750e+00,8.990976333618164062e+00,8.871904373168945312e+00,8.825455665588378906e+00,1.515789794921875000e+01,1.511611175537109375e+01,1.501182746887207031e+01,1.446361351013183594e+01,1.377810478210449219e+01,1.326172733306884766e+01,1.286203956604003906e+01,1.278681850433349609e+01,1.299901103973388672e+01,1.338982582092285156e+01,9.098869323730468750e+00,9.167064666748046875e+00,9.009627342224121094e+00,8.973129272460937500e+00,9.159070014953613281e+00,9.192483901977539062e+00,9.136466979980468750e+00,8.990976333618164062e+00,8.871904373168945312e+00,8.825455665588378906e+00,1.515789794921875000e+01,1.511611175537109375e+01,1.501182746887207031e+01,1.446361351013183594e+01,1.377810478210449219e+01,1.326172733306884766e+01,1.286203956604003906e+01,1.278681850433349609e+01,1.299901103973388672e+01,1.338982582092285156e+01
6.010000000000000142e+01,9.064530327272727561e+00,9.101660509090908846e+00,9.090050399999999087e+00,8.901018981818181075e+00,8.806170763636362864e+00,8.862503345454545212e+00,8.858069890909090915e+00,9.130394836363635136e+00,9.292326763636362230e+00,9.524833745454543532e+00,1.574973643636359277e+01,1.554446749090907431e+01,1.549231898181810330e+01,1.521985549090906531e+01,1.442768029090905912e+01,1.525166552727265667e+01,1.475204290909091220e+01,1.489269425454536488e+01,1.395762327272722381e+01,1.365517854545440812e+01,9.098209381103515625e+00,9.166106224060058594e+00,9.016983985900878906e+00,8.980072021484375000e+00,9.162006378173828125e+00,9.191480636596679688e+00,9.134716987609863281e+00,8.990417480468750000e+00,8.871512413024902344e+00,8.822440147399902344e+00,1.526616191864013672e+01,1.533274269104003906e+01,1.533828544616699219e+01,1.488612747192382812e+01,1.428654861450195312e+01,1.383353328704833984e+01,1.347423458099365234e+01,1.342724418640136719e+01,1.365711784362792969e+01,1.405071830749511719e+01,9.098209381103515625e+00,9.166106224060058594e+00,9.016983985900878906e+00,8.980072021484375000e+00,9.162006378173828125e+00,9.191480636596679688e+00,9.134716987609863281e+00,8.990417480468750000e+00,8.871512413024902344e+00,8.822440147399902344e+00,1.526616191864013672e+01,1.533274269104003906e+01,1.533828544616699219e+01,1.488612747192382812e+01,1.428654861450195312e+01,1.383353328704833984e+01,1.347423458099365234e+01,1.342724418640136719e+01,1.365711784362792969e+01,1.405071830749511719e+01
6.020000000000000284e+01,9.066885599999999101e+00,9.103849527272727116e+00,9.079936581818179420e+00,8.878879418181815808e+00,8.811241527272725804e+00,8.864997163636362032e+00,8.860979345454545353e+00,9.163063854545454134e+00,9.310005163636361658e+00,9.552986181818180711e+00,1.584785432727270305e+01,1.546355694545452053e+01,1.546383403636357023e+01,1.517031163636359281e+01,1.444017709090906543e+01,1.529935287272717304e+01,1.466431592727273170e+01,1.463297694545450867e+01,1.396815272727267576e+01,1.359998203636356706e+01,9.091356277465820312e+00,9.160462379455566406e+00,9.005745887756347656e+00,8.964227676391601562e+00,9.147030830383300781e+00,9.180236816406250000e+00,9.124712944030761719e+00,8.981082916259765625e+00,8.864694595336914062e+00,8.820692062377929688e+00,1.522182369232177734e+01,1.520441055297851562e+01,1.510840034484863281e+01,1.455475807189941406e+01,1.385682201385498047e+01,1.331737041473388672e+01,1.288956260681152344e+01,1.278550052642822266e+01,1.297073364257812500e+01,1.333325290679931641e+01,9.091356277465820312e+00,9.160462379455566406e+00,9.005745887756347656e+00,8.964227676391601562e+00,9.147030830383300781e+00,9.180236816406250000e+00,9.124712944030761719e+00,8.981082916259765625e+00,8.864694595336914062e+00,8.820692062377929688e+00,1.522182369232177734e+01,1.520441055297851562e+01,1.510840034484863281e+01,1.455475807189941406e+01,1.385682201385498047e+01,1.331737041473388672e+01,1.288956260681152344e+01,1.278550052642822266e+01,1.297073364257812500e+01,1.333325290679931641e+01
6.029999999999999716e+01,9.070099854545453866e+00,9.105844581818180572e+00,9.067578327272725502e+00,8.860674545454543249e+00,8.817670036363633557e+00,8.867047636363635021e+00,8.869624581818181142e+00,9.194070327272726217e+00,9.327877527272725899e+00,9.579337527272725694e+00,1.595198509090910122e+01,1.542614967272725401e+01,1.544061381818175249e+01,1.509948719999999689e+01,1.447412072727269816e+01,1.531586749090900668e+01,1.464092945454542338e+01,1.436608298181816323e+01,1.396369156363633479e+01,1.353364647272718990e+01,9.089071273803710938e+00,9.158802986145019531e+00,9.005065917968750000e+00,8.963662147521972656e+00,9.146699905395507812e+00,9.179663658142089844e+00,9.123975753784179688e+00,8.980232238769531250e+00,8.863834381103515625e+00,8.819528579711914062e+00,1.527098464965820312e+01,1.526201629638671875e+01,1.517247581481933594e+01,1.462231731414794922e+01,1.392458438873291016e+01,1.338215637207031250e+01,1.294937229156494141e+01,1.283925437927246094e+01,1.301817798614501953e+01,1.337485408782958984e+01,9.089071273803710938e+00,9.158802986145019531e+00,9.005065917968750000e+00,8.963662147521972656e+00,9.146699905395507812e+00,9.179663658142089844e+00,9.123975753784179688e+00,8.980232238769531250e+00,8.863834381103515625e+00,8.819528579711914062e+00,1.527098464965820312e+01,1.526201629638671875e+01,1.517247581481933594e+01,1.462231731414794922e+01,1.392458438873291016e+01,1.338215637207031250e+01,1.294937229156494141e+01,1.283925437927246094e+01,1.301817798614501953e+01,1.337485408782958984e+01
6.039999999999999858e+01,9.074367054545454891e+00,9.106481890909089216e+00,9.052559999999999718e+00,8.845877890909090269e+00,8.823405818181816684e+00,8.868183709090907030e+00,8.887413818181816083e+00,9.221197527272728678e+00,9.345251127272726777e+00,9.604081745454545072e+00,1.604708269090909312e+01,1.542033076363632560e+01,1.542102349090901647e+01,1.501500218181819335e+01,1.453654930909093856e+01,1.531190509090902907e+01,1.469801018181815877e+01,1.413280014545452445e+01,1.393484639999996055e+01,1.345608872727266458e+01,9.085570335388183594e+00,9.155544281005859375e+00,9.002299308776855469e+00,8.961602210998535156e+00,9.146368026733398438e+00,9.180190086364746094e+00,9.125365257263183594e+00,8.981629371643066406e+00,8.864534378051757812e+00,8.818770408630371094e+00,1.530541324615478516e+01,1.528171730041503906e+01,1.518267250061035156e+01,1.462732505798339844e+01,1.392801189422607422e+01,1.338819980621337891e+01,1.296046161651611328e+01,1.285629177093505859e+01,1.304067611694335938e+01,1.340005016326904297e+01,9.085570335388183594e+00,9.155544281005859375e+00,9.002299308776855469e+00,8.961602210998535156e+00,9.146368026733398438e+00,9.180190086364746094e+00,9.125365257263183594e+00,8.981629371643066406e+00,8.864534378051757812e+00,8.818770408630371094e+00,1.530541324615478516e+01,1.528171730041503906e+01,1.518267250061035156e+01,1.462732505798339844e+01,1.392801189422607422e+01,1.338819980621337891e+01,1.296046161651611328e+01,1.285629177093505859e+01,1.304067611694335938e+01,1.340005016326904297e+01
6.050000000000000000e+01,9.078661963636362131e+00,9.106454181818179450e+00,9.035740581818179962e+00,8.832522109090906071e+00,8.828559709090907148e+00,8.867934327272726236e+00,8.915483127272725739e+00,9.241064945454544599e+00,9.364010181818180456e+00,9.627301963636361037e+00,1.611145090909089816e+01,1.542623279999994423e+01,1.539619614545443582e+01,1.491214603636363734e+01,1.463347570909093420e+01,1.529480858181812941e+01,1.481086930909087584e+01,1.397003694545453101e+01,1.388009323636363845e+01,1.335428552727266549e+01,9.084730148315429688e+00,9.154150009155273438e+00,9.001760482788085938e+00,8.966997146606445312e+00,9.151924133300781250e+00,9.183445930480957031e+00,9.127103805541992188e+00,8.981339454650878906e+00,8.862010955810546875e+00,8.813817977905273438e+00,1.534975910186767578e+01,1.532923698425292969e+01,1.523628425598144531e+01,1.468327140808105469e+01,1.398627853393554688e+01,1.344716644287109375e+01,1.301837539672851562e+01,1.291478061676025391e+01,1.310073089599609375e+01,1.346533393859863281e+01,9.084730148315429688e+00,9.154150009155273438e+00,9.001760482788085938e+00,8.966997146606445312e+00,9.151924133300781250e+00,9.183445930480957031e+00,9.127103805541992188e+00,8.981339454650878906e+00,8.862010955810546875e+00,8.813817977905273438e+00,1.534975910186767578e+01,1.532923698425292969e+01,1.523628425598144531e+01,1.468327140808105469e+01,1.398627853393554688e+01,1.344716644287109375e+01,1.301837539672851562e+01,1.291478061676025391e+01,1.310073089599609375e+01,1.346533393859863281e+01
6.060000000000000142e+01,9.082624363636362830e+00,9.106758981818179777e+00,9.016649018181816189e+00,8.820995127272725611e+00,8.835043636363634434e+00,8.867906618181816469e+00,8.950064072727272446e+00,9.252508799999999312e+00,9.385235345454542966e+00,9.647557309090908362e+00,1.612292247272724310e+01,1.543803687272724368e+01,1.535366269090895308e+01,1.478618050909082093e+01,1.475345607272732451e+01,1.526574174545448592e+01,1.495415301818174214e+01,1.387432974545452602e+01,1.381212283636360105e+01,1.322493949090910625e+01,9.081819534301757812e+00,9.150288581848144531e+00,8.997208595275878906e+00,8.965064048767089844e+00,9.149122238159179688e+00,9.178959846496582031e+00,9.121431350708007812e+00,8.974818229675292969e+00,8.854628562927246094e+00,8.805969238281250000e+00,1.540349578857421875e+01,1.540201187133789062e+01,1.533252716064453125e+01,1.480130672454833984e+01,1.412725830078125000e+01,1.360936260223388672e+01,1.319828891754150391e+01,1.311140632629394531e+01,1.331228828430175781e+01,1.368997669219970703e+01,9.081819534301757812e+00,9.150288581848144531e+00,8.997208595275878906e+00,8.965064048767089844e+00,9.149122238159179688e+00,9.178959846496582031e+00,9.121431350708007812e+00,8.974818229675292969e+00,8.854628562927246094e+00,8.805969238281250000e+00,1.540349578857421875e+01,1.540201187133789062e+01,1.533252716064453125e+01,1.480130672454833984e+01,1.412725830078125000e+01,1.360936260223388672e+01,1.319828891754150391e+01,1.311140632629394531e+01,1.331228828430175781e+01,1.368997669219970703e+01
6.070000000000000284e+01,9.087251781818180163e+00,9.107728799999998515e+00,8.995340727272726156e+00,8.811629454545451878e+00,8.842441963636362701e+00,8.867601818181817919e+00,8.988108654545452936e+00,9.259269818181817158e+00,9.408898909090908091e+00,9.663767127272725688e+00,1.606994269090902350e+01,1.546172814545447949e+01,1.529960225454540357e+01,1.465550443636348454e+01,1.487180160000000306e+01,1.521611476363631255e+01,1.509621752727265509e+01,1.383808625454541641e+01,1.375772989090903131e+01,1.308212683636361184e+01,9.080495834350585938e+00,9.149154663085937500e+00,8.996406555175781250e+00,8.965011596679687500e+00,9.149209022521972656e+00,9.178575515747070312e+00,9.120837211608886719e+00,8.974072456359863281e+00,8.853498458862304688e+00,8.804193496704101562e+00,1.545138359069824219e+01,1.546267700195312500e+01,1.540947818756103516e+01,1.489471530914306641e+01,1.423716545104980469e+01,1.373452091217041016e+01,1.333614444732666016e+01,1.326035404205322266e+01,1.347031593322753906e+01,1.385418319702148438e+01,9.080495834350585938e+00,9.149154663085937500e+00,8.996406555175781250e+00,8.965011596679687500e+00,9.149209022521972656e+00,9.178575515747070312e+00,9.120837211608886719e+00,8.974072456359863281e+00,8.853498458862304688e+00,8.804193496704101562e+00,1.545138359069824219e+01,1.546267700195312500e+01,1.540947818756103516e+01,1.489471530914306641e+01,1.423716545104980469e+01,1.373452091217041016e+01,1.333614444732666016e+01,1.326035404205322266e+01,1.347031593322753906e+01,1.385418319702148438e+01
6.079999999999999716e+01,9.091796072727273526e+00,9.106537309090906973e+00,8.971815709090908086e+00,8.806087636363635340e+00,8.849618618181818164e+00,8.865800727272725723e+00,9.026651999999998566e+00,9.263259927272725847e+00,9.435277963636362841e+00,9.675848290909089044e+00,1.596038094545452246e+01,1.549287316363626665e+01,1.525598814545452697e+01,1.454530538181804289e+01,1.498083687272726650e+01,1.513595236363631003e+01,1.519336559999994307e+01,1.384759047272726740e+01,1.372722218181812437e+01,1.295751905454538822e+01,9.082911491394042969e+00,9.152563095092773438e+00,8.999904632568359375e+00,8.969144821166992188e+00,9.153749465942382812e+00,9.183073043823242188e+00,9.125290870666503906e+00,8.978435516357421875e+00,8.857645034790039062e+00,8.807999610900878906e+00,1.550271034240722656e+01,1.552091503143310547e+01,1.547651481628417969e+01,1.497076511383056641e+01,1.432252025604248047e+01,1.382894992828369141e+01,1.343810558319091797e+01,1.336905574798583984e+01,1.358473682403564453e+01,1.397241497039794922e+01,9.082911491394042969e+00,9.152563095092773438e+00,8.999904632568359375e+00,8.969144821166992188e+00,9.153749465942382812e+00,9.183073043823242188e+00,9.125290870666503906e+00,8.978435516357421875e+00,8.857645034790039062e+00,8.807999610900878906e+00,1.550271034240722656e+01,1.552091503143310547e+01,1.547651481628417969e+01,1.497076511383056641e+01,1.432252025604248047e+01,1.382894992828369141e+01,1.343810558319091797e+01,1.336905574798583984e+01,1.358473682403564453e+01,1.397241497039794922e+01
6.089999999999999858e+01,9.095758472727270671e+00,9.103129090909089172e+00,8.948207563636362494e+00,8.803344436363634173e+00,8.854827927272724608e+00,8.862531054545453202e+00,9.063255709090908496e+00,9.267970472727270703e+00,9.464344799999999225e+00,9.684050181818181002e+00,1.581562865454547229e+01,1.551692465454532410e+01,1.523966749090909900e+01,1.446929934545443075e+01,1.508230756363634484e+01,1.501799476363631314e+01,1.520857789090900347e+01,1.388416647272723559e+01,1.370862938181809909e+01,1.286854516363630552e+01,9.088551521301269531e+00,9.159775733947753906e+00,9.007395744323730469e+00,8.977525711059570312e+00,9.162672042846679688e+00,9.191925048828125000e+00,9.134023666381835938e+00,8.986953735351562500e+00,8.865860939025878906e+00,8.815752029418945312e+00,1.557053375244140625e+01,1.559526634216308594e+01,1.555830764770507812e+01,1.505973052978515625e+01,1.441813850402832031e+01,1.393050193786621094e+01,1.354382991790771484e+01,1.347828102111816406e+01,1.369678688049316406e+01,1.408629894256591797e+01,9.088551521301269531e+00,9.159775733947753906e+00,9.007395744323730469e+00,8.977525711059570312e+00,9.162672042846679688e+00,9.191925048828125000e+00,9.134023666381835938e+00,8.986953735351562500e+00,8.865860939025878906e+00,8.815752029418945312e+00,1.557053375244140625e+01,1.559526634216308594e+01,1.555830764770507812e+01,1.505973052978515625e+01,1.441813850402832031e+01,1.393050193786621094e+01,1.354382991790771484e+01,1.347828102111816406e+01,1.369678688049316406e+01,1.408629894256591797e+01
6.100000000000000000e+01,9.098778763636362399e+00,9.097476436363633567e+00,8.924599418181818677e+00,8.803372145454543940e+00,8.859095127272727410e+00,8.859122836363635400e+00,9.097060799999999503e+00,9.277114472727269856e+00,9.494907927272725701e+00,9.688539054545453055e+00,1.566721876363638799e+01,1.551628734545443322e+01,1.523869767272726783e+01,1.443300043636356733e+01,1.517543781818177706e+01,1.487908909090904608e+01,1.510153767272719350e+01,1.393088399999990123e+01,1.368920530909079503e+01,1.280644909090897698e+01,9.096973419189453125e+00,9.170322418212890625e+00,9.018296241760253906e+00,8.989034652709960938e+00,9.174892425537109375e+00,9.204356193542480469e+00,9.146511077880859375e+00,8.999380111694335938e+00,8.878133773803710938e+00,8.827676773071289062e+00,1.565497589111328125e+01,1.568525123596191406e+01,1.565430641174316406e+01,1.516175365447998047e+01,1.452576541900634766e+01,1.404335212707519531e+01,1.366020584106445312e+01,1.359747505187988281e+01,1.381816101074218750e+01,1.420859336853027344e+01,9.096973419189453125e+00,9.170322418212890625e+00,9.018296241760253906e+00,8.989034652709960938e+00,9.174892425537109375e+00,9.204356193542480469e+00,9.146511077880859375e+00,8.999380111694335938e+00,8.878133773803710938e+00,8.827676773071289062e+00,1.565497589111328125e+01,1.568525123596191406e+01,1.565430641174316406e+01,1.516175365447998047e+01,1.452576541900634766e+01,1.404335212707519531e+01,1.366020584106445312e+01,1.359747505187988281e+01,1.381816101074218750e+01,1.420859336853027344e+01
6.110000000000000142e+01,9.101660509090908846e+00,9.090050399999999087e+00,8.901018981818181075e+00,8.806170763636362864e+00,8.862503345454545212e+00,8.858069890909090915e+00,9.130394836363635136e+00,9.292326763636362230e+00,9.524833745454543532e+00,9.690063054545452914e+00,1.554446749090907431e+01,1.549231898181810330e+01,1.521985549090906531e+01,1.442768029090905912e+01,1.525166552727265667e+01,1.475204290909091220e+01,1.489269425454536488e+01,1.395762327272722381e+01,1.365517854545440812e+01,1.275948218181809679e+01,9.107892036437988281e+00,9.183771133422851562e+00,9.031970977783203125e+00,9.003547668457031250e+00,9.190265655517578125e+00,9.220088958740234375e+00,9.162328720092773438e+00,9.015050888061523438e+00,8.893651008605957031e+00,8.842948913574218750e+00,1.574655055999755859e+01,1.577670001983642578e+01,1.574482917785644531e+01,1.525104999542236328e+01,1.461363601684570312e+01,1.413014888763427734e+01,1.374516487121582031e+01,1.368080329895019531e+01,1.390021133422851562e+01,1.428934097290039062e+01,9.107892036437988281e+00,9.183771133422851562e+00,9.031970977783203125e+00,9.003547668457031250e+00,9.190265655517578125e+00,9.220088958740234375e+00,9.162328720092773438e+00,9.015050888061523438e+00,8.893651008605957031e+00,8.842948913574218750e+00,1.574655055999755859e+01,1.577670001983642578e+01,1.574482917785644531e+01,1.525104999542236328e+01,1.461363601684570312e+01,1.413014888763427734e+01,1.374516487121582031e+01,1.368080329895019531e+01,1.390021133422851562e+01,1.428934097290039062e+01
6.120000000000000284e+01,9.103849527272727116e+00,9.079936581818179420e+00,8.878879418181815808e+00,8.811241527272725804e+00,8.864997163636362032e+00,8.860979345454545353e+00,9.163063854545454134e+00,9.310005163636361658e+00,9.552986181818180711e+00,9.690229309090907961e+00,1.546355694545452053e+01,1.546383403636357023e+01,1.517031163636359281e+01,1.444017709090906543e+01,1.529935287272717304e+01,1.466431592727273170e+01,1.463297694545450867e+01,1.396815272727267576e+01,1.359998203636356706e+01,1.270489527272720132e+01,9.117003440856933594e+00,9.194243431091308594e+00,9.038335800170898438e+00,9.012927055358886719e+00,9.203053474426269531e+00,9.234849929809570312e+00,9.177806854248046875e+00,9.029174804687500000e+00,8.906104087829589844e+00,8.854273796081542969e+00,1.576224422454833984e+01,1.570966148376464844e+01,1.560124874114990234e+01,1.504376029968261719e+01,1.435479545593261719e+01,1.383746719360351562e+01,1.343413257598876953e+01,1.336122703552246094e+01,1.357872009277343750e+01,1.397147274017333984e+01,9.117003440856933594e+00,9.194243431091308594e+00,9.038335800170898438e+00,9.012927055358886719e+00,9.203053474426269531e+00,9.234849929809570312e+00,9.177806854248046875e+00,9.029174804687500000e+00,8.906104087829589844e+00,8.854273796081542969e+00,1.576224422454833984e+01,1.570966148376464844e+01,1.560124874114990234e+01,1.504376029968261719e+01,1.435479545593261719e+01,1.383746719360351562e+01,1.343413257598876953e+01,1.336122703552246094e+01,1.357872009277343750e+01,1.397147274017333984e+01
6.129999999999999716e+01,9.105844581818180572e+00,9.067578327272725502e+00,8.860674545454543249e+00,8.817670036363633557e+00,8.867047636363635021e+00,8.869624581818181142e+00,9.194070327272726217e+00,9.327877527272725899e+00,9.579337527272725694e+00,9.689398036363636280e+00,1.542614967272725401e+01,1.544061381818175249e+01,1.509948719999999689e+01,1.447412072727269816e+01,1.531586749090900668e+01,1.464092945454542338e+01,1.436608298181816323e+01,1.396369156363633479e+01,1.353364647272718990e+01,1.262154632727264136e+01,9.134599685668945312e+00,9.211171150207519531e+00,9.046829223632812500e+00,9.019591331481933594e+00,9.212891578674316406e+00,9.244010925292968750e+00,9.185732841491699219e+00,9.034644126892089844e+00,8.907373428344726562e+00,8.849783897399902344e+00,1.586192131042480469e+01,1.582601070404052734e+01,1.576086807250976562e+01,1.527687454223632812e+01,1.465828418731689453e+01,1.421124649047851562e+01,1.387435054779052734e+01,1.385824298858642578e+01,1.411940193176269531e+01,1.454192161560058594e+01,9.134599685668945312e+00,9.211171150207519531e+00,9.046829223632812500e+00,9.019591331481933594e+00,9.212891578674316406e+00,9.244010925292968750e+00,9.185732841491699219e+00,9.034644126892089844e+00,8.907373428344726562e+00,8.849783897399902344e+00,1.586192131042480469e+01,1.582601070404052734e+01,1.576086807250976562e+01,1.527687454223632812e+01,1.465828418731689453e+01,1.421124649047851562e+01,1.387435054779052734e+01,1.385824298858642578e+01,1.411940193176269531e+01,1.454192161560058594e+01
6.139999999999999858e+01,9.106481890909089216e+00,9.052559999999999718e+00,8.845877890909090269e+00,8.823405818181816684e+00,8.868183709090907030e+00,8.887413818181816083e+00,9.221197527272728678e+00,9.345251127272726777e+00,9.604081745454545072e+00,9.687513818181818337e+00,1.542033076363632560e+01,1.542102349090901647e+01,1.501500218181819335e+01,1.453654930909093856e+01,1.531190509090902907e+01,1.469801018181815877e+01,1.413280014545452445e+01,1.393484639999996055e+01,1.345608872727266458e+01,1.250877032727266958e+01,9.148323059082031250e+00,9.227454185485839844e+00,9.061566352844238281e+00,9.036278724670410156e+00,9.230093002319335938e+00,9.261926651000976562e+00,9.203580856323242188e+00,9.051862716674804688e+00,8.924688339233398438e+00,8.868283271789550781e+00,1.593282699584960938e+01,1.586351203918457031e+01,1.575598716735839844e+01,1.522552490234375000e+01,1.456271553039550781e+01,1.407630348205566406e+01,1.370582389831542969e+01,1.366268062591552734e+01,1.390359401702880859e+01,1.431362724304199219e+01,9.148323059082031250e+00,9.227454185485839844e+00,9.061566352844238281e+00,9.036278724670410156e+00,9.230093002319335938e+00,9.261926651000976562e+00,9.203580856323242188e+00,9.051862716674804688e+00,8.924688339233398438e+00,8.868283271789550781e+00,1.593282699584960938e+01,1.586351203918457031e+01,1.575598716735839844e+01,1.522552490234375000e+01,1.456271553039550781e+01,1.407630348205566406e+01,1.370582389831542969e+01,1.366268062591552734e+01,1.390359401702880859e+01,1.431362724304199219e+01
6.150000000000000000e+01,9.106454181818179450e+00,9.035740581818179962e+00,8.832522109090906071e+00,8.828559709090907148e+00,8.867934327272726236e+00,8.915483127272725739e+00,9.241064945454544599e+00,9.364010181818180456e+00,9.627301963636361037e+00,9.685629599999998618e+00,1.542623279999994423e+01,1.539619614545443582e+01,1.491214603636363734e+01,1.463347570909093420e+01,1.529480858181812941e+01,1.481086930909087584e+01,1.397003694545453101e+01,1.388009323636363845e+01,1.335428552727266549e+01,1.238200123636363337e+01,9.158464431762695312e+00,9.238531112670898438e+00,9.070856094360351562e+00,9.045441627502441406e+00,9.240303993225097656e+00,9.272408485412597656e+00,9.213958740234375000e+00,9.061754226684570312e+00,8.933921813964843750e+00,8.876728057861328125e+00,1.599301338195800781e+01,1.592032909393310547e+01,1.581250190734863281e+01,1.528645992279052734e+01,1.462772560119628906e+01,1.414637088775634766e+01,1.378129863739013672e+01,1.374293231964111328e+01,1.398745059967041016e+01,1.439955711364746094e+01,9.158464431762695312e+00,9.238531112670898438e+00,9.070856094360351562e+00,9.045441627502441406e+00,9.240303993225097656e+00,9.272408485412597656e+00,9.213958740234375000e+00,9.061754226684570312e+00,8.933921813964843750e+00,8.876728057861328125e+00,1.599301338195800781e+01,1.592032909393310547e+01,1.581250190734863281e+01,1.528645992279052734e+01,1.462772560119628906e+01,1.414637088775634766e+01,1.378129863739013672e+01,1.374293231964111328e+01,1.398745059967041016e+01,1.439955711364746094e+01
6.160000000000000142e+01,9.106758981818179777e+00,9.016649018181816189e+00,8.820995127272725611e+00,8.835043636363634434e+00,8.867906618181816469e+00,8.950064072727272446e+00,9.252508799999999312e+00,9.385235345454542966e+00,9.647557309090908362e+00,9.683689963636361142e+00,1.543803687272724368e+01,1.535366269090895308e+01,1.478618050909082093e+01,1.475345607272732451e+01,1.526574174545448592e+01,1.495415301818174214e+01,1.387432974545452602e+01,1.381212283636360105e+01,1.322493949090910625e+01,1.226423760000003860e+01,9.162376403808593750e+00,9.242056846618652344e+00,9.072779655456542969e+00,9.047344207763671875e+00,9.242691993713378906e+00,9.274641036987304688e+00,9.215868949890136719e+00,9.063180923461914062e+00,8.934790611267089844e+00,8.877058982849121094e+00,1.600289916992187500e+01,1.593154716491699219e+01,1.582846641540527344e+01,1.531025123596191406e+01,1.465897178649902344e+01,1.418525600433349609e+01,1.382785892486572266e+01,1.379638290405273438e+01,1.404651546478271484e+01,1.446286201477050781e+01,9.162376403808593750e+00,9.242056846618652344e+00,9.072779655456542969e+00,9.047344207763671875e+00,9.242691993713378906e+00,9.274641036987304688e+00,9.215868949890136719e+00,9.063180923461914062e+00,8.934790611267089844e+00,8.877058982849121094e+00,1.600289916992187500e+01,1.593154716491699219e+01,1.582846641540527344e+01,1.531025123596191406e+01,1.465897178649902344e+01,1.418525600433349609e+01,1.382785892486572266e+01,1.379638290405273438e+01,1.404651546478271484e+01,1.446286201477050781e+01
6.170000000000000284e+01,9.107728799999998515e+00,8.995340727272726156e+00,8.811629454545451878e+00,8.842441963636362701e+00,8.867601818181817919e+00,8.988108654545452936e+00,9.259269818181817158e+00,9.408898909090908091e+00,9.663767127272725688e+00,9.681750327272725443e+00,1.546172814545447949e+01,1.529960225454540357e+01,1.465550443636348454e+01,1.487180160000000306e+01,1.521611476363631255e+01,1.509621752727265509e+01,1.383808625454541641e+01,1.375772989090903131e+01,1.308212683636361184e+01,1.216817018181826171e+01,9.161689758300781250e+00,9.240190505981445312e+00,9.069907188415527344e+00,9.044646263122558594e+00,9.240422248840332031e+00,9.272357940673828125e+00,9.213452339172363281e+00,9.060527801513671875e+00,8.931882858276367188e+00,8.874025344848632812e+00,1.594992828369140625e+01,1.588209056854248047e+01,1.578551387786865234e+01,1.527472877502441406e+01,1.463095092773437500e+01,1.416515731811523438e+01,1.381590652465820312e+01,1.379194736480712891e+01,1.404857730865478516e+01,1.447023868560791016e+01,9.161689758300781250e+00,9.240190505981445312e+00,9.069907188415527344e+00,9.044646263122558594e+00,9.240422248840332031e+00,9.272357940673828125e+00,9.213452339172363281e+00,9.060527801513671875e+00,8.931882858276367188e+00,8.874025344848632812e+00,1.594992828369140625e+01,1.588209056854248047e+01,1.578551387786865234e+01,1.527472877502441406e+01,1.463095092773437500e+01,1.416515731811523438e+01,1.381590652465820312e+01,1.379194736480712891e+01,1.404857730865478516e+01,1.447023868560791016e+01
6.179999999999999716e+01,9.106537309090906973e+00,8.971815709090908086e+00,8.806087636363635340e+00,8.849618618181818164e+00,8.865800727272725723e+00,9.026651999999998566e+00,9.263259927272725847e+00,9.435277963636362841e+00,9.675848290909089044e+00,9.679810690909089743e+00,1.549287316363626665e+01,1.525598814545452697e+01,1.454530538181804289e+01,1.498083687272726650e+01,1.513595236363631003e+01,1.519336559999994307e+01,1.384759047272726740e+01,1.372722218181812437e+01,1.295751905454538822e+01,1.209676385454549852e+01,9.162179946899414062e+00,9.219821929931640625e+00,9.024477958679199219e+00,9.031513214111328125e+00,9.227565765380859375e+00,9.248706817626953125e+00,9.177818298339843750e+00,9.015851974487304688e+00,8.886233329772949219e+00,8.829609870910644531e+00,1.583383369445800781e+01,1.583362197875976562e+01,1.578887176513671875e+01,1.529435348510742188e+01,1.465201568603515625e+01,1.417010498046875000e+01,1.377778530120849609e+01,1.369091606140136719e+01,1.387176704406738281e+01,1.420507431030273438e+01,9.162179946899414062e+00,9.219821929931640625e+00,9.024477958679199219e+00,9.031513214111328125e+00,9.227565765380859375e+00,9.248706817626953125e+00,9.177818298339843750e+00,9.015851974487304688e+00,8.886233329772949219e+00,8.829609870910644531e+00,1.583383369445800781e+01,1.583362197875976562e+01,1.578887176513671875e+01,1.529435348510742188e+01,1.465201568603515625e+01,1.417010498046875000e+01,1.377778530120849609e+01,1.369091606140136719e+01,1.387176704406738281e+01,1.420507431030273438e+01
6.189999999999999858e+01,9.103129090909089172e+00,8.948207563636362494e+00,8.803344436363634173e+00,8.854827927272724608e+00,8.862531054545453202e+00,9.063255709090908496e+00,9.267970472727270703e+00,9.464344799999999225e+00,9.684050181818181002e+00,9.677954181818181567e+00,1.551692465454532410e+01,1.523966749090909900e+01,1.446929934545443075e+01,1.508230756363634484e+01,1.501799476363631314e+01,1.520857789090900347e+01,1.388416647272723559e+01,1.370862938181809909e+01,1.286854516363630552e+01,1.205547730909090909e+01,9.154568672180175781e+00,9.211559295654296875e+00,9.000969886779785156e+00,8.998003959655761719e+00,9.211817741394042969e+00,9.243086814880371094e+00,9.175869941711425781e+00,9.013477325439453125e+00,8.880069732666015625e+00,8.817540168762207031e+00,1.565488910675048828e+01,1.565906620025634766e+01,1.567949771881103516e+01,1.531991481781005859e+01,1.480810070037841797e+01,1.447742938995361328e+01,1.424180603027343750e+01,1.428577899932861328e+01,1.456746864318847656e+01,1.497324180603027344e+01,9.154568672180175781e+00,9.211559295654296875e+00,9.000969886779785156e+00,8.998003959655761719e+00,9.211817741394042969e+00,9.243086814880371094e+00,9.175869941711425781e+00,9.013477325439453125e+00,8.880069732666015625e+00,8.817540168762207031e+00,1.565488910675048828e+01,1.565906620025634766e+01,1.567949771881103516e+01,1.531991481781005859e+01,1.480810070037841797e+01,1.447742938995361328e+01,1.424180603027343750e+01,1.428577899932861328e+01,1.456746864318847656e+01,1.497324180603027344e+01
6.200000000000000000e+01,9.097476436363633567e+00,8.924599418181818677e+00,8.803372145454543940e+00,8.859095127272727410e+00,8.859122836363635400e+00,9.097060799999999503e+00,9.277114472727269856e+00,9.494907927272725701e+00,9.688539054545453055e+00,9.675709745454543764e+00,1.551628734545443322e+01,1.523869767272726783e+01,1.443300043636356733e+01,1.517543781818177706e+01,1.487908909090904608e+01,1.510153767272719350e+01,1.393088399999990123e+01,1.368920530909079503e+01,1.280644909090897698e+01,1.204555745454543825e+01,9.153644561767578125e+00,9.200221061706542969e+00,8.985496520996093750e+00,8.991628646850585938e+00,9.205147743225097656e+00,9.234174728393554688e+00,9.167792320251464844e+00,9.006690025329589844e+00,8.875807762145996094e+00,8.817235946655273438e+00,1.542487716674804688e+01,1.537488460540771484e+01,1.536163520812988281e+01,1.498127841949462891e+01,1.446377944946289062e+01,1.413562393188476562e+01,1.391599845886230469e+01,1.398891925811767578e+01,1.429940700531005859e+01,1.473482131958007812e+01,9.153644561767578125e+00,9.200221061706542969e+00,8.985496520996093750e+00,8.991628646850585938e+00,9.205147743225097656e+00,9.234174728393554688e+00,9.167792320251464844e+00,9.006690025329589844e+00,8.875807762145996094e+00,8.817235946655273438e+00,1.542487716674804688e+01,1.537488460540771484e+01,1.536163520812988281e+01,1.498127841949462891e+01,1.446377944946289062e+01,1.413562393188476562e+01,1.391599845886230469e+01,1.398891925811767578e+01,1.429940700531005859e+01,1.473482131958007812e+01
6.210000000000000142e+01,9.090050399999999087e+00,8.901018981818181075e+00,8.806170763636362864e+00,8.862503345454545212e+00,8.858069890909090915e+00,9.130394836363635136e+00,9.292326763636362230e+00,9.524833745454543532e+00,9.690063054545452914e+00,9.672883418181816850e+00,1.549231898181810330e+01,1.521985549090906531e+01,1.442768029090905912e+01,1.525166552727265667e+01,1.475204290909091220e+01,1.489269425454536488e+01,1.395762327272722381e+01,1.365517854545440812e+01,1.275948218181809679e+01,1.206229374545447719e+01,9.155598640441894531e+00,9.198711395263671875e+00,8.998243331909179688e+00,9.005495071411132812e+00,9.199730873107910156e+00,9.217607498168945312e+00,9.147425651550292969e+00,8.986941337585449219e+00,8.859365463256835938e+00,8.805306434631347656e+00,1.535154342651367188e+01,1.531417655944824219e+01,1.526067638397216797e+01,1.477968120574951172e+01,1.415925121307373047e+01,1.369970417022705078e+01,1.334310054779052734e+01,1.330330467224121094e+01,1.352765655517578125e+01,1.390203475952148438e+01,9.155598640441894531e+00,9.198711395263671875e+00,8.998243331909179688e+00,9.005495071411132812e+00,9.199730873107910156e+00,9.217607498168945312e+00,9.147425651550292969e+00,8.986941337585449219e+00,8.859365463256835938e+00,8.805306434631347656e+00,1.535154342651367188e+01,1.531417655944824219e+01,1.526067638397216797e+01,1.477968120574951172e+01,1.415925121307373047e+01,1.369970417022705078e+01,1.334310054779052734e+01,1.330330467224121094e+01,1.352765655517578125e+01,1.390203475952148438e+01
6.220000000000000284e+01,9.079936581818179420e+00,8.878879418181815808e+00,8.811241527272725804e+00,8.864997163636362032e+00,8.860979345454545353e+00,9.163063854545454134e+00,9.310005163636361658e+00,9.552986181818180711e+00,9.690229309090907961e+00,9.669946254545452646e+00,1.546383403636357023e+01,1.517031163636359281e+01,1.444017709090906543e+01,1.529935287272717304e+01,1.466431592727273170e+01,1.463297694545450867e+01,1.396815272727267576e+01,1.359998203636356706e+01,1.270489527272720132e+01,1.209917454545445814e+01,9.148844718933105469e+00,9.199791908264160156e+00,8.999290466308593750e+00,8.994000434875488281e+00,9.191873550415039062e+00,9.214155197143554688e+00,9.145944595336914062e+00,8.983951568603515625e+00,8.849403381347656250e+00,8.785656929016113281e+00,1.530366420745849609e+01,1.529176807403564453e+01,1.528359317779541016e+01,1.487452697753906250e+01,1.432490348815917969e+01,1.394307136535644531e+01,1.366285705566406250e+01,1.368914794921875000e+01,1.397207355499267578e+01,1.439245605468750000e+01,9.148844718933105469e+00,9.199791908264160156e+00,8.999290466308593750e+00,8.994000434875488281e+00,9.191873550415039062e+00,9.214155197143554688e+00,9.145944595336914062e+00,8.983951568603515625e+00,8.849403381347656250e+00,8.785656929016113281e+00,1.530366420745849609e+01,1.529176807403564453e+01,1.528359317779541016e+01,1.487452697753906250e+01,1.432490348815917969e+01,1.394307136535644531e+01,1.366285705566406250e+01,1.368914794921875000e+01,1.397207355499267578e+01,1.439245605468750000e+01
6.229999999999999716e+01,9.067578327272725502e+00,8.860674545454543249e+00,8.817670036363633557e+00,8.867047636363635021e+00,8.869624581818181142e+00,9.194070327272726217e+00,9.327877527272725899e+00,9.579337527272725694e+00,9.689398036363636280e+00,9.667397018181816293e+00,1.544061381818175249e+01,1.509948719999999689e+01,1.447412072727269816e+01,1.531586749090900668e+01,1.464092945454542338e+01,1.436608298181816323e+01,1.396369156363633479e+01,1.353364647272718990e+01,1.262154632727264136e+01,1.214168029090902046e+01,9.145683288574218750e+00,9.202415466308593750e+00,9.006438255310058594e+00,8.993946075439453125e+00,9.196330070495605469e+00,9.224108695983886719e+00,9.160346031188964844e+00,9.000214576721191406e+00,8.864079475402832031e+00,8.797704696655273438e+00,1.525420379638671875e+01,1.521829414367675781e+01,1.520352172851562500e+01,1.480741119384765625e+01,1.427965545654296875e+01,1.393401050567626953e+01,1.369976806640625000e+01,1.377470779418945312e+01,1.410559749603271484e+01,1.457099914550781250e+01,9.145683288574218750e+00,9.202415466308593750e+00,9.006438255310058594e+00,8.993946075439453125e+00,9.196330070495605469e+00,9.224108695983886719e+00,9.160346031188964844e+00,9.000214576721191406e+00,8.864079475402832031e+00,8.797704696655273438e+00,1.525420379638671875e+01,1.521829414367675781e+01,1.520352172851562500e+01,1.480741119384765625e+01,1.427965545654296875e+01,1.393401050567626953e+01,1.369976806640625000e+01,1.377470779418945312e+01,1.410559749603271484e+01,1.457099914550781250e+01
6.239999999999999858e+01,9.052559999999999718e+00,8.845877890909090269e+00,8.823405818181816684e+00,8.868183709090907030e+00,8.887413818181816083e+00,9.221197527272728678e+00,9.345251127272726777e+00,9.604081745454545072e+00,9.687513818181818337e+00,9.666066981818181247e+00,1.542102349090901647e+01,1.501500218181819335e+01,1.453654930909093856e+01,1.531190509090902907e+01,1.469801018181815877e+01,1.413280014545452445e+01,1.393484639999996055e+01,1.345608872727266458e+01,1.250877032727266958e+01,1.217446014545440391e+01,9.148274421691894531e+00,9.203911781311035156e+00,9.008825302124023438e+00,8.997806549072265625e+00,9.195976257324218750e+00,9.220397949218750000e+00,9.154364585876464844e+00,8.992889404296875000e+00,8.856121063232421875e+00,8.788966178894042969e+00,1.526968860626220703e+01,1.525020217895507812e+01,1.523817253112792969e+01,1.483086013793945312e+01,1.428710746765136719e+01,1.391432762145996094e+01,1.364679908752441406e+01,1.369026279449462891e+01,1.399405097961425781e+01,1.443555736541748047e+01,9.148274421691894531e+00,9.203911781311035156e+00,9.008825302124023438e+00,8.997806549072265625e+00,9.195976257324218750e+00,9.220397949218750000e+00,9.154364585876464844e+00,8.992889404296875000e+00,8.856121063232421875e+00,8.788966178894042969e+00,1.526968860626220703e+01,1.525020217895507812e+01,1.523817253112792969e+01,1.483086013793945312e+01,1.428710746765136719e+01,1.391432762145996094e+01,1.364679908752441406e+01,1.369026279449462891e+01,1.399405097961425781e+01,1.443555736541748047e+01
6.250000000000000000e+01,9.035740581818179962e+00,8.832522109090906071e+00,8.828559709090907148e+00,8.867934327272726236e+00,8.915483127272725739e+00,9.241064945454544599e+00,9.364010181818180456e+00,9.627301963636361037e+00,9.685629599999998618e+00,9.665512800000000126e+00,1.539619614545443582e+01,1.491214603636363734e+01,1.463347570909093420e+01,1.529480858181812941e+01,1.481086930909087584e+01,1.397003694545453101e+01,1.388009323636363845e+01,1.335428552727266549e+01,1.238200123636363337e+01,1.219701534545437838e+01,9.147703170776367188e+00,9.208726882934570312e+00,9.014713287353515625e+00,9.000107765197753906e+00,9.203985214233398438e+00,9.233314514160156250e+00,9.169698715209960938e+00,9.008733749389648438e+00,8.870507240295410156e+00,8.801305770874023438e+00,1.528270912170410156e+01,1.526421546936035156e+01,1.526513862609863281e+01,1.488425636291503906e+01,1.436902999877929688e+01,1.403407573699951172e+01,1.380648708343505859e+01,1.388560676574707031e+01,1.422129821777343750e+01,1.469011878967285156e+01,9.147703170776367188e+00,9.208726882934570312e+00,9.014713287353515625e+00,9.000107765197753906e+00,9.203985214233398438e+00,9.233314514160156250e+00,9.169698715209960938e+00,9.008733749389648438e+00,8.870507240295410156e+00,8.801305770874023438e+00,1.528270912170410156e+01,1.526421546936035156e+01,1.526513862609863281e+01,1.488425636291503906e+01,1.436902999877929688e+01,1.403407573699951172e+01,1.380648708343505859e+01,1.388560676574707031e+01,1.422129821777343750e+01,1.469011878967285156e+01
6.260000000000000142e+01,9.016649018181816189e+00,8.820995127272725611e+00,8.835043636363634434e+00,8.867906618181816469e+00,8.950064072727272446e+00,9.252508799999999312e+00,9.385235345454542966e+00,9.647557309090908362e+00,9.683689963636361142e+00,9.665401963636362836e+00,1.535366269090895308e+01,1.478618050909082093e+01,1.475345607272732451e+01,1.526574174545448592e+01,1.495415301818174214e+01,1.387432974545452602e+01,1.381212283636360105e+01,1.322493949090910625e+01,1.226423760000003860e+01,1.222156559999987735e+01,9.150420188903808594e+00,9.212052345275878906e+00,9.018515586853027344e+00,9.004484176635742188e+00,9.208231925964355469e+00,9.237248420715332031e+00,9.173068046569824219e+00,9.011531829833984375e+00,8.872766494750976562e+00,8.802867889404296875e+00,1.530531406402587891e+01,1.529410266876220703e+01,1.529912090301513672e+01,1.491929435729980469e+01,1.440335178375244141e+01,1.406440734863281250e+01,1.383014297485351562e+01,1.390254020690917969e+01,1.423256683349609375e+01,1.469613170623779297e+01,9.150420188903808594e+00,9.212052345275878906e+00,9.018515586853027344e+00,9.004484176635742188e+00,9.208231925964355469e+00,9.237248420715332031e+00,9.173068046569824219e+00,9.011531829833984375e+00,8.872766494750976562e+00,8.802867889404296875e+00,1.530531406402587891e+01,1.529410266876220703e+01,1.529912090301513672e+01,1.491929435729980469e+01,1.440335178375244141e+01,1.406440734863281250e+01,1.383014297485351562e+01,1.390254020690917969e+01,1.423256683349609375e+01,1.469613170623779297e+01
6.270000000000000284e+01,8.995340727272726156e+00,8.811629454545451878e+00,8.842441963636362701e+00,8.867601818181817919e+00,8.988108654545452936e+00,9.259269818181817158e+00,9.408898909090908091e+00,9.663767127272725688e+00,9.681750327272725443e+00,9.665235709090907790e+00,1.529960225454540357e+01,1.465550443636348454e+01,1.487180160000000306e+01,1.521611476363631255e+01,1.509621752727265509e+01,1.383808625454541641e+01,1.375772989090903131e+01,1.308212683636361184e+01,1.216817018181826171e+01,1.225780909090906867e+01,9.149600982666015625e+00,9.212820053100585938e+00,9.018915176391601562e+00,9.004354476928710938e+00,9.211190223693847656e+00,9.242311477661132812e+00,9.178681373596191406e+00,9.016898155212402344e+00,8.877349853515625000e+00,8.806534767150878906e+00,1.533288097381591797e+01,1.532407283782958984e+01,1.533599853515625000e+01,1.496796417236328125e+01,1.446368122100830078e+01,1.413937664031982422e+01,1.391945266723632812e+01,1.400345230102539062e+01,1.434324169158935547e+01,1.481441497802734375e+01,9.149600982666015625e+00,9.212820053100585938e+00,9.018915176391601562e+00,9.004354476928710938e+00,9.211190223693847656e+00,9.242311477661132812e+00,9.178681373596191406e+00,9.016898155212402344e+00,8.877349853515625000e+00,8.806534767150878906e+00,1.533288097381591797e+01,1.532407283782958984e+01,1.533599853515625000e+01,1.496796417236328125e+01,1.446368122100830078e+01,1.413937664031982422e+01,1.391945266723632812e+01,1.400345230102539062e+01,1.434324169158935547e+01,1.481441497802734375e+01
6.279999999999999716e+01,8.971815709090908086e+00,8.806087636363635340e+00,8.849618618181818164e+00,8.865800727272725723e+00,9.026651999999998566e+00,9.263259927272725847e+00,9.435277963636362841e+00,9.675848290909089044e+00,9.679810690909089743e+00,9.664986327272726996e+00,1.525598814545452697e+01,1.454530538181804289e+01,1.498083687272726650e+01,1.513595236363631003e+01,1.519336559999994307e+01,1.384759047272726740e+01,1.372722218181812437e+01,1.295751905454538822e+01,1.209676385454549852e+01,1.231635839999996662e+01,9.141248703002929688e+00,9.202718734741210938e+00,9.008581161499023438e+00,8.993928909301757812e+00,9.199677467346191406e+00,9.229887008666992188e+00,9.165741920471191406e+00,9.003743171691894531e+00,8.864306449890136719e+00,8.793830871582031250e+00,1.536265468597412109e+01,1.535331916809082031e+01,1.536239051818847656e+01,1.498779201507568359e+01,1.447615528106689453e+01,1.414256286621093750e+01,1.391366863250732422e+01,1.398964405059814453e+01,1.432249832153320312e+01,1.478783130645751953e+01,9.141248703002929688e+00,9.202718734741210938e+00,9.008581161499023438e+00,8.993928909301757812e+00,9.199677467346191406e+00,9.229887008666992188e+00,9.165741920471191406e+00,9.003743171691894531e+00,8.864306449890136719e+00,8.793830871582031250e+00,1.536265468597412109e+01,1.535331916809082031e+01,1.536239051818847656e+01,1.498779201507568359e+01,1.447615528106689453e+01,1.414256286621093750e+01,1.391366863250732422e+01,1.398964405059814453e+01,1.432249832153320312e+01,1.478783130645751953e+01
6.289999999999999858e+01,8.948207563636362494e+00,8.803344436363634173e+00,8.854827927272724608e+00,8.862531054545453202e+00,9.063255709090908496e+00,9.267970472727270703e+00,9.464344799999999225e+00,9.684050181818181002e+00,9.677954181818181567e+00,9.664653818181816902e+00,1.523966749090909900e+01,1.446929934545443075e+01,1.508230756363634484e+01,1.501799476363631314e+01,1.520857789090900347e+01,1.388416647272723559e+01,1.370862938181809909e+01,1.286854516363630552e+01,1.205547730909090909e+01,1.236041585454541547e+01,9.125375747680664062e+00,9.184030532836914062e+00,8.990148544311523438e+00,8.974363327026367188e+00,9.177199363708496094e+00,9.205448150634765625e+00,9.140588760375976562e+00,8.978923797607421875e+00,8.840626716613769531e+00,8.771801948547363281e+00,1.539320564270019531e+01,1.539257144927978516e+01,1.540514755249023438e+01,1.502536773681640625e+01,1.450558090209960938e+01,1.415917587280273438e+01,1.391731452941894531e+01,1.398080730438232422e+01,1.430208110809326172e+01,1.475781059265136719e+01,9.125375747680664062e+00,9.184030532836914062e+00,8.990148544311523438e+00,8.974363327026367188e+00,9.177199363708496094e+00,9.205448150634765625e+00,9.140588760375976562e+00,8.978923797607421875e+00,8.840626716613769531e+00,8.771801948547363281e+00,1.539320564270019531e+01,1.539257144927978516e+01,1.540514755249023438e+01,1.502536773681640625e+01,1.450558090209960938e+01,1.415917587280273438e+01,1.391731452941894531e+01,1.398080730438232422e+01,1.430208110809326172e+01,1.475781059265136719e+01
6.300000000000000000e+01,8.924599418181818677e+00,8.803372145454543940e+00,8.859095127272727410e+00,8.859122836363635400e+00,9.097060799999999503e+00,9.277114472727269856e+00,9.494907927272725701e+00,9.688539054545453055e+00,9.675709745454543764e+00,9.664238181818181062e+00,1.523869767272726783e+01,1.443300043636356733e+01,1.517543781818177706e+01,1.487908909090904608e+01,1.510153767272719350e+01,1.393088399999990123e+01,1.368920530909079503e+01,1.280644909090897698e+01,1.204555745454543825e+01,1.245925418181811040e+01,9.103549003601074219e+00,9.157211303710937500e+00,8.964021682739257812e+00,8.947812080383300781e+00,9.145473480224609375e+00,9.170070648193359375e+00,9.103740692138671875e+00,8.942235946655273438e+00,8.805371284484863281e+00,8.738642692565917969e+00,1.539851093292236328e+01,1.540657043457031250e+01,1.541828727722167969e+01,1.502357101440429688e+01,1.448552703857421875e+01,1.411252117156982422e+01,1.384338474273681641e+01,1.388234996795654297e+01,1.418211841583251953e+01,1.462036037445068359e+01,9.103549003601074219e+00,9.157211303710937500e+00,8.964021682739257812e+00,8.947812080383300781e+00,9.145473480224609375e+00,9.170070648193359375e+00,9.103740692138671875e+00,8.942235946655273438e+00,8.805371284484863281e+00,8.738642692565917969e+00,1.539851093292236328e+01,1.540657043457031250e+01,1.541828727722167969e+01,1.502357101440429688e+01,1.448552703857421875e+01,1.411252117156982422e+01,1.384338474273681641e+01,1.388234996795654297e+01,1.418211841583251953e+01,1.462036037445068359e+01
6.310000000000000142e+01,8.901018981818181075e+00,8.806170763636362864e+00,8.862503345454545212e+00,8.858069890909090915e+00,9.130394836363635136e+00,9.292326763636362230e+00,9.524833745454543532e+00,9.690063054545452914e+00,9.672883418181816850e+00,9.663808690909093002e+00,1.521985549090906531e+01,1.442768029090905912e+01,1.525166552727265667e+01,1.475204290909091220e+01,1.489269425454536488e+01,1.395762327272722381e+01,1.365517854545440812e+01,1.275948218181809679e+01,1.206229374545447719e+01,1.245925418181837685e+01,9.074215888977050781e+00,9.121665000915527344e+00,8.927999496459960938e+00,8.911287307739257812e+00,9.105317115783691406e+00,9.127172470092773438e+00,9.059698104858398438e+00,8.898311614990234375e+00,8.762598991394042969e+00,8.697779655456542969e+00,1.537116146087646484e+01,1.538269805908203125e+01,1.539398288726806641e+01,1.499006652832031250e+01,1.444109535217285156e+01,1.405194759368896484e+01,1.376771163940429688e+01,1.379346656799316406e+01,1.408140373229980469e+01,1.451029586791992188e+01,9.074215888977050781e+00,9.121665000915527344e+00,8.927999496459960938e+00,8.911287307739257812e+00,9.105317115783691406e+00,9.127172470092773438e+00,9.059698104858398438e+00,8.898311614990234375e+00,8.762598991394042969e+00,8.697779655456542969e+00,1.537116146087646484e+01,1.538269805908203125e+01,1.539398288726806641e+01,1.499006652832031250e+01,1.444109535217285156e+01,1.405194759368896484e+01,1.376771163940429688e+01,1.379346656799316406e+01,1.408140373229980469e+01,1.451029586791992188e+01
6.320000000000000284e+01,8.878879418181815808e+00,8.811241527272725804e+00,8.864997163636362032e+00,8.860979345454545353e+00,9.163063854545454134e+00,9.310005163636361658e+00,9.552986181818180711e+00,9.690229309090907961e+00,9.669946254545452646e+00,9.663379200000003166e+00,1.517031163636359281e+01,1.444017709090906543e+01,1.529935287272717304e+01,1.466431592727273170e+01,1.463297694545450867e+01,1.396815272727267576e+01,1.359998203636356706e+01,1.270489527272720132e+01,1.209917454545445814e+01,1.245925418181837685e+01,9.041908264160156250e+00,9.082534790039062500e+00,8.887039184570312500e+00,8.870437622070312500e+00,9.062022209167480469e+00,9.081606864929199219e+00,9.012993812561035156e+00,8.851419448852539062e+00,8.716488838195800781e+00,8.653208732604980469e+00,1.533135414123535156e+01,1.534157371520996094e+01,1.535122394561767578e+01,1.494098567962646484e+01,1.438494873046875000e+01,1.398544216156005859e+01,1.369261837005615234e+01,1.371107959747314453e+01,1.399197196960449219e+01,1.441506481170654297e+01,9.041908264160156250e+00,9.082534790039062500e+00,8.887039184570312500e+00,8.870437622070312500e+00,9.062022209167480469e+00,9.081606864929199219e+00,9.012993812561035156e+00,8.851419448852539062e+00,8.716488838195800781e+00,8.653208732604980469e+00,1.533135414123535156e+01,1.534157371520996094e+01,1.535122394561767578e+01,1.494098567962646484e+01,1.438494873046875000e+01,1.398544216156005859e+01,1.369261837005615234e+01,1.371107959747314453e+01,1.399197196960449219e+01,1.441506481170654297e+01
6.329999999999999716e+01,8.860674545454543249e+00,8.817670036363633557e+00,8.867047636363635021e+00,8.869624581818181142e+00,9.194070327272726217e+00,9.327877527272725899e+00,9.579337527272725694e+00,9.689398036363636280e+00,9.667397018181816293e+00,9.662949709090913331e+00,1.509948719999999689e+01,1.447412072727269816e+01,1.531586749090900668e+01,1.464092945454542338e+01,1.436608298181816323e+01,1.396369156363633479e+01,1.353364647272718990e+01,1.262154632727264136e+01,1.214168029090902046e+01,1.245925418181837685e+01,9.007133483886718750e+00,9.040901184082031250e+00,8.843437194824218750e+00,8.827160835266113281e+00,9.016260147094726562e+00,9.033464431762695312e+00,8.963455200195312500e+00,8.801476478576660156e+00,8.667181015014648438e+00,8.605269432067871094e+00,1.529970359802246094e+01,1.531131935119628906e+01,1.532071876525878906e+01,1.490440368652343750e+01,1.434069728851318359e+01,1.392928218841552734e+01,1.362531661987304688e+01,1.363333225250244141e+01,1.390406608581542969e+01,1.431823348999023438e+01,9.007133483886718750e+00,9.040901184082031250e+00,8.843437194824218750e+00,8.827160835266113281e+00,9.016260147094726562e+00,9.033464431762695312e+00,8.963455200195312500e+00,8.801476478576660156e+00,8.667181015014648438e+00,8.605269432067871094e+00,1.529970359802246094e+01,1.531131935119628906e+01,1.532071876525878906e+01,1.490440368652343750e+01,1.434069728851318359e+01,1.392928218841552734e+01,1.362531661987304688e+01,1.363333225250244141e+01,1.390406608581542969e+01,1.431823348999023438e+01
6.339999999999999858e+01,8.845877890909090269e+00,8.823405818181816684e+00,8.868183709090907030e+00,8.887413818181816083e+00,9.221197527272728678e+00,9.345251127272726777e+00,9.604081745454545072e+00,9.687513818181818337e+00,9.666066981818181247e+00,9.662520218181823495e+00,1.501500218181819335e+01,1.453654930909093856e+01,1.531190509090902907e+01,1.469801018181815877e+01,1.413280014545452445e+01,1.393484639999996055e+01,1.345608872727266458e+01,1.250877032727266958e+01,1.217446014545440391e+01,1.245925418181837685e+01,8.972890853881835938e+00,9.000576972961425781e+00,8.800352096557617188e+00,8.784553527832031250e+00,8.971933364868164062e+00,8.987083435058593750e+00,8.915561676025390625e+00,8.752910614013671875e+00,8.618936538696289062e+00,8.557970046997070312e+00,1.527532196044921875e+01,1.529272174835205078e+01,1.530725097656250000e+01,1.489190196990966797e+01,1.432655429840087891e+01,1.390935516357421875e+01,1.359916114807128906e+01,1.359986114501953125e+01,1.386231422424316406e+01,1.426817417144775391e+01,8.972890853881835938e+00,9.000576972961425781e+00,8.800352096557617188e+00,8.784553527832031250e+00,8.971933364868164062e+00,8.987083435058593750e+00,8.915561676025390625e+00,8.752910614013671875e+00,8.618936538696289062e+00,8.557970046997070312e+00,1.527532196044921875e+01,1.529272174835205078e+01,1.530725097656250000e+01,1.489190196990966797e+01,1.432655429840087891e+01,1.390935516357421875e+01,1.359916114807128906e+01,1.359986114501953125e+01,1.386231422424316406e+01,1.426817417144775391e+01
6.350000000000000000e+01,8.832522109090906071e+00,8.828559709090907148e+00,8.867934327272726236e+00,8.915483127272725739e+00,9.241064945454544599e+00,9.364010181818180456e+00,9.627301963636361037e+00,9.685629599999998618e+00,9.665512800000000126e+00,9.662090727272733659e+00,1.491214603636363734e+01,1.463347570909093420e+01,1.529480858181812941e+01,1.481086930909087584e+01,1.397003694545453101e+01,1.388009323636363845e+01,1.335428552727266549e+01,1.238200123636363337e+01,1.219701534545437838e+01,1.245925418181837685e+01,8.938031196594238281e+00,8.960104942321777344e+00,8.756369590759277344e+00,8.740683555603027344e+00,8.927367210388183594e+00,8.941173553466796875e+00,8.868563652038574219e+00,8.705131530761718750e+00,8.570869445800781250e+00,8.510068893432617188e+00,1.523637580871582031e+01,1.525128269195556641e+01,1.526696300506591797e+01,1.485401916503906250e+01,1.429044818878173828e+01,1.387414836883544922e+01,1.356633949279785156e+01,1.356856727600097656e+01,1.383092308044433594e+01,1.423545837402343750e+01,8.938031196594238281e+00,8.960104942321777344e+00,8.756369590759277344e+00,8.740683555603027344e+00,8.927367210388183594e+00,8.941173553466796875e+00,8.868563652038574219e+00,8.705131530761718750e+00,8.570869445800781250e+00,8.510068893432617188e+00,1.523637580871582031e+01,1.525128269195556641e+01,1.526696300506591797e+01,1.485401916503906250e+01,1.429044818878173828e+01,1.387414836883544922e+01,1.356633949279785156e+01,1.356856727600097656e+01,1.383092308044433594e+01,1.423545837402343750e+01


==> figures/delay-pos.tikz <==
\begin{tikzpicture}
\pgfplotsset{every tick label/.append style={font=\small}}
\begin{axis}[
	xlabel=$t$ (\SI{}{\second}),
	ylabel=$x$ (\SI{}{\meter})
]

\addplot [solid,thick,green!50!black] table [x index={0}, y index={10},col sep=comma] {data/predictionserror.csv};
\addplot [red] table [x index={0}, y index={30},col sep=comma] {data/predictionserror.csv};


\end{axis}
\end{tikzpicture}

==> figures/predict-vel.tikz <==
\begin{tikzpicture}
\pgfplotsset{every tick label/.append style={font=\small}}

\begin{axis}[
	xlabel=$t$ (\SI{}{\second}),
	ylabel=$v_y$ (\SI{}{\meter\per\second})
]

\addplot [solid,thick,green!50!black] table [x index={0}, y index={12},col sep=comma] {data/predictions.csv};
\addplot [red] table [x index={0}, y index={32},col sep=comma] {data/predictions.csv};


\end{axis}
\end{tikzpicture}
